A greedy algorithm for computing eigenvalues of a symmetric matrix

We present a greedy algorithm for computing selected eigenpairs of a large sparse matrix $H$ that can exploit localization features of the eigenvector. When the eigenvector to be computed is localized, meaning only a small number of its components have large magnitudes, the proposed algorithm identifies the location of these components in a greedy manner, and obtains approximations to the desired eigenpairs of $H$ by computing eigenpairs of a submatrix extracted from the corresponding rows and columns of $H$. Even when the eigenvector is not completely localized, the approximate eigenvectors obtained by the greedy algorithm can be used as good starting guesses to accelerate the convergence of an iterative eigensolver applied to $H$. We discuss a few possibilities for selecting important rows and columns of $H$ and techniques for constructing good initial guesses for an iterative eigensolver using the approximate eigenvectors returned from the greedy algorithm. We demonstrate the effectiveness of this approach with examples from nuclear quantum many-body calculations, many-body localization studies of quantum spin chains and road network analysis.

==> figs/crn-eigvec1.dat <==
4.9794e+05	9.4893e-05
4.9794e+05	2.8089e-05
4.9803e+05	1.5374e-06
4.9803e+05	6.1401e-06
4.9803e+05	1.6053e-06
4.9803e+05	1.8189e-06
4.9803e+05	6.45e-06
4.9803e+05	1.3353e-06
4.9804e+05	1.0319e-06
4.9804e+05	2.9514e-06
4.9804e+05	1.0968e-06
4.9805e+05	5.1109e-06
4.9805e+05	1.9007e-05
4.9805e+05	7.6599e-05
4.9805e+05	1.8888e-05
4.9805e+05	1.0666e-06
4.9806e+05	1.7481e-06
4.9806e+05	4.8678e-06
4.9809e+05	1.0283e-06
4.981e+05	2.1962e-06
4.981e+05	1.1396e-06
4.981e+05	1.5566e-06
4.981e+05	4.549e-06
4.981e+05	2.1833e-06
4.9810e+05	7.561e-06
4.9811e+05	3.4701e-06
4.9811e+05	9.1594e-06
4.9811e+05	4.4385e-06
4.9811e+05	1.1401e-06
4.9811e+05	1.9357e-06
4.9811e+05	4.7815e-06
4.9811e+05	1.1472e-05
4.9811e+05	1.5579e-05
4.9812e+05	1.5988e-06
4.9812e+05	1.6045e-06
4.9812e+05	5.0573e-06
4.9812e+05	1.78e-06
4.9812e+05	2.059e-06
4.9812e+05	1.5004e-06
4.9812e+05	2.9647e-06
4.9812e+05	5.3006e-06
4.9812e+05	2.4029e-05
4.9812e+05	1.684e-05
4.9813e+05	1.7918e-05
4.9813e+05	8.0105e-06
4.9813e+05	3.4425e-05
4.9813e+05	1.4799e-05
4.9813e+05	3.1513e-05
4.9813e+05	6.0359e-05
4.9813e+05	2.6209e-05
4.9813e+05	6.6601e-05
4.9813e+05	0.00013886
4.9814e+05	8.0469e-05
4.9814e+05	4.6408e-05
4.9814e+05	4.6071e-05
4.9814e+05	0.00010412
4.9814e+05	0.00026648
4.9814e+05	0.00025066
4.9814e+05	0.00041422
4.9814e+05	0.00027672
4.9814e+05	0.00012083
4.9814e+05	8.9654e-05
4.9814e+05	0.00019409
4.9815e+05	0.00024861
4.9815e+05	0.00074845
4.9815e+05	0.00053081
4.9815e+05	0.00058004
4.9815e+05	0.00032977
4.9815e+05	0.00019344
4.9815e+05	0.0015195
4.9815e+05	0.0021121
4.9815e+05	0.00060247
4.9816e+05	0.0013781
4.9816e+05	3.8334e-05
4.9816e+05	5.4035e-05
4.9816e+05	0.0001196
4.9816e+05	0.00031722
4.9816e+05	0.0026641
4.9816e+05	0.00089922
4.9816e+05	0.0044053
4.9816e+05	0.0007561
4.9816e+05	0.00065984
4.9816e+05	0.00031886
4.9817e+05	0.0025175
4.9817e+05	0.0027152
4.9817e+05	0.0016461
4.9817e+05	0.00062572
4.9817e+05	0.0019856
4.9817e+05	0.0051795
4.9817e+05	0.0046201
4.9817e+05	0.0066539
4.9817e+05	0.0041887
4.9818e+05	0.0082717
4.9818e+05	0.017973
4.9818e+05	0.0023087
4.9818e+05	0.0022294
4.9818e+05	0.0006706
4.9818e+05	0.00093735
4.9818e+05	0.0012604
4.9818e+05	0.00037442
4.9818e+05	0.00049959
4.9818e+05	0.00038147
4.9818e+05	0.0059858
4.9819e+05	0.0058861
4.9819e+05	0.00037981
4.9819e+05	9.2666e-05
4.9819e+05	5.0014e-05
4.9819e+05	1.7839e-05
4.9819e+05	0.0028623
4.9819e+05	0.034803
4.982e+05	0.01559
4.982e+05	0.00013363
4.982e+05	0.00012148
4.982e+05	0.00028718
4.982e+05	0.0045062
4.982e+05	0.0053113
4.982e+05	0.00081862
4.982e+05	0.00021117
4.982e+05	0.00010819
4.982e+05	2.9654e-05
4.9820e+05	8.2859e-06
4.9821e+05	3.6772e-06
4.9821e+05	4.6387e-06
4.9821e+05	0.00184
4.9821e+05	0.00064756
4.9821e+05	0.00034506
4.9821e+05	0.0058251
4.9821e+05	0.01107
4.9821e+05	0.0027114
4.9821e+05	0.012887
4.9822e+05	0.009125
4.9822e+05	0.005461
4.9822e+05	0.016026
4.9822e+05	0.033638
4.9822e+05	0.011585
4.9822e+05	0.092913
4.9822e+05	0.097037
4.9822e+05	0.039997
4.9822e+05	0.037915
4.9822e+05	0.015427
4.9822e+05	0.0049262
4.9823e+05	0.0018338
4.9823e+05	0.00074177
4.9823e+05	4.1317e-06
4.9823e+05	8.0794e-06
4.9823e+05	2.3062e-06
4.9823e+05	2.7317e-06
4.9823e+05	5.1014e-06
4.9823e+05	1.3513e-06
4.9824e+05	8.7623e-06
4.9824e+05	2.4824e-06
4.9824e+05	0.00026099
4.9824e+05	8.1297e-05
4.9824e+05	2.1567e-05
4.9824e+05	1.2312e-05
4.9824e+05	5.8867e-06
4.9824e+05	2.7553e-06
4.9825e+05	0.00086818
4.9825e+05	0.00039262
4.9825e+05	0.0017396
4.9825e+05	0.00086295
4.9825e+05	0.0015213
4.9825e+05	6.4281e-06
4.9825e+05	3.4748e-06
4.9825e+05	3.5454e-05
4.9826e+05	8.8229e-06
4.9826e+05	3.288e-06
4.9826e+05	1.4859e-06
4.9826e+05	1.0471e-06
4.9826e+05	0.00039585
4.9826e+05	0.00021778
4.9826e+05	0.00012057
4.9826e+05	0.00022344
4.9827e+05	2.3559e-06
4.9827e+05	5.1803e-06
4.9827e+05	2.0073e-05
4.9827e+05	6.27e-06
4.9827e+05	6.9501e-06
4.9827e+05	2.3003e-05
4.9827e+05	0.00027657
4.9827e+05	8.2904e-05
4.9827e+05	2.1127e-05
4.9828e+05	7.6821e-05
4.9828e+05	2.0759e-05
4.9828e+05	7.1817e-06
4.9828e+05	7.5072e-06
4.9828e+05	1.9307e-06
4.9828e+05	5.6252e-06
4.9828e+05	3.4022e-06
4.9828e+05	6.8805e-06
4.9828e+05	1.6928e-06
4.9828e+05	2.7079e-06
4.9828e+05	1.5822e-06
4.9829e+05	5.0452e-06
4.9829e+05	6.5125e-06
4.9829e+05	2.827e-06
4.9829e+05	3.9879e-06
4.9829e+05	1.3667e-05
4.9829e+05	4.6633e-05
4.9829e+05	7.9362e-05
4.9829e+05	0.00020188
4.983e+05	0.00053982
4.983e+05	0.0014028
4.983e+05	0.0044741
4.983e+05	0.010573
4.983e+05	0.0014926
4.983e+05	0.0010465
4.983e+05	0.0095993
4.983e+05	0.023707
4.983e+05	0.024019
4.983e+05	0.02823
4.9830e+05	0.010513
4.9831e+05	0.08528
4.9831e+05	0.0344
4.9831e+05	0.0041216
4.9831e+05	0.0045725
4.9831e+05	4.8895e-05
4.9831e+05	0.00012381
4.9831e+05	8.639e-05
4.9831e+05	3.568e-05
4.9831e+05	0.00024122
4.9832e+05	0.00067599
4.9832e+05	0.00098486
4.9832e+05	3.021e-05
4.9832e+05	2.8415e-05
4.9832e+05	2.7626e-05
4.9832e+05	0.0019094
4.9832e+05	0.0028456
4.9832e+05	0.0021
4.9832e+05	0.0041894
4.9832e+05	0.0061833
4.9832e+05	0.00035649
4.9833e+05	0.0011455
4.9833e+05	3.9681e-05
4.9833e+05	8.2481e-05
4.9833e+05	2.0621e-05
4.9833e+05	0.00014303
4.9833e+05	0.0001936
4.9833e+05	0.0005661
4.9833e+05	3.0836e-05
4.9833e+05	0.064297
4.9834e+05	0.048957
4.9834e+05	0.0088583
4.9834e+05	0.012046
4.9834e+05	0.0024812
4.9834e+05	0.0051233
4.9834e+05	0.019729
4.9834e+05	0.046118
4.9834e+05	0.047655
4.9834e+05	0.0010503
4.9834e+05	0.0014993
4.9834e+05	0.0072141
4.9835e+05	0.019411
4.9835e+05	1.16e-06
4.9835e+05	1.3715e-06
4.9835e+05	7.3375e-06
4.9836e+05	1.8205e-06
4.9836e+05	2.6923e-06
4.9836e+05	1.3687e-05
4.9836e+05	1.0578e-06
4.9836e+05	7.1102e-06
4.9836e+05	2.2722e-06
4.9836e+05	1.145e-06
4.9836e+05	2.3692e-06
4.9837e+05	1.4651e-05
4.9837e+05	3.2058e-05
4.9837e+05	7.6063e-05
4.9837e+05	2.7341e-06
4.9837e+05	8.1699e-06
4.9837e+05	1.8303e-05
4.9837e+05	4.4666e-05
4.9837e+05	0.061392
4.9838e+05	0.029112
4.9838e+05	0.023977
4.9838e+05	0.00023636
4.9838e+05	0.00032517
4.9838e+05	0.00011281
4.9838e+05	0.00026351
4.9838e+05	0.00014331
4.9838e+05	0.00078089
4.9838e+05	0.00011255
4.9838e+05	0.0010877
4.9838e+05	0.0037107
4.9839e+05	0.014215
4.9839e+05	0.015833
4.9839e+05	0.053486
4.9839e+05	0.11059
4.9839e+05	0.20876
4.9839e+05	0.27185
4.9839e+05	0.09732
4.9839e+05	0.053356
4.9839e+05	0.070571
4.984e+05	0.034219
4.984e+05	0.023404
4.984e+05	0.0055884
4.984e+05	0.020995
4.9840e+05	0.17791
4.9841e+05	0.088543
4.9841e+05	0.034847
4.9841e+05	0.019293
4.9841e+05	0.039387
4.9841e+05	0.068959
4.9841e+05	0.0037865
4.9841e+05	0.0052168
4.9841e+05	0.0075784
4.9841e+05	0.012836
4.9842e+05	0.031443
4.9842e+05	0.013197
4.9842e+05	0.040207
4.9842e+05	0.0053723
4.9842e+05	0.023179
4.9842e+05	0.015255
4.9842e+05	0.0061085
4.9842e+05	0.0071824
4.9842e+05	0.015185
4.9842e+05	0.013005
4.9842e+05	0.021789
4.9843e+05	0.018763
4.9843e+05	0.0036043
4.9843e+05	0.00068904
4.9843e+05	0.00031092
4.9843e+05	0.0002926
4.9843e+05	0.0006966
4.9843e+05	0.00038936
4.9844e+05	0.00064422
4.9844e+05	0.0015637
4.9844e+05	0.00071324
4.9844e+05	0.0022911
4.9844e+05	0.0042594
4.9844e+05	0.0017727
4.9844e+05	0.0022495
4.9844e+05	0.00034968
4.9844e+05	0.0010813
4.9844e+05	0.00017461
4.9844e+05	0.00025508
4.9845e+05	0.002175
4.9845e+05	0.00061487
4.9845e+05	0.00028115
4.9845e+05	0.00015288
4.9845e+05	0.001852
4.9845e+05	0.00078
4.9845e+05	0.00028674
4.9845e+05	0.00010411
4.9845e+05	5.9078e-05
4.9846e+05	5.3164e-05
4.9846e+05	2.9007e-05
4.9846e+05	1.5252e-05
4.9846e+05	2.1712e-06
4.9846e+05	2.1813e-06
4.9846e+05	6.2848e-06
4.9847e+05	1.1727e-05
4.9847e+05	2.214e-05
4.9847e+05	6.9591e-06
4.9847e+05	5.4854e-06
4.9847e+05	1.5439e-05
4.9847e+05	5.4401e-05
4.9847e+05	7.7586e-05
4.9847e+05	0.00024801
4.9848e+05	0.00041584
4.9848e+05	0.00021252
4.9848e+05	0.0008273
4.9848e+05	0.0010243
4.9848e+05	0.00034833
4.9848e+05	0.00014142
4.9848e+05	0.00016789
4.9848e+05	0.00027391
4.9848e+05	0.00010043
4.9848e+05	5.9836e-05
4.9848e+05	5.6064e-05
4.9849e+05	0.00011849
4.9849e+05	3.0447e-06
4.9849e+05	3.6648e-06
4.9849e+05	2.8251e-05
4.9849e+05	1.2344e-05
4.9849e+05	1.8103e-06
4.9849e+05	3.5996e-06
4.9849e+05	1.4415e-05
4.9849e+05	3.861e-06
4.985e+05	3.0516e-05
4.985e+05	2.6695e-05
4.985e+05	1.2012e-06
4.985e+05	1.8079e-06
4.985e+05	5.8052e-06
4.985e+05	3.2636e-06
4.985e+05	1.464e-06
4.985e+05	1.907e-06
4.9850e+05	6.5053e-05
4.9851e+05	1.6624e-05
4.9851e+05	1.1582e-05
4.9851e+05	2.7766e-05
4.9851e+05	7.4443e-06
4.9851e+05	2.8324e-06
4.9851e+05	4.2351e-06
4.9851e+05	2.3966e-06
4.9851e+05	1.6831e-06
4.9851e+05	9.3306e-06
4.9852e+05	1.5928e-06
4.9852e+05	0.00055368
4.9852e+05	0.000484
4.9852e+05	0.0010574
4.9852e+05	0.001399
4.9852e+05	0.005332
4.9852e+05	0.00063392
4.9852e+05	0.00052304
4.9852e+05	0.00033817
4.9852e+05	0.00079708
4.9852e+05	0.0029181
4.9853e+05	0.0075141
4.9853e+05	0.0004734
4.9853e+05	8.4689e-05
4.9853e+05	0.00014954
4.9853e+05	0.00049514
4.9853e+05	0.0013911
4.9853e+05	0.0019085
4.9853e+05	0.0046933
4.9853e+05	0.002151
4.9854e+05	0.00020506
4.9854e+05	0.0018764
4.9854e+05	0.00075606
4.9854e+05	0.00052084
4.9854e+05	0.00031435
4.9854e+05	0.00019997
4.9854e+05	0.00029807
4.9854e+05	0.00023582
4.9854e+05	7.8595e-05
4.9854e+05	6.9393e-05
4.9854e+05	0.0001138
4.9855e+05	0.00034649
4.9855e+05	0.00011756
4.9855e+05	7.6925e-05
4.9855e+05	7.9773e-05
4.9855e+05	5.5863e-05
4.9855e+05	8.6631e-05
4.9855e+05	0.00026333
4.9855e+05	3.8209e-05
4.9855e+05	2.3147e-05
4.9856e+05	3.3785e-05
4.9856e+05	3.1819e-05
4.9856e+05	1.5112e-05
4.9856e+05	2.4937e-05
4.9856e+05	1.1371e-05
4.9856e+05	1.3924e-05
4.9856e+05	2.7553e-05
4.9856e+05	2.6066e-05
4.9856e+05	1.1427e-05
4.9856e+05	1.5695e-05
4.9856e+05	3.8049e-06
4.9857e+05	5.1047e-06
4.9857e+05	5.3073e-06
4.9857e+05	3.9309e-06
4.9857e+05	4.3594e-06
4.9857e+05	1.4581e-06
4.9858e+05	1.1993e-06
4.9858e+05	3.7997e-05
4.9858e+05	2.3784e-05
4.9858e+05	1.739e-05
4.9858e+05	1.1642e-05
4.9858e+05	1.4204e-06
4.9859e+05	2.1194e-06
4.9859e+05	1.8276e-06
4.9859e+05	6.1238e-06
4.9874e+05	2.2264e-06
4.9874e+05	2.7461e-06
4.9874e+05	1.446e-06
4.9874e+05	1.2874e-06
4.9875e+05	1.5147e-06
5.0188e+05	1.1472e-06
5.0188e+05	1.0889e-06
5.0188e+05	2.2067e-06
5.0189e+05	1.6964e-06
5.0189e+05	5.5053e-06
5.019e+05	2.0504e-05
5.019e+05	4.8627e-05
5.019e+05	9.2237e-05
5.019e+05	0.00010903
5.019e+05	5.3565e-05
5.019e+05	5.2826e-05
5.019e+05	2.6877e-05
5.019e+05	3.3814e-05
5.019e+05	3.4736e-05
5.019e+05	1.8276e-05
5.0193e+05	9.3658e-06
5.0193e+05	2.4692e-06
5.0193e+05	7.1588e-06
5.0193e+05	3.335e-06
5.0193e+05	1.4181e-06
5.0194e+05	1.6359e-06
5.0194e+05	6.0137e-06
5.0194e+05	1.4475e-06
5.0194e+05	1.3867e-06
5.0195e+05	7.4842e-05
5.0195e+05	2.3158e-05
5.0196e+05	2.3999e-05
5.0196e+05	3.5336e-05
5.0196e+05	4.9217e-06
5.0196e+05	9.5756e-06
5.0196e+05	1.0465e-05
5.0196e+05	2.7875e-06
5.0196e+05	8.2849e-06
5.0196e+05	2.64e-06
5.0197e+05	9.5148e-06
5.0197e+05	1.0319e-05
5.0197e+05	7.2766e-06
5.0197e+05	1.6519e-06
5.0197e+05	2.1648e-06
5.0198e+05	1.1727e-06
5.0198e+05	1.245e-06
5.0198e+05	1.85e-06
5.0198e+05	4.1227e-06
5.0198e+05	4.9097e-06
5.0198e+05	4.8181e-06
5.0198e+05	2.4606e-06
5.0198e+05	3.5146e-06
5.0198e+05	1.139e-06
5.0199e+05	1.7464e-06
5.0199e+05	2.837e-06
5.0199e+05	3.1571e-06
5.02e+05	3.5189e-06
5.02e+05	1.848e-06
5.02e+05	2.7915e-06
5.02e+05	1.5851e-06
5.02e+05	2.2497e-06
5.02e+05	7.2383e-06
5.02e+05	4.4195e-06
5.02e+05	1.6189e-06
5.0200e+05	2.1386e-06
5.0201e+05	1.0011e-06
5.0215e+05	1.0113e-06
5.0288e+05	0.00018802
5.0288e+05	0.00018292
5.029e+05	0.00053987
5.2688e+05	0.0014134
5.2688e+05	0.0010405
5.3252e+05	0.0018166
5.3252e+05	0.0025239
5.3254e+05	0.0053252
5.3392e+05	7.7132e-05
5.3392e+05	1.6629e-05
5.3392e+05	1.4683e-06
5.3392e+05	3.197e-06
5.3392e+05	5.1173e-06
5.3474e+05	0.0066202
5.3474e+05	0.0021799
5.3474e+05	0.021923
5.3475e+05	0.01231
5.3475e+05	0.10033
5.3475e+05	0.016311
5.3475e+05	0.03498
5.3475e+05	0.03417
5.3475e+05	0.26219
5.3475e+05	0.4809
5.3475e+05	0.1793
5.3475e+05	0.23593
5.3476e+05	0.14229
5.3476e+05	0.019815
5.3476e+05	0.037378
5.3476e+05	0.020584
5.3476e+05	0.0060151
5.3476e+05	0.0022829
5.3476e+05	0.0012742
5.3476e+05	0.00047395
5.3476e+05	0.10105
5.3477e+05	0.11825
5.3477e+05	0.069834
5.3477e+05	0.11432
5.3477e+05	0.11945
5.3477e+05	0.11014
5.3477e+05	0.016973
5.3477e+05	0.0079645
5.3477e+05	0.096922
5.3477e+05	0.0569
5.3478e+05	0.27022
5.3478e+05	0.18306
5.3478e+05	0.11199
5.3478e+05	0.20094
5.3478e+05	0.093502
5.3478e+05	0.24045
5.35e+05	0.00014932
5.3545e+05	0.017125
5.3545e+05	0.097983
5.369e+05	1.8847e-05
5.369e+05	4.4651e-05
5.369e+05	2.8271e-05
5.6909e+05	1.525e-06
5.691e+05	1.5217e-06
5.6916e+05	1.1482e-06
5.6916e+05	4.7546e-06
5.6916e+05	4.7105e-06
5.692e+05	1.4001e-06
5.692e+05	1.234e-06
5.692e+05	1.2946e-06
5.6921e+05	4.6609e-06
5.6921e+05	1.8924e-05
5.6921e+05	8.4091e-06
5.6921e+05	3.6509e-06
5.6921e+05	1.4924e-06
5.6922e+05	1.1754e-06
5.6924e+05	2.3747e-06
5.6924e+05	7.7387e-06
5.6924e+05	1.4394e-05
5.6924e+05	7.9757e-06
5.6925e+05	2.437e-06
5.6925e+05	2.7652e-06
5.6927e+05	2.5743e-06
5.6927e+05	1.4764e-06
5.6927e+05	3.7636e-05
5.6927e+05	1.0652e-05
5.6928e+05	2.2966e-06
5.6928e+05	9.4776e-06
5.6928e+05	8.8372e-06
5.6928e+05	1.8062e-05
5.6964e+05	2.5675e-06
5.6964e+05	2.5223e-06
5.6964e+05	7.0326e-06
5.6964e+05	1.6429e-05
5.6964e+05	9.9721e-06
5.6964e+05	6.7569e-06
5.6964e+05	2.83e-05
5.6964e+05	3.2465e-05
5.6964e+05	9.591e-05
5.6964e+05	0.00022475
5.6965e+05	0.00013549
5.6965e+05	0.00016143
5.6965e+05	8.3845e-05
5.6965e+05	3.9406e-05
5.6965e+05	2.0163e-05
5.6965e+05	3.7304e-05
5.6965e+05	2.6443e-06
5.6966e+05	5.0961e-05
5.6966e+05	1.3113e-06
5.6966e+05	2.5224e-06
5.6966e+05	1.345e-06
5.7056e+05	0.00038923
5.7818e+05	6.4378e-05
5.7818e+05	0.00015076
5.7819e+05	1.4673e-05
5.7819e+05	6.727e-05
5.7819e+05	4.1172e-05
5.7819e+05	0.00016182
5.7819e+05	0.00045273
5.7819e+05	7.982e-05


==> figs/crn-eigvec2.dat <==
5.4809e+05	0.00013787
5.4809e+05	5.1788e-05
5.5406e+05	5.2246e-05
5.5406e+05	1.1541e-05
5.6218e+05	1.817e-06
5.6233e+05	1.6788e-06
5.6235e+05	1.8749e-06
5.6235e+05	1.879e-06
5.6235e+05	1.0772e-06
5.6236e+05	1.1471e-06
5.6236e+05	3.8622e-06
5.6236e+05	7.3613e-06
5.6236e+05	6.7829e-06
5.6236e+05	8.2222e-06
5.6236e+05	2.1466e-05
5.6236e+05	7.3004e-06
5.6236e+05	1.8506e-06
5.6238e+05	9.5152e-06
5.6238e+05	2.4271e-06
5.6238e+05	2.4667e-05
5.6238e+05	8.2172e-05
5.6238e+05	1.2619e-05
5.6238e+05	0.00030098
5.6238e+05	0.00030311
5.6238e+05	2.2945e-05
5.6239e+05	7.6006e-05
5.6239e+05	2.2757e-05
5.6239e+05	8.4558e-06
5.6239e+05	0.00018203
5.6239e+05	0.00022371
5.6239e+05	7.0936e-05
5.6239e+05	2.4246e-05
5.6239e+05	1.1033e-05
5.6239e+05	1.2394e-05
5.624e+05	1.6391e-06
5.6241e+05	5.4782e-06
5.6241e+05	1.4658e-06
5.6241e+05	1.2718e-06
5.6242e+05	3.3623e-06
5.6242e+05	1.5246e-05
5.6242e+05	4.4342e-06
5.6242e+05	0.00014087
5.6242e+05	0.00052106
5.6242e+05	0.00017015
5.6242e+05	5.7025e-05
5.6242e+05	0.00017319
5.6242e+05	7.6032e-05
5.6242e+05	6.6682e-06
5.6242e+05	2.2469e-06
5.6243e+05	2.1482e-05
5.6243e+05	2.0157e-05
5.6248e+05	1.7035e-06
5.6248e+05	1.0052e-06
5.6248e+05	1.3358e-06
5.6249e+05	1.3133e-06
5.625e+05	2.5165e-06
5.625e+05	1.4242e-06
5.6251e+05	1.9524e-06
5.6251e+05	4.2241e-06
5.6251e+05	1.1213e-06
5.6251e+05	9.5403e-06
5.6251e+05	3.3306e-06
5.6251e+05	1.2415e-05
5.6251e+05	8.044e-06
5.6252e+05	2.5835e-06
5.6252e+05	2.9613e-06
5.6252e+05	3.1315e-06
5.6252e+05	1.3559e-05
5.6252e+05	3.6453e-05
5.6252e+05	2.4927e-05
5.6252e+05	9.3982e-06
5.6252e+05	1.298e-05
5.6252e+05	0.00055835
5.6252e+05	0.00020097
5.6252e+05	0.00014207
5.6253e+05	1.452e-05
5.6253e+05	5.4571e-05
5.6253e+05	2.1417e-05
5.6253e+05	1.699e-06
5.6253e+05	0.00017583
5.6253e+05	0.00023763
5.6253e+05	7.6766e-05
5.6253e+05	4.8339e-05
5.6253e+05	3.6622e-05
5.6254e+05	2.6893e-05
5.6254e+05	6.8211e-06
5.6254e+05	1.8821e-06
5.6254e+05	1.0077e-06
5.6254e+05	6.1132e-06
5.6254e+05	3.2301e-06
5.6255e+05	1.2494e-06
5.6255e+05	2.1047e-06
5.6255e+05	8.5149e-06
5.6256e+05	3.891e-06
5.6256e+05	2.2741e-05
5.6256e+05	7.7637e-06
5.6256e+05	6.2928e-05
5.6256e+05	4.8369e-05
5.6256e+05	0.00010512
5.6256e+05	4.0714e-05
5.6256e+05	3.8113e-05
5.6256e+05	6.4525e-06
5.6256e+05	3.24e-06
5.6256e+05	1.945e-06
5.6257e+05	0.00012534
5.6257e+05	5.7066e-05
5.6257e+05	1.969e-05
5.6257e+05	9.3322e-06
5.6257e+05	2.2557e-05
5.6257e+05	6.2699e-06
5.6257e+05	1.7289e-06
5.6257e+05	2.3859e-06
5.6257e+05	2.5869e-06
5.6265e+05	1.5708e-06
5.6265e+05	1.1511e-05
5.6265e+05	3.496e-06
5.6265e+05	6.7615e-06
5.6265e+05	3.4715e-06
5.6266e+05	1.3928e-06
5.6266e+05	1.7996e-06
5.6266e+05	3.1795e-05
5.6266e+05	3.3796e-05
5.6266e+05	1.3241e-05
5.6266e+05	1.9386e-05
5.6266e+05	5.5836e-06
5.6266e+05	2.4192e-06
5.6267e+05	0.00050279
5.6267e+05	0.00018844
5.6267e+05	0.086651
5.6267e+05	0.084951
5.6267e+05	8.8574e-05
5.6267e+05	1.0057e-05
5.6267e+05	2.2215e-06
5.6267e+05	8.6514e-05
5.6267e+05	0.00025578
5.6268e+05	3.5684e-06
5.6268e+05	2.3643e-06
5.6268e+05	3.5141e-05
5.6268e+05	9.978e-06
5.6268e+05	1.6248e-06
5.6268e+05	1.007e-06
5.6268e+05	6.4612e-06
5.627e+05	4.1556e-06
5.627e+05	1.71e-06
5.627e+05	1.2537e-06
5.627e+05	2.9078e-06
5.627e+05	3.1838e-06
5.6271e+05	1.5362e-06
5.6271e+05	7.3499e-06
5.6271e+05	7.1901e-06
5.6271e+05	3.266e-06
5.6271e+05	2.2792e-06
5.6271e+05	3.7742e-06
5.6271e+05	6.045e-06
5.6271e+05	5.0109e-06
5.6272e+05	3.6178e-06
5.6272e+05	8.102e-06
5.6272e+05	1.3642e-05
5.6272e+05	1.8926e-06
5.6272e+05	2.3457e-06
5.6272e+05	1.9946e-05
5.6272e+05	9.4744e-06
5.6272e+05	1.2458e-05
5.6272e+05	9.0125e-06
5.6273e+05	1.5101e-05
5.6273e+05	3.1554e-05
5.6273e+05	7.3173e-05
5.6273e+05	0.00055881
5.6273e+05	0.0020088
5.6273e+05	2.7794e-05
5.6273e+05	0.00071806
5.6273e+05	0.00020012
5.6273e+05	1.3305e-05
5.6274e+05	0.00060467
5.6274e+05	0.0024401
5.6274e+05	0.00029722
5.6274e+05	0.000807
5.6274e+05	0.11073
5.6274e+05	0.038848
5.6274e+05	0.10398
5.6274e+05	0.027216
5.6274e+05	0.0072587
5.6274e+05	0.0096349
5.6274e+05	0.10085
5.6275e+05	0.13375
5.6275e+05	0.026953
5.6275e+05	0.011966
5.6275e+05	8.2788e-05
5.6275e+05	2.6706e-05
5.6275e+05	0.0005258
5.6275e+05	0.00080409
5.6275e+05	0.00014795
5.6275e+05	8.8433e-05
5.6276e+05	6.1211e-05
5.6276e+05	7.8013e-05
5.6276e+05	0.00022783
5.6276e+05	0.00086496
5.6276e+05	0.0014282
5.6276e+05	0.00011331
5.6276e+05	0.00036939
5.6276e+05	0.0010017
5.6276e+05	0.0018902
5.6276e+05	0.00056863
5.6276e+05	0.00866
5.6277e+05	0.0091992
5.6277e+05	0.0042301
5.6277e+05	0.00084482
5.6277e+05	0.0023963
5.6277e+05	0.22626
5.6277e+05	0.27009
5.6277e+05	0.20159
5.6277e+05	0.0024602
5.6277e+05	0.0071714
5.6278e+05	0.0020759
5.6278e+05	0.025775
5.6278e+05	0.082018
5.6278e+05	0.020385
5.6278e+05	0.0049615
5.6278e+05	0.0009742
5.6278e+05	0.00094733
5.6278e+05	6.9813e-06
5.6278e+05	4.3049e-06
5.6278e+05	4.4051e-06
5.6278e+05	0.00091004
5.6279e+05	0.00098343
5.6279e+05	0.011871
5.6279e+05	0.0023293
5.6279e+05	0.0030117
5.6279e+05	2.7214e-05
5.6279e+05	7.1952e-06
5.6279e+05	2.0552e-05
5.6279e+05	8.5314e-06
5.6279e+05	1.807e-05
5.628e+05	3.6768e-06
5.628e+05	0.00091344
5.628e+05	0.00030127
5.628e+05	0.0030694
5.628e+05	0.011882
5.628e+05	0.00077949
5.628e+05	0.00027535
5.628e+05	0.00055685
5.628e+05	0.00023152
5.628e+05	0.00035338
5.6280e+05	0.00022928
5.6281e+05	5.4527e-05
5.6281e+05	0.00016577
5.6281e+05	9.5527e-05
5.6281e+05	0.0002417
5.6281e+05	0.00017506
5.6281e+05	0.19904
5.6281e+05	0.027051
5.6281e+05	0.006787
5.6281e+05	0.099516
5.6282e+05	0.031744
5.6282e+05	0.0011002
5.6282e+05	0.0019111
5.6282e+05	0.26096
5.6282e+05	0.5526
5.6282e+05	0.058379
5.6282e+05	0.019908
5.6282e+05	0.15942
5.6282e+05	0.080822
5.6282e+05	0.20468
5.6282e+05	0.2078
5.6283e+05	0.18498
5.6283e+05	0.1895
5.6283e+05	0.1808
5.6283e+05	0.095296
5.6283e+05	0.11304
5.6283e+05	1.5665e-05
5.6283e+05	0.019192
5.6283e+05	0.025724
5.6283e+05	0.21652
5.6284e+05	0.12029
5.6284e+05	0.00076449
5.6284e+05	0.0017628
5.6284e+05	0.00063632
5.6284e+05	0.046458
5.6284e+05	0.031367
5.6284e+05	0.073194
5.6284e+05	0.016168
5.6284e+05	0.022853
5.6284e+05	0.022901
5.6285e+05	0.036251
5.6285e+05	0.039001
5.6285e+05	0.036233
5.6285e+05	0.029381
5.6285e+05	0.029157
5.6285e+05	0.057534
5.6285e+05	0.007298
5.6286e+05	0.0089408
5.6286e+05	0.02002
5.6286e+05	0.022347
5.6286e+05	0.007458
5.6286e+05	0.0073621
5.6286e+05	0.019037
5.6286e+05	0.021832
5.6286e+05	0.0071584
5.6286e+05	0.0059848
5.6286e+05	0.015881
5.6286e+05	0.043563
5.6287e+05	0.0097933
5.6287e+05	0.0080831
5.6287e+05	0.0043942
5.6287e+05	0.0016478
5.6287e+05	0.012935
5.6287e+05	0.0027013
5.6287e+05	0.0001118
5.6287e+05	0.00026172
5.6287e+05	4.1147e-05
5.6288e+05	0.00031189
5.6288e+05	0.00088459
5.6288e+05	1.175e-05
5.6288e+05	0.00032535
5.6288e+05	2.5693e-05
5.6288e+05	0.00011468
5.6288e+05	4.2815e-05
5.6288e+05	2.0601e-05
5.6288e+05	3.6654e-05
5.6288e+05	9.1877e-05
5.6288e+05	0.00021675
5.6289e+05	0.00013784
5.6289e+05	3.386e-05
5.6289e+05	1.5446e-05
5.6289e+05	1.5466e-05
5.6289e+05	1.2417e-05
5.6289e+05	5.3456e-05
5.6289e+05	7.4474e-06
5.6289e+05	6.1175e-05
5.6289e+05	2.155e-05
5.629e+05	0.00016253
5.629e+05	0.00027377
5.629e+05	0.00075149
5.629e+05	0.000202
5.629e+05	0.002243
5.629e+05	0.0040539
5.629e+05	0.0030172
5.629e+05	0.001892
5.629e+05	0.00068519
5.629e+05	0.0030744
5.6290e+05	0.0012504
5.6291e+05	0.0010196
5.6291e+05	0.00031223
5.6291e+05	9.7603e-05
5.6291e+05	0.0015668
5.6291e+05	0.00073458
5.6291e+05	0.00024464
5.6291e+05	0.00015846
5.6291e+05	5.8179e-06
5.6292e+05	8.4982e-06
5.6292e+05	2.9102e-05
5.6292e+05	5.2873e-05
5.6292e+05	3.9347e-05
5.6292e+05	2.7649e-05
5.6292e+05	1.2659e-05
5.6292e+05	1.1245e-05
5.6292e+05	2.4839e-06
5.6292e+05	1.0441e-05
5.6292e+05	6.6593e-06
5.6292e+05	3.4777e-06
5.6293e+05	1.6859e-06
5.6293e+05	4.9836e-06
5.6293e+05	3.2427e-06
5.6293e+05	1.6842e-06
5.6293e+05	2.9366e-05
5.6293e+05	1.2002e-05
5.6293e+05	1.3431e-05
5.6293e+05	3.1606e-05
5.6294e+05	4.5342e-06
5.6294e+05	1.9151e-06
5.6294e+05	4.1555e-05
5.6294e+05	0.00021446
5.6294e+05	0.0001076
5.6294e+05	0.00012419
5.6294e+05	7.2635e-05
5.6294e+05	3.8105e-06
5.6294e+05	1.9379e-06
5.6295e+05	7.6435e-05
5.6295e+05	6.5428e-05
5.6295e+05	1.7104e-06
5.6295e+05	1.2898e-05
5.6295e+05	7.7267e-06
5.6295e+05	8.3722e-06
5.6295e+05	3.0787e-06
5.6295e+05	1.5999e-06
5.6296e+05	1.7068e-06
5.6296e+05	0.0043104
5.6296e+05	0.0088408
5.6296e+05	0.0020502
5.6296e+05	0.0010141
5.6296e+05	0.00049443
5.6296e+05	0.0014638
5.6296e+05	0.00088218
5.6296e+05	0.00047966
5.6296e+05	0.012964
5.6296e+05	0.0037117
5.6297e+05	0.0049311
5.6297e+05	0.0014342
5.6297e+05	0.0002751
5.6297e+05	0.00047129
5.6297e+05	0.00013661
5.6297e+05	0.00014712
5.6297e+05	0.00084591
5.6297e+05	0.001597
5.6297e+05	0.00037383
5.6298e+05	6.2331e-05
5.6298e+05	2.1297e-05
5.6298e+05	0.0001889
5.6298e+05	0.0001603
5.6298e+05	2.4148e-05
5.6298e+05	1.2809e-05
5.6298e+05	1.2542e-05
5.6298e+05	5.7992e-06
5.6298e+05	2.8171e-06
5.6298e+05	1.3777e-06
5.6298e+05	2.5214e-06
5.6299e+05	3.4179e-05
5.6299e+05	0.00021485
5.6299e+05	0.0001006
5.6299e+05	0.00042445
5.6299e+05	7.3733e-05
5.6299e+05	4.6108e-05
5.6299e+05	3.4397e-05
5.6299e+05	1.7438e-05
5.6299e+05	5.1227e-06
5.63e+05	2.71e-06
5.63e+05	3.9914e-06
5.63e+05	1.9336e-05
5.63e+05	5.7331e-06
5.63e+05	3.2546e-06
5.63e+05	5.243e-06
5.63e+05	3.0427e-06
5.6307e+05	2.7815e-06
5.6308e+05	3.5927e-06
5.6308e+05	1.2526e-05
5.6308e+05	1.682e-06
5.6309e+05	0.0072161
5.6309e+05	0.0020478
5.631e+05	1.8268e-06
5.6312e+05	3.7025e-06
5.6312e+05	1.4639e-06
5.6312e+05	2.3479e-06
5.6312e+05	8.3056e-06
5.6313e+05	3.192e-05
5.6313e+05	6.0733e-05
5.6313e+05	2.2194e-05
5.6314e+05	2.5267e-06
5.6314e+05	9.4699e-06
5.6314e+05	2.4672e-05
5.6314e+05	6.4015e-06
5.6315e+05	1.9198e-06
5.6315e+05	1.3444e-06
5.6315e+05	1.7255e-06
5.6317e+05	4.0624e-05
5.6317e+05	5.7296e-05
5.6317e+05	1.932e-05
5.6317e+05	4.2676e-06
5.6317e+05	2.5898e-05
5.6317e+05	1.7139e-05
5.6317e+05	0.00068298
5.6317e+05	0.00019361
5.6318e+05	7.5467e-05
5.6318e+05	0.00085043
5.6318e+05	0.00088136
5.6318e+05	0.0025572
5.6318e+05	0.003569
5.6318e+05	0.0040772
5.6318e+05	0.0017546
5.6318e+05	0.00058227
5.6318e+05	0.00012873
5.6318e+05	0.00023775
5.6318e+05	0.00021237
5.6319e+05	0.00072646
5.6319e+05	0.0013217
5.6319e+05	0.0011799
5.6319e+05	0.02478
5.6319e+05	0.012329
5.6319e+05	0.0053102
5.6319e+05	0.0073162
5.6319e+05	0.00081188
5.6319e+05	0.0002166
5.632e+05	0.0020867
5.632e+05	0.0013183
5.632e+05	0.00010622
5.632e+05	8.0741e-05
5.632e+05	9.7124e-05
5.632e+05	0.00015625
5.632e+05	6.6148e-05
5.632e+05	0.00046324
5.632e+05	6.2458e-05
5.632e+05	7.3517e-05
5.6320e+05	4.5729e-05
5.6321e+05	0.00090891
5.6321e+05	0.00010446
5.6321e+05	5.0089e-05
5.6321e+05	0.00022005
5.6321e+05	2.4409e-06
5.6321e+05	5.8499e-06
5.6321e+05	3.8557e-06
5.6321e+05	1.9704e-06
5.6321e+05	4.6289e-06
5.6322e+05	1.8985e-05
5.6322e+05	3.3314e-06
5.6322e+05	1.3411e-06
5.6322e+05	2.3882e-06
5.6323e+05	1.1702e-05
5.6323e+05	3.3932e-06
5.6323e+05	1.2704e-06
5.6323e+05	1.0169e-06
5.6323e+05	1.338e-06
5.6323e+05	3.1261e-06
5.6323e+05	1.2546e-05
5.6323e+05	2.4108e-05
5.6323e+05	4.65e-05
5.6324e+05	0.00030745
5.6324e+05	0.0011718
5.6324e+05	0.0028396
5.6324e+05	6.3227e-05
5.6324e+05	1.8715e-05
5.6324e+05	1.9896e-06
5.6324e+05	4.5031e-06
5.6325e+05	1.3545e-06
5.6325e+05	1.3777e-06
5.6325e+05	2.9576e-06
5.6325e+05	5.9933e-06
5.6325e+05	1.9684e-05
5.6326e+05	2.8926e-06
5.6326e+05	3.2928e-06
5.6326e+05	7.169e-06
5.6326e+05	1.1408e-06
5.6326e+05	2.1662e-06
5.6327e+05	1.7443e-06
5.6327e+05	0.0071173
5.6327e+05	0.0036568
5.6327e+05	0.001991
5.6327e+05	0.0016665
5.6327e+05	6.0338e-06
5.6328e+05	1.2638e-05
5.6328e+05	4.1549e-05
5.6328e+05	5.7785e-05
5.6328e+05	0.00068082
5.6328e+05	0.00081877
5.6328e+05	0.00011767
5.6328e+05	0.00049114
5.6328e+05	0.00072467
5.6328e+05	0.00013315
5.6328e+05	9.995e-05
5.6328e+05	0.00030422
5.6329e+05	0.00020931
5.6329e+05	0.00031007
5.6329e+05	0.00014023
5.6329e+05	0.00024192
5.6329e+05	0.00017992
5.6329e+05	7.2835e-05
5.6329e+05	8.282e-05
5.6329e+05	9.42e-05
5.6329e+05	7.5301e-05
5.633e+05	0.0001405
5.633e+05	4.1675e-05
5.633e+05	1.5691e-06
5.633e+05	2.5093e-05
5.633e+05	2.1194e-05
5.633e+05	1.8397e-06
5.633e+05	6.1341e-06
5.633e+05	5.7293e-06
5.633e+05	3.2376e-06
5.633e+05	3.3631e-06
5.6330e+05	1.9179e-06
5.6331e+05	1.8448e-06
5.6331e+05	1.7103e-05
5.6331e+05	2.6409e-05
5.6331e+05	8.2485e-06
5.6331e+05	5.1287e-05
5.6331e+05	1.6303e-05
5.6331e+05	5.8673e-06
5.6332e+05	2.536e-06
5.6332e+05	4.7314e-06
5.6332e+05	1.9588e-06
5.6332e+05	1.0778e-06
5.6332e+05	3.3378e-06
5.6332e+05	2.3572e-06
5.6332e+05	5.9397e-06
5.6334e+05	3.9384e-06
5.6334e+05	3.4433e-06
5.6334e+05	4.9517e-06
5.6334e+05	1.0807e-05
5.6334e+05	3.1821e-05
5.6334e+05	4.4807e-06
5.6334e+05	2.6326e-06
5.6334e+05	7.6898e-06
5.6334e+05	2.003e-06
5.6334e+05	5.8724e-05
5.6335e+05	5.8097e-05
5.6335e+05	4.4898e-05
5.6335e+05	3.3297e-05
5.6335e+05	1.8967e-05
5.6335e+05	2.6238e-05
5.6335e+05	7.6709e-06
5.6335e+05	1.5961e-05
5.6335e+05	7.7776e-06
5.6335e+05	1.6648e-05
5.6336e+05	2.524e-06
5.6336e+05	8.095e-06
5.6336e+05	5.7522e-06
5.6337e+05	2.5294e-06
5.6337e+05	2.0105e-06
5.6337e+05	1.9848e-06
5.6337e+05	2.6006e-06
5.6339e+05	2.1322e-06
5.6377e+05	1.444e-06
5.6377e+05	1.1588e-06
5.6381e+05	1.585e-06
5.6382e+05	1.0038e-06
5.6383e+05	1.0272e-06
5.6439e+05	1.0373e-06
5.7594e+05	5.19e-05
5.7662e+05	3.3177e-05
5.77e+05	0.0036355
5.7700e+05	0.001387
5.7701e+05	0.0053048
5.7758e+05	1.7563e-05
5.7758e+05	2.4981e-05
5.7758e+05	5.339e-05
5.7825e+05	3.7858e-06
5.785e+05	0.00036398


==> figs/crn-greedy-pert-size.dat <==
0	82
1	103
2	133
3	163
4	185
5	202
6	245
7	289
8	313
9	367
10	425
11	453
12	467
13	534
14	601
15	631
16	645
17	747
18	841
19	884


==> figs/crn-greedy-pert.dat <==
0	0.12085
1	0.054534
2	0.024228
3	0.011412
4	0.0066534
5	0.0047071
6	0.0020619
7	0.00099538
8	0.00056639
9	0.00024381
10	0.00011105
11	6.349e-05
12	4.7655e-05
13	2.0206e-05
14	9.6779e-06
15	7.2402e-06
16	6.1598e-06
17	2.7063e-06
18	1.2681e-06
19	8.3588e-07


==> figs/mbl-eigvec.dat <==
1	7.7812e-19
101	2.3736e-19
201	3.7147e-19
301	1.178e-18
401	1.7579e-18
501	3.6419e-18
601	2.8761e-18
701	1.8352e-19
801	1.5791e-18
901	4.825e-19
1001	9.3044e-19
1101	5.5884e-18
1201	1.9867e-18
1301	3.0275e-18
1401	3.8872e-19
1501	2.2822e-18
1601	1.0409e-18
1701	3.5648e-18
1801	3.8611e-18
1901	9.8332e-20
2001	2.3439e-18
2101	1.1617e-18
2201	3.3591e-18
2301	2.5905e-18
2401	1.6574e-18
2501	1.9548e-18
2601	1.8378e-18
2701	3.0092e-18
2801	7.6788e-19
2901	2.9837e-18
3001	6.7117e-15
3101	1.2156e-18
3201	9.1819e-18
3301	4.4428e-19
3401	4.04e-19
3501	1.0991e-18
3601	4.5059e-20
3701	1.0878e-18
3801	2.2011e-18
3901	1.7593e-19
4001	7.5999e-19
4101	5.2699e-19
4201	2.2066e-18
4301	2.2352e-18
4401	2.3189e-18
4501	1.5111e-18
4601	7.5158e-19
4701	1.6174e-18
4801	2.9518e-18
4901	2.3034e-18
5001	1.6639e-15
5101	6.0849e-19
5201	2.4634e-18
5301	1.3319e-18
5401	8.16e-19
5501	2.7885e-18
5601	1.8685e-18
5701	8.8997e-20
5801	6.8647e-19
5901	7.1034e-19
6001	1.4545e-18
6101	2.1632e-18
6201	3.6214e-16
6301	4.5367e-19
6401	1.5117e-18
6501	2.6505e-18
6601	5.5029e-18
6701	5.5906e-18
6801	2.3538e-18
6901	2.2612e-18
7001	1.5009e-17
7101	1.8495e-18
7201	1.09e-18
7301	3.3726e-19
7401	5.4003e-17
7501	1.594e-18
7601	1.4829e-18
7701	5.3673e-19
7801	2.8597e-18
7901	1.4848e-11
8001	2.7207e-13
8101	2.3115e-19
8201	5.0168e-18
8301	9.1533e-19
8401	4.3398e-18
8501	2.202e-18
8601	4.0469e-19
8701	4.844e-19
8801	2.0642e-18
8901	2.8038e-19
9001	2.2439e-18
9101	4.043e-18
9201	4.1466e-18
9301	3.8658e-19
9401	7.381e-19
9501	2.9986e-19
9601	7.0141e-19
9701	7.5906e-19
9801	3.8573e-19
9901	5.7979e-21
10001	1.1231e-13
10101	4.6925e-19
10201	1.9276e-18
10301	3.0576e-19
10401	1.4107e-18
10501	1.1356e-18
10601	1.5733e-18
10701	8.1227e-18
10801	8.3351e-19
10901	2.7778e-18
11001	8.2332e-19
11101	5.5588e-17
11201	8.6793e-17
11301	9.3067e-19
11401	1.387e-18
11501	5.6489e-18
11601	6.2778e-18
11701	7.2147e-19
11801	1.5604e-16
11901	6.1551e-19
12001	1.4412e-18
12101	1.6354e-20
12201	4.0595e-18
12301	1.617e-18
12401	3.2493e-19
12501	1.0224e-17
12601	1.4229e-18
12701	7.4651e-17
12801	8.276e-10
12901	4.6012e-12
13001	4.1746e-13
13101	8.0641e-20
13201	5.8397e-19
13301	5.4925e-19
13401	1.1963e-18
13501	5.9805e-18
13601	7.4274e-19
13701	1.2781e-18
13801	2.233e-18
13901	1.1824e-18
14001	1.9445e-18
14101	8.2245e-19
14201	2.6486e-18
14301	2.6013e-18
14401	1.3541e-18
14501	4.267e-18
14601	1.237e-18
14701	4.7916e-19
14801	2.24e-16
14901	3.8318e-18
15001	2.7873e-13
15101	3.5194e-18
15201	1.0008e-18
15301	2.6429e-12
15401	1.3363e-16
15501	5.5045e-18
15601	3.6008e-19
15701	1.0584e-17
15801	8.0747e-12
15901	1.7136e-11
16001	5.1811e-09
16101	1.0511e-18
16201	7.3042e-19
16301	1.1062e-17
16401	2.2615e-18
16501	3.4916e-21
16601	1.0987e-16
16701	5.8465e-18
16801	1.4828e-07
16901	2.2567e-18
17001	9.1622e-15
17101	2.0649e-16
17201	9.7062e-15
17301	6.75e-19
17401	1.1874e-18
17501	2.0634e-08
17515	1.9234e-06
17601	4.0932e-12
17626	1.4835e-06
17641	1.0786e-05
17646	1.4183e-06
17697	5.3129e-06
17701	5.21e-08
17718	1.3076e-06
17801	3.6427e-18
17901	2.3082e-15
18001	2.1058e-18
18101	5.0846e-13
18187	3.9193e-06
18201	2.6628e-18
18301	7.0464e-12
18401	5.9031e-14
18424	3.3314e-06
18435	2.0086e-06
18438	1.7769e-06
18439	2.401e-05
18440	1.8588e-06
18444	3.156e-06
18501	2.1216e-08
18515	1.851e-06
18546	1.7498e-06
18549	1.3729e-06
18550	1.8549e-05
18551	1.4342e-06
18561	1.1281e-05
18563	1.1538e-06
18564	9.9805e-06
18565	0.00013486
18566	1.0441e-05
18569	1.3114e-06
18570	1.7734e-05
18571	1.5338e-06
18601	5.585e-08
18606	7.3717e-06
18617	5.5548e-06
18620	4.9164e-06
18621	6.6433e-05
18622	5.1432e-06
18626	8.8098e-06
18638	1.3633e-06
18641	1.21e-06
18642	1.635e-05
18643	1.2662e-06
18647	2.692e-06
18701	1.4342e-16
18801	5.2036e-17
18901	1.3334e-06
19001	1.0786e-11
19012	1.1328e-06
19027	8.2361e-06
19032	1.083e-06
19083	4.0617e-06
19101	5.9675e-10
19201	1.4424e-13
19301	2.0278e-15
19401	5.7095e-12
19501	4.7892e-18
19601	3.8178e-19
19701	4.893e-19
19801	4.0693e-19
19901	1.3382e-18
20001	3.3173e-18
20101	1.2648e-18
20201	9.2741e-19
20301	1.2216e-18
20401	6.9355e-19
20501	5.537e-19
20601	2.9663e-20
20701	2.2734e-18
20801	7.8369e-19
20901	1.3641e-18
21001	3.6344e-18
21101	1.4061e-18
21201	3.8497e-18
21301	1.1902e-18
21401	1.3747e-19
21501	7.2295e-19
21601	2.772e-19
21701	1.602e-19
21801	6.8418e-20
21901	4.3157e-19
22001	2.1128e-18
22101	3.6477e-18
22201	6.4199e-19
22301	9.9898e-19
22401	3.7197e-18
22501	9.83e-19
22601	5.9429e-16
22701	6.0466e-13
22801	1.7118e-18
22901	7.3556e-20
23001	4.2933e-19
23101	1.7929e-18
23201	3.15e-18
23301	6.046e-18
23401	2.1718e-12
23501	1.3043e-12
23601	2.0674e-18
23701	7.639e-19
23801	1.3279e-19
23901	6.0015e-20
24001	1.3602e-18
24101	3.0324e-14
24201	1.6465e-14
24301	1.7089e-14
24401	5.1649e-11
24501	5.5457e-18
24601	6.7044e-19
24701	2.9031e-19
24801	2.4156e-18
24901	1.8607e-18
25001	1.3723e-18
25101	1.7512e-18
25201	2.3919e-19
25301	4.5421e-19
25401	6.3613e-21
25501	8.7852e-21
25601	2.5508e-17
25701	3.4787e-15
25801	6.296e-19
25901	2.5159e-18
26001	1.7628e-18
26101	7.696e-19
26201	7.1417e-18
26301	3.9336e-18
26401	2.7596e-11
26501	2.8183e-12
26601	2.9236e-18
26701	6.4092e-17
26801	1.0787e-18
26901	1.1838e-14
27001	4.1064e-18
27101	1.2854e-13
27201	1.0733e-15
27301	3.8423e-10
27365	2.4423e-06
27401	1.0114e-09
27421	1.203e-06
27501	9.0905e-20
27601	2.4047e-19
27701	8.3243e-19
27801	4.8605e-19
27901	1.2652e-18
28001	1.4945e-18
28101	9.0129e-14
28201	2.5107e-13
28301	2.8406e-18
28401	3.8556e-18
28501	3.3176e-17
28601	1.6964e-19
28701	1.3365e-08
28703	1.5623e-06
28801	8.8646e-12
28901	1.3575e-08
28940	1.1567e-06
28955	8.3362e-06
28960	1.0958e-06
29001	1.4711e-14
29066	6.43e-06
29077	3.9106e-06
29080	3.4596e-06
29081	4.6748e-05
29082	3.6191e-06
29086	6.1474e-06
29101	5.1788e-12
29122	2.5553e-06
29133	1.9255e-06
29136	1.7042e-06
29137	2.3028e-05
29138	1.7828e-06
29142	3.0538e-06
29158	5.6675e-06
29201	9.986e-19
29301	4.9874e-16
29401	3.9103e-18
29501	3.6872e-11
29601	2.2727e-11
29612	2.3754e-06
29623	1.4262e-06
29626	1.2616e-06
29627	1.7048e-05
29628	1.3198e-06
29632	2.2404e-06
29701	1.2021e-16
29801	1.5016e-13
29829	1.7214e-06
29860	1.3679e-06
29863	1.0726e-06
29864	1.4492e-05
29865	1.1205e-06
29875	8.7376e-06
29878	7.7298e-06
29879	0.00010445
29880	8.0861e-06
29883	1.0152e-06
29884	1.3729e-05
29885	1.1874e-06
29901	1.3748e-13
29955	8.0521e-06
29986	7.6122e-06
29989	5.9723e-06
29990	8.0694e-05
29991	6.2391e-06
30000	3.9653e-06
30001	4.9077e-05
30003	5.0191e-06
30004	4.3417e-05
30005	0.00058668
30006	4.5419e-05
30009	5.7048e-06
30010	7.7148e-05
30011	6.6724e-06
30042	2.9957e-06
30045	2.3734e-06
30046	3.2069e-05
30047	2.4798e-06
30056	1.9524e-06
30057	2.4165e-05
30059	2.4724e-06
30060	2.1387e-05
30061	0.000289
30062	2.2374e-05
30065	2.834e-06
30066	3.8325e-05
30067	3.3163e-06
30078	5.9307e-06
30081	5.2638e-06
30082	7.1127e-05
30083	5.5084e-06
30087	1.1711e-05
30088	1.0224e-06
30093	2.5775e-06
30101	2.4061e-20
30201	2.0234e-13
30301	2.2723e-12
30341	5.8018e-06
30401	6.7018e-11
30452	4.9292e-06
30463	2.9979e-06
30466	2.6522e-06
30467	3.5838e-05
30468	2.7744e-06
30472	4.7126e-06
30501	1.3259e-10
30508	1.9611e-06
30519	1.4778e-06
30522	1.308e-06
30523	1.7674e-05
30524	1.3683e-06
30528	2.3438e-06
30544	4.3504e-06
30601	2.5975e-14
30677	1.7727e-06
30701	5.4773e-13
30801	4.6054e-10
30901	1.5699e-18
31001	1.6528e-18
31101	1.7745e-18
31201	1.5807e-18
31301	4.4891e-18
31401	3.9286e-18
31501	1.6417e-18
31601	5.5656e-20
31701	4.8031e-18
31801	2.5434e-18
31901	1.1134e-16
32001	9.9805e-18
32101	3.1376e-15
32201	1.4523e-19
32301	5.1085e-19
32401	1.3138e-18
32501	3.5275e-15
32601	1.38e-18
32701	1.1544e-17
32801	4.0336e-14
32901	1.5957e-12
33001	1.5186e-19
33101	1.8218e-17
33201	4.3212e-20
33301	5.8912e-11
33401	4.8567e-11
33501	2.7597e-18
33601	1.7212e-15
33674	1.7997e-06
33701	4.5592e-17
33785	1.3864e-06
33800	1.008e-05
33801	7.8033e-07
33805	1.3254e-06
33856	4.965e-06
33877	1.222e-06
33901	9.2409e-19
34001	1.4187e-18
34101	4.094e-18
34201	2.8369e-14
34301	7.7178e-17
34401	1.6385e-17
34501	1.506e-15
34601	5.6349e-13
34676	2.6277e-06
34701	2.3269e-19
34801	1.9465e-18
34901	6.3502e-19
35001	2.4515e-13
35101	3.7787e-13
35123	1.002e-06
35138	7.19e-06
35201	1.5008e-12
35301	6.1567e-12
35375	5.3399e-06
35386	3.2194e-06
35389	2.8481e-06
35390	3.8485e-05
35391	2.9794e-06
35395	5.0587e-06
35401	1.9395e-18
35466	2.9623e-06
35497	2.8004e-06
35500	2.1971e-06
35501	2.9686e-05
35502	2.2953e-06
35511	1.4588e-06
35512	1.8055e-05
35514	1.8465e-06
35515	1.5973e-05
35516	0.00021583
35517	1.6709e-05
35520	2.0987e-06
35521	2.8382e-05
35522	2.4547e-06
35553	1.1021e-06
35557	1.1797e-05
35568	8.8897e-06
35571	7.868e-06
35572	0.00010632
35573	8.2309e-06
35576	1.0426e-06
35577	1.4099e-05
35578	1.22e-06
35589	2.1818e-06
35592	1.9364e-06
35593	2.6166e-05
35594	2.0264e-06
35598	4.3081e-06
35601	5.6305e-10
35701	1.7792e-18
35801	1.259e-11
35901	2.715e-13
36001	1.6512e-11
36012	1.4106e-06
36043	1.0483e-06
36047	1.1103e-05
36058	6.6659e-06
36061	5.8969e-06
36062	7.9682e-05
36063	6.1688e-06
36067	1.0472e-05
36101	5.3927e-17
36201	1.96e-18
36264	8.0473e-06
36295	6.3946e-06
36298	5.0142e-06
36299	6.7749e-05
36300	5.2382e-06
36301	1.8166e-11
36309	3.3003e-06
36310	4.0846e-05
36312	4.1773e-06
36313	3.6135e-05
36314	0.00048827
36315	3.7801e-05
36318	4.7461e-06
36319	6.4182e-05
36320	5.5509e-06
36386	3.7061e-06
36389	2.7861e-06
36390	3.7642e-05
36391	2.9087e-06
36401	1.2076e-09
36411	2.574e-06
36420	2.8876e-06
36421	3.5586e-05
36423	3.2281e-06
36424	2.792e-05
36425	0.00037723
36426	2.9167e-05
36432	1.2827e-06
36434	2.2898e-06
36435	1.8537e-05
36436	0.00022943
36437	1.6371e-06
36438	2.3464e-05
36439	0.00020297
36440	0.0027426
36441	0.00021233
36443	3.0798e-06
36444	2.6669e-05
36445	0.00036066
36446	3.1193e-05
36447	2.8957e-06
36476	1.1358e-06
36477	1.4005e-05
36479	1.2828e-06
36480	1.1095e-05
36481	0.00014992
36482	1.1593e-05
36490	1.1273e-06
36491	9.1273e-06
36492	0.00011297
36494	1.1558e-05
36495	9.9984e-05
36496	0.001351
36497	0.0001046
36499	1.53e-06
36500	1.3249e-05
36501	0.00017916
36502	1.5503e-05
36503	1.4512e-06
36512	2.2398e-06
36513	2.7725e-05
36515	2.8446e-06
36516	2.4608e-05
36517	0.00033251
36518	2.5751e-05
36521	4.048e-06
36522	5.4747e-05
36523	4.7797e-06
36528	1.205e-05
36529	1.111e-06
36601	2.7726e-15
36701	4.0906e-12
36761	3.7657e-06
36772	2.2708e-06
36775	2.0089e-06
36776	2.7145e-05
36777	2.1015e-06
36781	3.5682e-06
36801	7.7464e-16
36852	2.3013e-06
36883	2.1759e-06
36886	1.7071e-06
36887	2.3066e-05
36888	1.7834e-06
36897	1.1335e-06
36898	1.4029e-05
36900	1.4347e-06
36901	1.2411e-05
36902	0.0001677
36903	1.2983e-05
36906	1.6307e-06
36907	2.2053e-05
36908	1.9073e-06
36943	9.1771e-06
36954	6.9155e-06
36957	6.1206e-06
36958	8.2705e-05
36959	6.403e-06
36963	1.0968e-05
36975	1.6975e-06
36978	1.5066e-06
36979	2.0358e-05
36980	1.5766e-06
36984	3.3519e-06
37001	6.0845e-18
37097	1.1427e-06
37101	6.0025e-11
37112	8.3116e-06
37117	1.093e-06
37168	4.5477e-06
37189	1.1305e-06
37201	3.7862e-09
37301	4.2788e-09
37401	1.5241e-18
37501	9.2951e-19
37601	2.1254e-18
37701	5.8355e-19
37801	5.0203e-19
37901	1.6171e-18
38001	4.5784e-17
38101	4.7068e-11
38201	1.1695e-18
38301	8.4857e-17
38401	1.0881e-17
38501	1.1538e-11
38570	4.215e-06
38601	9.3349e-20
38701	2.1123e-09
38801	3.0846e-09
38807	3.2377e-06
38818	1.952e-06
38821	1.7269e-06
38822	2.3335e-05
38823	1.8065e-06
38827	3.0672e-06
38898	1.7973e-06
38901	1.8488e-15
38929	1.6991e-06
38932	1.333e-06
38933	1.8011e-05
38934	1.3926e-06
38944	1.0954e-05
38946	1.1203e-06
38947	9.6909e-06
38948	0.00013095
38949	1.0138e-05
38952	1.2733e-06
38953	1.722e-05
38954	1.4893e-06
38989	7.1579e-06
39000	5.3937e-06
39001	3.8504e-08
39003	4.7738e-06
39004	6.4506e-05
39005	4.994e-06
39009	8.5544e-06
39021	1.3238e-06
39024	1.1749e-06
39025	1.5876e-05
39026	1.2295e-06
39030	2.614e-06
39101	7.6358e-18
39201	1.4987e-15
39301	1.5598e-13
39401	5.7801e-15
39444	1.1582e-06
39479	9.1166e-06
39490	5.4735e-06
39493	4.8421e-06
39494	6.5429e-05
39495	5.0653e-06
39499	8.5987e-06
39501	6.8989e-08
39601	7.5762e-12
39696	6.6176e-06
39701	3.9034e-13
39727	5.2586e-06
39730	4.1234e-06
39731	5.5713e-05
39732	4.3076e-06
39741	2.714e-06
39742	3.359e-05
39744	3.4352e-06
39745	2.9716e-05
39746	0.00040153
39747	3.1085e-05
39750	3.9029e-06
39751	5.278e-05
39752	4.5648e-06
39801	2.1446e-10
39818	3.0482e-06
39821	2.2915e-06
39822	3.096e-05
39823	2.3924e-06
39843	2.1171e-06
39852	2.375e-06
39853	2.9269e-05
39855	2.6551e-06
39856	2.2963e-05
39857	0.00031027
39858	2.3989e-05
39864	1.055e-06
39866	1.8833e-06
39867	1.5247e-05
39868	0.0001887
39869	1.3465e-06
39870	1.9299e-05
39871	0.00016694
39872	0.0022558
39873	0.00017464
39875	2.5331e-06
39876	2.1935e-05
39877	0.00029663
39878	2.5655e-05
39879	2.3817e-06
39901	1.4179e-10
39909	1.1519e-05
39911	1.0551e-06
39912	9.126e-06
39913	0.00012331
39914	9.5352e-06
39923	7.5072e-06
39924	9.2916e-05
39926	9.5067e-06
39927	8.2237e-05
39928	0.0011112
39929	8.603e-05
39931	1.2584e-06
39932	1.0897e-05
39933	0.00014736
39934	1.2752e-05
39935	1.1936e-06
39944	1.8423e-06
39945	2.2804e-05
39947	2.3397e-06
39948	2.024e-05
39949	0.0002735
39950	2.1181e-05
39953	3.3295e-06
39954	4.503e-05
39955	3.9314e-06
39960	9.9112e-06
40001	1.6915e-19
40101	8.2071e-16
40193	3.1633e-06
40201	1.3634e-09
40204	1.9076e-06
40207	1.6876e-06
40208	2.2803e-05
40209	1.7654e-06
40213	2.9974e-06
40284	1.9388e-06
40301	1.5853e-09
40315	1.8333e-06
40318	1.4383e-06
40319	1.9434e-05
40320	1.5026e-06
40330	1.182e-05
40332	1.2088e-06
40333	1.0457e-05
40334	0.00014129
40335	1.0939e-05
40338	1.3739e-06
40339	1.858e-05
40340	1.607e-06
40375	7.7335e-06
40386	5.8277e-06
40389	5.1579e-06
40390	6.9696e-05
40391	5.3958e-06
40395	9.2426e-06
40401	2.8713e-10
40407	1.4306e-06
40410	1.2697e-06
40411	1.7157e-05
40412	1.3287e-06
40416	2.8249e-06
40501	2.3911e-14
40544	7.2732e-06
40600	4.0144e-06
40601	3.1079e-07
40621	1.002e-06
40701	8.3059e-09
40801	7.6599e-19
40901	2.8373e-18
41001	2.2583e-15
41101	8.9906e-17
41160	3.6248e-06
41191	2.6941e-06
41194	2.1118e-06
41195	2.8534e-05
41196	2.2061e-06
41201	3.4403e-08
41205	1.3842e-06
41206	1.7131e-05
41208	1.752e-06
41209	1.5155e-05
41210	0.00020478
41211	1.5854e-05
41214	1.9901e-06
41215	2.6913e-05
41216	2.3276e-06
41301	1.8301e-12
41342	1.538e-06
41401	2.3894e-10
41408	2.0495e-06
41411	1.5355e-06
41412	2.0746e-05
41413	1.603e-06
41433	1.2e-06
41442	1.3378e-06
41443	1.6486e-05
41445	1.4947e-06
41446	1.2927e-05
41447	0.00017466
41448	1.3505e-05
41456	1.051e-06
41457	8.5086e-06
41458	0.00010531
41460	1.077e-05
41461	9.316e-05
41462	0.0012588
41463	9.7455e-05
41465	1.413e-06
41466	1.2236e-05
41467	0.00016547
41468	1.4311e-05
41469	1.3279e-06
41501	4.8123e-11
41524	1.1128e-06
41534	9.5583e-06
41537	7.1855e-06
41538	9.7082e-05
41539	7.5018e-06
41559	6.6385e-06
41568	7.4474e-06
41569	9.1778e-05
41571	8.3255e-06
41572	7.2006e-05
41573	0.00097291
41574	7.5224e-05
41579	1.188e-06
41580	3.3082e-06
41582	5.9054e-06
41583	4.7809e-05
41584	0.00059171
41585	4.2221e-06
41586	6.0514e-05
41587	0.00052347
41588	0.0070734
41589	0.00054761
41591	7.9431e-06
41592	6.8782e-05
41593	0.00093015
41594	8.0448e-05
41595	7.4682e-06
41601	6.8371e-12
41615	2.3612e-06
41624	2.9294e-06
41625	3.612e-05
41627	3.3086e-06
41628	2.8617e-05
41629	0.00038666
41630	2.99e-05
41636	1.628e-06
41638	2.9076e-06
41639	2.3541e-05
41640	0.00029136
41641	2.0799e-06
41642	2.9811e-05
41643	0.00025788
41644	0.0034846
41645	0.00026977
41647	3.9461e-06
41648	3.417e-05
41649	0.0004621
41650	3.9986e-05
41651	3.7429e-06
41660	5.7769e-06
41661	7.151e-05
41663	7.337e-06
41664	6.3469e-05
41665	0.00085763
41666	6.6419e-05
41668	1.2055e-06
41669	1.0441e-05
41670	0.0001412
41671	1.2328e-05
41672	1.3198e-06
41675	2.2967e-06
41676	3.108e-05
41677	2.8656e-06
41701	3.7062e-19
41801	5.698e-11
41874	1.3171e-06
41901	6.3317e-09
41905	1.0509e-06
41909	1.1134e-05
41920	6.7144e-06
41923	5.9399e-06
41924	8.0263e-05
41925	6.2137e-06
41929	1.055e-05
42000	6.8879e-06
42001	5.3225e-07
42031	6.5132e-06
42034	5.11e-06
42035	6.9044e-05
42036	5.3384e-06
42045	3.3929e-06
42046	4.1993e-05
42048	4.2946e-06
42049	3.715e-05
42050	0.00050199
42051	3.8863e-05
42054	4.8814e-06
42055	6.6012e-05
42056	5.7093e-06
42087	2.5681e-06
42090	2.0346e-06
42091	2.7491e-05
42092	2.1259e-06
42101	1.6738e-06
42102	2.0717e-05
42104	2.1197e-06
42105	1.8336e-05
42106	0.00024776
42107	1.9182e-05
42110	2.4297e-06
42111	3.2857e-05
42112	2.8432e-06
42123	5.087e-06
42126	4.5149e-06
42127	6.1008e-05
42128	4.7248e-06
42132	1.0045e-05
42138	2.2118e-06
42201	9.8673e-11
42245	3.985e-06
42256	2.4257e-06
42259	2.1459e-06
42260	2.8997e-05
42261	2.2449e-06
42265	3.8133e-06
42301	1.8148e-06
42312	1.3723e-06
42315	1.2146e-06
42316	1.6412e-05
42317	1.2706e-06
42321	2.1772e-06
42337	4.1506e-06
42400	1.6775e-06
42401	1.2988e-07
42501	9.6557e-19
42601	3.3895e-18
42701	2.3434e-06
42712	1.4144e-06
42715	1.2513e-06
42716	1.6908e-05
42717	1.309e-06
42721	2.2226e-06
42792	1.6869e-06
42801	5.8593e-12
42823	1.5976e-06
42826	1.2534e-06
42827	1.6936e-05
42828	1.3094e-06
42838	1.0304e-05
42840	1.0538e-06
42841	9.1155e-06
42842	0.00012317
42843	9.5357e-06
42846	1.1978e-06
42847	1.6198e-05
42848	1.4009e-06
42883	6.8794e-06
42894	5.1904e-06
42897	4.5939e-06
42898	6.2075e-05
42899	4.8058e-06
42901	7.0309e-08
42903	8.2335e-06
42915	1.2892e-06
42918	1.1443e-06
42919	1.5462e-05
42920	1.1975e-06
42924	2.5496e-06
43001	2.5878e-08
43037	3.5633e-06
43048	2.177e-06
43051	1.9259e-06
43052	2.6024e-05
43053	2.0147e-06
43057	3.4233e-06
43093	2.0936e-06
43101	1.146e-09
43104	1.6037e-06
43107	1.4195e-06
43108	1.9181e-05
43109	1.485e-06
43113	2.5501e-06
43129	5.5681e-06
43192	8.6028e-06
43197	1.1628e-06
43201	4.8926e-12
43213	5.5739e-06
43218	1.0058e-06
43301	5.5337e-17
43382	1.0799e-06
43401	2.4872e-14
43501	4.8472e-11
43601	4.6328e-16
43701	3.1299e-11
43801	2.2993e-18
43901	4.0725e-18
44001	2.0225e-17
44101	2.1334e-18
44201	2.3677e-18
44301	6.3758e-19
44401	3.9845e-18
44501	7.266e-19
44601	1.9104e-18
44701	2.3258e-18
44801	1.0205e-18
44901	1.248e-18
45001	4.5122e-18
45101	5.2038e-18
45201	5.2061e-19
45301	3.754e-17
45401	2.5996e-18
45501	3.7531e-17
45601	1.0418e-18
45701	2.1632e-14
45801	6.4668e-18
45901	2.0341e-18
46001	1.9906e-18
46101	6.8999e-18
46201	1.2275e-18
46301	2.3797e-18
46401	9.2142e-20
46501	3.0567e-18
46601	1.2427e-18
46701	1.6102e-19
46801	4.7654e-19
46901	5.2258e-15
47001	1.9523e-15
47101	1.4471e-19
47201	1.7993e-18
47301	1.779e-18
47401	2.2639e-18
47501	6.449e-19
47601	1.88e-19
47701	2.971e-15
47801	7.3013e-13
47901	8.5948e-19
48001	2.0427e-18
48101	9.16e-17
48201	4.9089e-18
48301	3.3715e-11
48401	2.6634e-15
48501	1.3487e-16
48601	7.4191e-14
48701	4.9043e-14
48801	1.0236e-18
48901	1.1123e-18
49001	5.7877e-19
49101	3.2374e-18
49201	2.1554e-18
49301	3.3377e-18
49401	2.9244e-18
49501	1.4509e-19
49601	3.4825e-18
49701	8.7931e-19
49801	8.3149e-18
49901	3.3676e-16
50001	7.4811e-16
50101	3.7138e-19
50201	2.4325e-18
50301	2.0452e-18
50401	5.9683e-19
50501	4.6649e-19
50601	1.5538e-19
50701	3.2378e-11
50801	4.9287e-12
50901	1.0968e-18
51001	8.5865e-19
51101	1.5888e-16
51201	1.4084e-15
51301	6.3638e-09
51401	5.9839e-16
51501	1.4399e-18
51549	3.1825e-06
51601	1.8584e-12
51660	2.451e-06
51671	1.4907e-06
51674	1.3188e-06
51675	1.782e-05
51676	1.3796e-06
51680	2.3433e-06
51701	5.0119e-10
51731	8.7778e-06
51736	1.164e-06
51752	2.1603e-06
51801	1.8008e-19
51901	2.9144e-18
52001	3.4552e-18
52101	3.4282e-19
52201	3.501e-18
52301	1.0373e-10
52401	1.1495e-15
52501	8.2108e-08
52551	4.4222e-06
52601	1.3767e-18
52701	3.3314e-19
52801	2.3515e-17
52901	1.8633e-18
52998	1.5937e-06
53001	1.0249e-11
53013	1.1436e-05
53018	1.5029e-06
53101	8.369e-14
53201	1.2008e-08
53215	1.0061e-06
53250	8.4687e-06
53261	5.1058e-06
53264	4.5169e-06
53265	6.1034e-05
53266	4.7251e-06
53270	8.0227e-06
53301	5.0388e-12
53341	4.6977e-06
53372	4.441e-06
53375	3.4843e-06
53376	4.7078e-05
53377	3.64e-06
53386	2.3134e-06
53387	2.8632e-05
53389	2.9282e-06
53390	2.533e-05
53391	0.00034227
53392	2.6498e-05
53395	3.3283e-06
53396	4.5009e-05
53397	3.8928e-06
53401	1.4807e-14
53428	1.7477e-06
53431	1.3846e-06
53432	1.8709e-05
53433	1.4467e-06
53442	1.139e-06
53443	1.4098e-05
53445	1.4424e-06
53446	1.2477e-05
53447	0.0001686
53448	1.3053e-05
53451	1.6533e-06
53452	2.2359e-05
53453	1.9347e-06
53464	3.4599e-06
53467	3.0709e-06
53468	4.1495e-05
53469	3.2136e-06
53473	6.832e-06
53479	1.5037e-06
53501	6.5674e-19
53601	3.3238e-16
53701	2.39e-18
53801	5.1219e-11
53887	2.2108e-06
53901	4.6549e-11
53918	1.6429e-06
53921	1.2878e-06
53922	1.74e-05
53923	1.3453e-06
53933	1.0447e-05
53935	1.0684e-06
53936	9.2417e-06
53937	0.00012488
53938	9.6677e-06
53941	1.2136e-06
53942	1.6411e-05
53943	1.4194e-06
54001	2.3292e-18
54101	1.2595e-10
54135	1.2457e-06
54139	1.261e-05
54170	1.002e-05
54173	7.8571e-06
54174	0.00010616
54175	8.2081e-06
54184	5.1715e-06
54185	6.4005e-05
54187	6.5456e-06
54188	5.6622e-05
54189	0.00076511
54190	5.9233e-05
54193	7.4369e-06
54194	0.00010057
54195	8.6981e-06
54201	2.1879e-16
54261	5.8073e-06
54264	4.3657e-06
54265	5.8984e-05
54266	4.5578e-06
54286	4.0333e-06
54295	4.5248e-06
54296	5.5761e-05
54298	5.0583e-06
54299	4.3748e-05
54300	0.0005911
54301	4.5703e-05
54307	2.01e-06
54309	3.5879e-06
54310	2.9047e-05
54311	0.0003595
54312	2.5652e-06
54313	3.6766e-05
54314	0.00031804
54315	0.0042976
54316	0.00033271
54318	4.826e-06
54319	4.1789e-05
54320	0.00056513
54321	4.8877e-05
54322	4.5374e-06
54342	1.4345e-06
54351	1.7797e-06
54352	2.1944e-05
54354	2.0101e-06
54355	1.7386e-05
54356	0.00023491
54357	1.8165e-05
54365	1.7665e-06
54366	1.4302e-05
54367	0.00017701
54368	1.2636e-06
54369	1.8111e-05
54370	0.00015667
54371	0.002117
54372	0.0001639
54374	2.3974e-06
54375	2.076e-05
54376	0.00028074
54377	2.4293e-05
54378	2.2739e-06
54387	3.5096e-06
54388	4.3444e-05
54390	4.4573e-06
54391	3.8558e-05
54392	0.00052103
54393	4.0351e-05
54396	6.3429e-06
54397	8.5784e-05
54398	7.4895e-06
54401	1.6091e-07
54402	1.3953e-06
54403	1.8881e-05
54404	1.7409e-06
54501	2.3738e-15
54601	6.9804e-07
54636	5.8959e-06
54647	3.5554e-06
54650	3.1453e-06
54651	4.2501e-05
54652	3.2903e-06
54656	5.5867e-06
54701	3.8662e-12
54727	3.6025e-06
54758	3.4063e-06
54761	2.6725e-06
54762	3.6109e-05
54763	2.7919e-06
54772	1.7744e-06
54773	2.1961e-05
54775	2.246e-06
54776	1.9429e-05
54777	0.00026253
54778	2.0324e-05
54781	2.5528e-06
54782	3.4522e-05
54783	2.9858e-06
54801	7.3393e-11
54814	1.342e-06
54817	1.0633e-06
54818	1.4366e-05
54819	1.1109e-06
54829	1.0826e-05
54831	1.1076e-06
54832	9.5815e-06
54833	0.00012947
54834	1.0023e-05
54837	1.2696e-06
54838	1.7169e-05
54839	1.4857e-06
54850	2.6573e-06
54853	2.3585e-06
54854	3.1869e-05
54855	2.4681e-06
54859	5.2471e-06
54865	1.1549e-06
54901	1.0961e-12
54972	1.7855e-06
54983	1.0864e-06
54987	1.2987e-05
54988	1.0054e-06
54992	1.7079e-06
55001	9.5753e-14
55043	7.1027e-06
55064	1.7653e-06
55101	4.1557e-13
55201	8.0939e-19
55301	1.3251e-18
55401	2.6814e-18
55501	3.9326e-18
55601	4.4799e-19
55701	7.4885e-19
55801	3.8893e-18
55901	9.7499e-19
56001	1.044e-16
56101	1.6909e-18
56201	1.4573e-18
56301	4.9013e-18
56401	1.6818e-15
56501	8.6373e-19
56601	1.5272e-18
56701	1.7732e-18
56801	4.7364e-18
56901	3.4635e-19
57001	1.9294e-16
57101	1.8438e-17
57201	9.2593e-12
57270	2.8501e-06
57301	4.0384e-18
57401	3.317e-19
57501	2.2633e-18
57601	9.5338e-14
57701	3.482e-11
57732	3.1874e-06
57801	3.0352e-18
57901	6.9833e-18
57969	2.1776e-06
57980	1.3128e-06
57983	1.1614e-06
57984	1.5694e-05
57985	1.215e-06
57989	2.0629e-06
58001	1.6898e-17
58060	1.2064e-06
58091	1.1404e-06
58095	1.2089e-05
58101	1.4762e-08
58106	7.3527e-06
58109	6.5047e-06
58110	8.7895e-05
58111	6.8046e-06
58115	1.1558e-05
58151	4.8043e-06
58162	3.6202e-06
58165	3.2041e-06
58166	4.3296e-05
58167	3.3519e-06
58171	5.7416e-06
58187	1.0656e-05
58192	1.7544e-06
58201	7.0952e-10
58301	2.0186e-18
58401	1.0106e-16
58501	1.6419e-17
58601	2.1964e-19
58701	3.0873e-13
58801	1.0052e-18
58901	2.1894e-11
58971	3.2018e-06
58982	1.9163e-06
58985	1.6952e-06
58986	2.2906e-05
58987	1.7733e-06
58991	3.0098e-06
59001	4.1805e-19
59101	8.5884e-19
59201	5.3122e-10
59301	1.7182e-13
59398	1.1137e-06
59401	9.6128e-16
59433	8.7406e-06
59444	5.2467e-06
59447	4.6414e-06
59448	6.2717e-05
59449	4.8554e-06
59453	8.2423e-06
59501	2.1791e-14
59601	2.2468e-15
59650	5.5337e-06
59681	4.3966e-06
59684	3.4475e-06
59685	4.658e-05
59686	3.6015e-06
59695	2.2691e-06
59696	2.8083e-05
59698	2.872e-06
59699	2.4844e-05
59700	0.0003357
59701	2.5989e-05
59704	3.2631e-06
59705	4.4127e-05
59706	3.8164e-06
59772	2.5441e-06
59775	1.9126e-06
59776	2.584e-05
59777	1.9968e-06
59797	1.767e-06
59801	5.7373e-09
59806	1.9823e-06
59807	2.4428e-05
59809	2.216e-06
59810	1.9166e-05
59811	0.00025896
59812	2.0022e-05
59820	1.5718e-06
59821	1.2725e-05
59822	0.00015749
59823	1.1238e-06
59824	1.6107e-05
59825	0.00013933
59826	0.0018827
59827	0.00014575
59829	2.1142e-06
59830	1.8307e-05
59831	0.00024758
59832	2.1413e-05
59833	1.9878e-06
59863	9.6134e-06
59866	7.6164e-06
59867	0.00010291
59868	7.9579e-06
59877	6.2654e-06
59878	7.7546e-05
59880	7.9341e-06
59881	6.8633e-05
59882	0.00092741
59883	7.1799e-05
59885	1.0502e-06
59886	9.0944e-06
59887	0.00012299
59888	1.0642e-05
59898	1.5375e-06
59899	1.9032e-05
59901	1.9527e-06
59902	1.6892e-05
59903	0.00022825
59904	1.7677e-05
59907	2.7787e-06
59908	3.758e-05
59909	3.281e-06
59914	8.2714e-06
60001	1.5316e-13
60101	1.9599e-12
60201	2.0951e-15
60252	1.4523e-06
60301	1.0441e-10
60318	1.2181e-06
60322	1.2306e-05
60353	9.1453e-06
60356	7.1687e-06
60357	9.6859e-05
60358	7.4889e-06
60367	4.6987e-06
60368	5.8153e-05
60370	5.9471e-06
60371	5.1445e-05
60372	0.00069515
60373	5.3816e-05
60376	6.7555e-06
60377	9.1356e-05
60378	7.901e-06
60401	1.0625e-18
60501	3.1103e-09
60504	5.2057e-06
60570	6.9353e-06
60573	5.1963e-06
60574	7.0205e-05
60575	5.4247e-06
60595	4.0605e-06
60601	3.3613e-07
60604	4.527e-06
60605	5.5786e-05
60607	5.0577e-06
60608	4.3744e-05
60609	0.00059104
60610	4.5698e-05
60616	1.9924e-06
60618	3.5564e-06
60619	2.8792e-05
60620	0.00035634
60621	2.5426e-06
60622	3.6442e-05
60623	0.00031524
60624	0.0042597
60625	0.00032977
60627	4.7815e-06
60628	4.1405e-05
60629	0.00055992
60630	4.8426e-05
60631	4.4935e-06
60686	3.764e-06
60695	2.6298e-06
60696	3.2332e-05
60698	2.8107e-06
60699	2.4306e-05
60700	0.00032839
60701	2.5376e-05
60720	1.897e-06
60721	2.2456e-05
60727	1.8692e-06
60729	3.1332e-06
60730	2.5192e-05
60731	0.00031045
60732	1.9651e-06
60733	2.8162e-05
60734	0.00024357
60735	0.003291
60736	0.00025445
60741	4.0185e-06
60742	1.119e-05
60743	1.4305e-06
60744	1.9976e-05
60745	0.00016172
60746	0.0020015
60747	1.4282e-05
60748	0.0002047
60749	0.0017707
60750	0.023927
60751	0.0018523
60752	1.8737e-06
60753	2.6868e-05
60754	0.00023266
60755	0.0031463
60756	0.00027212
60757	2.5262e-05
60777	7.9866e-06
60785	1.231e-06
60786	9.9087e-06
60787	0.00012218
60789	1.1191e-05
60790	9.6796e-05
60791	0.0013079
60792	0.00010114
60797	1.9756e-06
60798	5.5067e-06
60800	9.8349e-06
60801	7.9626e-05
60802	0.00098553
60803	7.0352e-06
60804	0.00010083
60805	0.00087226
60806	0.011786
60807	0.00091249
60809	1.3347e-05
60810	0.00011558
60811	0.001563
60812	0.00013525
60813	1.266e-05
60819	1.3482e-06
60821	2.4129e-06
60822	1.954e-05
60823	0.00024187
60824	1.7314e-06
60825	2.4816e-05
60826	0.00021468
60827	0.0029008
60828	0.00022465
60830	4.0774e-06
60831	3.5314e-05
60832	0.00047761
60833	4.1698e-05
60834	4.464e-06
60837	7.7681e-06
60838	0.00010512
60839	9.6924e-06
60840	2.5083e-06
60901	4.8007e-19
61001	1.7934e-10
61036	3.8895e-06
61067	3.1008e-06
61070	2.4314e-06
61071	3.2852e-05
61072	2.5401e-06
61081	1.6007e-06
61082	1.9811e-05
61084	2.026e-06
61085	1.7526e-05
61086	0.00023682
61087	1.8334e-05
61090	2.3019e-06
61091	3.1129e-05
61092	2.6922e-06
61101	5.0583e-16
61158	1.9766e-06
61161	1.486e-06
61162	2.0076e-05
61163	1.5514e-06
61183	1.373e-06
61192	1.5404e-06
61193	1.8983e-05
61195	1.722e-06
61196	1.4893e-05
61197	0.00020123
61198	1.5559e-05
61201	1.0566e-08
61206	1.2214e-06
61207	9.8885e-06
61208	0.00012239
61210	1.2516e-05
61211	0.00010827
61212	0.001463
61213	0.00011326
61215	1.6429e-06
61216	1.4226e-05
61217	0.00019239
61218	1.6639e-05
61219	1.5447e-06
61249	7.479e-06
61252	5.9254e-06
61253	8.0062e-05
61254	6.1911e-06
61263	4.8744e-06
61264	6.0331e-05
61266	6.1727e-06
61267	5.3397e-05
61268	0.00072152
61269	5.586e-05
61272	7.0755e-06
61273	9.5683e-05
61274	8.2797e-06
61284	1.1963e-06
61285	1.4809e-05
61287	1.5194e-06
61288	1.3144e-05
61289	0.0001776
61290	1.3755e-05
61293	2.1621e-06
61294	2.9242e-05
61295	2.553e-06
61300	6.4364e-06
61301	5.9344e-07
61401	9.4905e-09
61407	9.9687e-06
61418	6.0657e-06
61421	5.3662e-06
61422	7.2511e-05
61423	5.6136e-06
61427	9.5354e-06
61463	4.3945e-06
61474	3.3174e-06
61477	2.9362e-06
61478	3.9675e-05
61479	3.0716e-06
61483	5.2619e-06
61499	9.8627e-06
61501	9.6697e-10
61504	1.6244e-06
61562	2.3676e-06
61601	6.2331e-13
61701	3.1995e-19
61801	2.4737e-18
61901	6.0613e-18
62001	2.383e-18
62101	1.8484e-15
62201	5.4295e-18
62301	1.9853e-19
62401	8.2454e-09
62418	6.8972e-06
62501	1.2673e-17
62601	1.3426e-18
62701	9.5202e-18
62801	3.471e-15
62865	5.152e-06
62876	3.0929e-06
62879	2.7361e-06
62880	3.6971e-05
62881	2.8622e-06
62885	4.8587e-06
62901	3.5519e-18
63001	3.2247e-12
63082	3.3737e-06
63101	2.2133e-09
63113	2.6806e-06
63116	2.102e-06
63117	2.8401e-05
63118	2.1959e-06
63127	1.3835e-06
63128	1.7123e-05
63130	1.7511e-06
63131	1.5148e-05
63132	0.00020468
63133	1.5846e-05
63136	1.9896e-06
63137	2.6905e-05
63138	2.3269e-06
63201	1.1379e-09
63204	1.5522e-06
63207	1.1669e-06
63208	1.5765e-05
63209	1.2182e-06
63229	1.078e-06
63238	1.2094e-06
63239	1.4904e-05
63241	1.352e-06
63242	1.1693e-05
63243	0.00015799
63244	1.2216e-05
63253	7.7636e-06
63254	9.6087e-05
63256	9.8269e-06
63257	8.5007e-05
63258	0.0011487
63259	8.8926e-05
63261	1.2899e-06
63262	1.1169e-05
63263	0.00015105
63264	1.3064e-05
63265	1.2128e-06
63295	5.8654e-06
63298	4.6469e-06
63299	6.2788e-05
63300	4.8553e-06
63301	2.0976e-11
63309	3.8226e-06
63310	4.7313e-05
63312	4.8408e-06
63313	4.1875e-05
63314	0.00056583
63315	4.3806e-05
63318	5.5487e-06
63319	7.5037e-05
63320	6.4931e-06
63331	1.1612e-05
63333	1.1914e-06
63334	1.0306e-05
63335	0.00013926
63336	1.0785e-05
63339	1.6954e-06
63340	2.2929e-05
63341	2.0018e-06
63346	5.0467e-06
63401	6.8631e-19
63501	7.9443e-16
63601	1.9621e-15
63684	1.1987e-06
63701	1.6233e-17
63750	1.0058e-06
63754	1.0162e-05
63785	7.5521e-06
63788	5.9199e-06
63789	7.9986e-05
63790	6.1843e-06
63799	3.8802e-06
63800	4.8023e-05
63801	3.4265e-07
63802	4.9111e-06
63803	4.2483e-05
63804	0.00057405
63805	4.4442e-05
63808	5.5787e-06
63809	7.5442e-05
63810	6.5247e-06
63901	3.2586e-10
63936	4.3048e-06
64001	4.6664e-07
64002	5.7357e-06
64005	4.2974e-06
64006	5.8061e-05
64007	4.4863e-06
64027	3.3582e-06
64036	3.744e-06
64037	4.6137e-05
64039	4.1829e-06
64040	3.6178e-05
64041	0.00048881
64042	3.7794e-05
64048	1.6478e-06
64050	2.9413e-06
64051	2.3812e-05
64052	0.00029471
64053	2.1028e-06
64054	3.0139e-05
64055	0.00026072
64056	0.0035229
64057	0.00027273
64059	3.9545e-06
64060	3.4243e-05
64061	0.00046308
64062	4.005e-05
64063	3.7163e-06
64101	1.0532e-12
64118	3.1135e-06
64127	2.1753e-06
64128	2.6744e-05
64130	2.3249e-06
64131	2.0105e-05
64132	0.00027163
64133	2.099e-05
64152	1.5691e-06
64153	1.8575e-05
64159	1.5461e-06
64161	2.5917e-06
64162	2.0838e-05
64163	0.00025679
64164	1.6255e-06
64165	2.3295e-05
64166	0.00020147
64167	0.0027222
64168	0.00021048
64173	3.324e-06
64174	9.2564e-06
64175	1.1833e-06
64176	1.6523e-05
64177	0.00013377
64178	0.0016556
64179	1.1814e-05
64180	0.00016932
64181	0.0014647
64182	0.019791
64183	0.0015322
64184	1.5498e-06
64185	2.2225e-05
64186	0.00019245
64187	0.0026026
64188	0.00022509
64189	2.0896e-05
64201	3.0289e-10
64209	6.6064e-06
64217	1.0183e-06
64218	8.1964e-06
64219	0.00010106
64221	9.2574e-06
64222	8.0069e-05
64223	0.0010819
64224	8.3659e-05
64229	1.6342e-06
64230	4.5551e-06
64232	8.1353e-06
64233	6.5866e-05
64234	0.00081522
64235	5.8195e-06
64236	8.3409e-05
64237	0.00072152
64238	0.0097496
64239	0.0007548
64241	1.1041e-05
64242	9.5607e-05
64243	0.0012929
64244	0.00011188
64245	1.0472e-05
64251	1.1152e-06
64253	1.9959e-06
64254	1.6163e-05
64255	0.00020008
64256	1.4322e-06
64257	2.0528e-05
64258	0.00017758
64259	0.0023996
64260	0.00018583
64262	3.3729e-06
64263	2.9212e-05
64264	0.00039508
64265	3.4493e-05
64266	3.6926e-06
64269	6.4259e-06
64270	8.6958e-05
64271	8.0177e-06
64272	2.0749e-06
64301	1.5753e-18
64401	6.4012e-18
64468	3.2853e-06
64499	2.6196e-06
64501	2.3751e-07
64502	2.0542e-06
64503	2.7755e-05
64504	2.1459e-06
64513	1.3523e-06
64514	1.6737e-05
64516	1.7116e-06
64517	1.4806e-05
64518	0.00020007
64519	1.5489e-05
64522	1.9447e-06
64523	2.6299e-05
64524	2.2745e-06
64590	1.6749e-06
64593	1.2591e-06
64594	1.7011e-05
64595	1.3145e-06
64601	4.0824e-12
64615	1.1634e-06
64624	1.3052e-06
64625	1.6085e-05
64627	1.4591e-06
64628	1.262e-05
64629	0.00017051
64630	1.3183e-05
64638	1.035e-06
64639	8.379e-06
64640	0.0001037
64642	1.0606e-05
64643	9.1744e-05
64644	0.0012397
64645	9.5974e-05
64647	1.3921e-06
64648	1.2055e-05
64649	0.00016302
64650	1.4099e-05
64651	1.3089e-06
64681	6.3385e-06
64684	5.0218e-06
64685	6.7853e-05
64686	5.247e-06
64695	4.1312e-06
64696	5.1131e-05
64698	5.2315e-06
64699	4.5255e-05
64700	0.0006115
64701	4.7342e-05
64704	5.9966e-06
64705	8.1093e-05
64706	7.0172e-06
64716	1.014e-06
64717	1.2552e-05
64719	1.2878e-06
64720	1.114e-05
64721	0.00015053
64722	1.1658e-05
64725	1.8326e-06
64726	2.4785e-05
64727	2.1639e-06
64732	5.4559e-06
64801	5.2123e-10
64839	8.7725e-06
64850	5.3384e-06
64853	4.7228e-06
64854	6.3816e-05
64855	4.9405e-06
64859	8.3921e-06
64895	3.8998e-06
64901	5.9038e-09
64906	2.9452e-06
64909	2.6067e-06
64910	3.5223e-05
64911	2.727e-06
64915	4.6718e-06
64931	8.7915e-06
64936	1.4487e-06
64994	2.462e-06
65001	2.6704e-09
65101	1.02e-18
65201	3.5786e-13
65301	7.0244e-18
65400	3.7533e-06
65401	2.8991e-07
65466	3.1506e-06
65469	2.3559e-06
65470	3.183e-05
65471	2.4594e-06
65491	1.7285e-06
65500	1.9198e-06
65501	2.3657e-05
65503	2.1441e-06
65504	1.8544e-05
65505	0.00025055
65506	1.9372e-05
65514	1.5014e-06
65515	1.2155e-05
65516	0.00015043
65517	1.0734e-06
65518	1.5384e-05
65519	0.00013308
65520	0.0017982
65521	0.00013921
65523	2.0181e-06
65524	1.7475e-05
65525	0.00023632
65526	2.0438e-05
65527	1.8961e-06
65601	1.3386e-14
65648	1.3579e-06
65652	1.3505e-05
65653	1.0432e-06
65701	1.4123e-09
65708	2.1741e-06
65717	1.4641e-06
65718	1.7996e-05
65720	1.5593e-06
65721	1.3484e-05
65722	0.00018217
65723	1.4076e-05
65743	1.0537e-05
65751	1.4612e-06
65752	1.1747e-05
65753	0.00014476
65755	1.3125e-05
65756	0.00011351
65757	0.0015337
65758	0.00011858
65763	1.8568e-06
65764	5.1702e-06
65766	9.2289e-06
65767	7.4714e-05
65768	0.0009247
65769	6.598e-06
65770	9.4567e-05
65771	0.00081804
65772	0.011054
65773	0.00085576
65775	1.2408e-05
65776	0.00010744
65777	0.001453
65778	0.00012566
65779	1.1661e-05
65801	3.3431e-11
65834	9.7711e-06
65843	6.8268e-06
65844	8.3932e-05
65846	7.2964e-06
65847	6.3096e-05
65848	0.00085248
65849	6.5874e-05
65868	4.9244e-06
65869	5.8293e-05
65874	1.843e-06
65875	4.8523e-06
65877	8.1336e-06
65878	6.5396e-05
65879	0.00080591
65880	5.1012e-06
65881	7.3106e-05
65882	0.00063229
65883	0.0085431
65884	0.00066054
65888	1.051e-06
65889	1.0432e-05
65890	2.905e-05
65891	3.7136e-06
65892	5.1856e-05
65893	0.00041981
65894	0.0051958
65895	3.7075e-05
65896	0.00053138
65897	0.0045966
65898	0.062112
65899	0.0048085
65900	4.8639e-06
65901	6.9749e-05
65902	0.00060398
65903	0.0081677
65904	0.00070642
65905	6.5578e-05
65924	1.7471e-06
65925	2.0733e-05
65931	1.8897e-06
65933	3.1958e-06
65934	2.5723e-05
65935	0.00031717
65936	2.0272e-06
65937	2.9053e-05
65938	0.00025129
65939	0.0033953
65940	0.00026255
65945	5.1287e-06
65946	1.4296e-05
65947	1.8284e-06
65948	2.5532e-05
65949	0.00020671
65950	0.0025585
65951	1.8264e-05
65952	0.00026177
65953	0.0022644
65954	0.030598
65955	0.0023689
65956	2.4163e-06
65957	3.465e-05
65958	0.00030005
65959	0.0040577
65960	0.00035112
65961	3.2867e-05
65966	1.2525e-06
65967	3.5001e-06
65969	6.264e-06
65970	5.0727e-05
65971	0.00062793
65972	4.495e-06
65973	6.4426e-05
65974	0.00055732
65975	0.0075308
65976	0.00058323
65978	1.0585e-05
65979	9.168e-05
65980	0.0012399
65981	0.00010825
65982	1.1589e-05
65984	2.3259e-06
65985	2.0167e-05
65986	0.00027291
65987	2.5163e-05
65988	6.5121e-06
66001	1.9378e-18
66101	6.2471e-14
66180	1.1424e-06
66184	1.1566e-05
66201	8.0621e-09
66215	9.2279e-06
66218	7.2359e-06
66219	9.7768e-05
66220	7.5592e-06
66229	4.7638e-06
66230	5.8959e-05
66232	6.0296e-06
66233	5.2159e-05
66234	0.0007048
66235	5.4563e-05
66238	6.8508e-06
66239	9.2644e-05
66240	8.0125e-06
66301	1.5077e-08
66306	5.9549e-06
66309	4.4767e-06
66310	6.0483e-05
66311	4.6737e-06
66331	4.1368e-06
66340	4.6409e-06
66341	5.7193e-05
66343	5.1881e-06
66344	4.4872e-05
66345	0.00060628
66346	4.6877e-05
66352	2.0616e-06
66354	3.6801e-06
66355	2.9793e-05
66356	0.00036874
66357	2.6311e-06
66358	3.7711e-05
66359	0.00032622
66360	0.004408
66361	0.00034126
66363	4.95e-06
66364	4.2864e-05
66365	0.00057965
66366	5.0133e-05
66367	4.654e-06
66387	1.4741e-06
66396	1.8289e-06
66397	2.2551e-05
66399	2.0657e-06
66400	1.7866e-05
66401	0.0002414
66402	1.8667e-05
66408	1.0165e-06
66410	1.8154e-06
66411	1.4698e-05
66412	0.00018192
66413	1.2986e-06
66414	1.8613e-05
66415	0.00016101
66416	0.0021756
66417	0.00016844
66419	2.4638e-06
66420	2.1335e-05
66421	0.00028852
66422	2.4966e-05
66423	2.337e-06
66432	3.6086e-06
66433	4.4669e-05
66435	4.583e-06
66436	3.9646e-05
66437	0.00053572
66438	4.1489e-05
66441	6.522e-06
66442	8.8208e-05
66443	7.701e-06
66447	1.4352e-06
66448	1.9422e-05
66449	1.7908e-06
66501	4.4176e-10
66520	3.4773e-06
66551	3.3008e-06
66554	2.5898e-06
66555	3.4992e-05
66556	2.7055e-06
66565	1.721e-06
66566	2.13e-05
66568	2.1784e-06
66569	1.8844e-05
66570	0.00025462
66571	1.9712e-05
66574	2.4761e-06
66575	3.3485e-05
66576	2.8961e-06
66601	3.3982e-10
66607	1.4884e-06
66610	1.1794e-06
66611	1.5936e-05
66612	1.2323e-06
66622	1.205e-05
66624	1.2329e-06
66625	1.0665e-05
66626	0.00014411
66627	1.1157e-05
66630	1.4137e-06
66631	1.9118e-05
66632	1.6544e-06
66643	3.0388e-06
66646	2.6972e-06
66647	3.6447e-05
66648	2.8226e-06
66652	6.0163e-06
66658	1.3559e-06
66695	1.5612e-06
66701	2.4663e-09
66706	1.2314e-06
66709	1.0902e-06
66710	1.4731e-05
66711	1.1405e-06
66715	1.971e-06
66731	6.6501e-06
66736	1.1611e-06
66801	3.0273e-17
66901	1.3248e-09
66976	2.4044e-06
67001	4.5698e-10
67007	1.9422e-06
67010	1.523e-06
67011	2.0578e-05
67012	1.5911e-06
67021	1.0035e-06
67022	1.242e-05
67024	1.2702e-06
67025	1.0988e-05
67026	0.00014847
67027	1.1494e-05
67030	1.4432e-06
67031	1.9517e-05
67032	1.688e-06
67098	1.4583e-06
67101	1.0964e-06
67102	1.4813e-05
67103	1.1446e-06
67123	1.0144e-06
67132	1.1384e-06
67133	1.4029e-05
67135	1.2726e-06
67136	1.1007e-05
67137	0.00014872
67138	1.1498e-05
67147	7.3106e-06
67148	9.048e-05
67150	9.2535e-06
67151	8.0046e-05
67152	0.0010816
67153	8.3736e-05
67155	1.2146e-06
67156	1.0518e-05
67157	0.00014224
67158	1.2302e-05
67159	1.1421e-06
67189	5.6428e-06
67192	4.471e-06
67193	6.0411e-05
67194	4.6715e-06
67201	3.2572e-08
67203	3.6826e-06
67204	4.5579e-05
67206	4.6634e-06
67207	4.0341e-05
67208	0.0005451
67209	4.2201e-05
67212	5.3464e-06
67213	7.2301e-05
67214	6.2564e-06
67225	1.1321e-05
67227	1.1616e-06
67228	1.0048e-05
67229	0.00013578
67230	1.0516e-05
67233	1.6555e-06
67234	2.2389e-05
67235	1.9549e-06
67240	4.9974e-06
67301	3.4511e-11
67312	3.0703e-06
67343	2.9509e-06
67346	2.3158e-06
67347	3.129e-05
67348	2.4193e-06
67357	1.5446e-06
67358	1.9117e-05
67360	1.9551e-06
67361	1.6912e-05
67362	0.00022853
67363	1.7692e-05
67366	2.223e-06
67367	3.0062e-05
67368	2.6001e-06
67399	1.7155e-06
67401	1.5731e-07
67402	1.3607e-06
67403	1.8385e-05
67404	1.4217e-06
67413	1.1378e-06
67414	1.4083e-05
67416	1.441e-06
67417	1.2465e-05
67418	0.00016844
67419	1.304e-05
67422	1.6559e-06
67423	2.2394e-05
67424	1.9381e-06
67435	4.0756e-06
67438	3.6186e-06
67439	4.8896e-05
67440	3.787e-06
67444	8.2154e-06
67450	2.1696e-06
67487	7.7514e-06
67498	6.3137e-06
67501	5.5908e-06
67502	7.5546e-05
67503	5.849e-06
67507	1.0211e-05
67519	4.0746e-06
67522	3.6223e-06
67523	4.8948e-05
67524	3.7918e-06
67528	8.8324e-06
67534	3.7636e-06
67551	7.7634e-06
67556	1.4972e-06
67562	1.1266e-06
67601	5.7072e-14
67677	1.2969e-06
67692	9.4827e-06
67697	1.2475e-06
67701	5.1835e-17
67748	7.5353e-06
67753	1.0024e-06
67769	2.2588e-06
67801	2.895e-11
67832	4.4441e-06
67853	2.9356e-06
67901	4.8726e-10
68001	2.5015e-08
68101	5.964e-19
68201	4.8246e-19
68301	1.3671e-18
68401	4.209e-19
68501	2.2574e-18
68601	5.9416e-17
68701	8.0572e-19
68801	1.2333e-18
68901	1.9719e-17
69001	1.1687e-18
69101	2.0141e-13
69201	6.1922e-17
69301	1.1756e-18
69401	8.753e-18
69501	1.6208e-18
69601	1.1468e-19
69701	3.4475e-18
69801	3.3011e-18
69901	7.7035e-19
70001	2.8986e-13
70101	1.1977e-13
70201	4.2973e-18
70301	1.1745e-17
70401	1.9896e-17
70501	2.1717e-18
70601	2.1477e-08
70701	4.8127e-20
70801	1.4084e-11
70854	1.4301e-06
70901	4.4957e-16
70965	1.1017e-06
70980	8.0099e-06
70985	1.0533e-06
71001	2.019e-12
71036	3.9455e-06
71101	3.3348e-19
71201	6.4177e-19
71301	2.4109e-18
71401	2.572e-12
71501	1.322e-19
71601	1.5816e-13
71701	5.6971e-13
71801	3.1142e-10
71856	2.0804e-06
71901	4.5249e-19
72001	6.7164e-16
72101	1.7676e-18
72201	2.2279e-17
72301	6.8537e-09
72318	5.7469e-06
72401	3.4458e-17
72501	7.1836e-11
72555	4.2703e-06
72566	2.5746e-06
72569	2.2776e-06
72570	3.0776e-05
72571	2.3826e-06
72575	4.0454e-06
72601	1.4813e-12
72646	2.369e-06
72677	2.2395e-06
72680	1.7571e-06
72681	2.374e-05
72682	1.8356e-06
72691	1.1666e-06
72692	1.4439e-05
72694	1.4766e-06
72695	1.2773e-05
72696	0.0001726
72697	1.3362e-05
72700	1.6784e-06
72701	2.2697e-05
72702	1.963e-06
72737	9.4345e-06
72748	7.1092e-06
72751	6.2921e-06
72752	8.5022e-05
72753	6.5824e-06
72757	1.1275e-05
72769	1.7448e-06
72772	1.5486e-06
72773	2.0925e-05
72774	1.6206e-06
72778	3.4453e-06
72801	8.2304e-20
72901	3.1027e-18
73001	5.5478e-19
73101	2.1282e-12
73192	1.1309e-06
73201	3.2335e-12
73227	8.9011e-06
73238	5.3441e-06
73241	4.7276e-06
73242	6.3882e-05
73243	4.9455e-06
73247	8.3954e-06
73301	3.7693e-13
73401	2.7856e-14
73444	6.4518e-06
73475	5.1267e-06
73478	4.02e-06
73479	5.4316e-05
73480	4.1996e-06
73489	2.6459e-06
73490	3.2748e-05
73492	3.349e-06
73493	2.897e-05
73494	0.00039146
73495	3.0306e-05
73498	3.8051e-06
73499	5.1456e-05
73500	4.4503e-06
73501	4.1295e-07
73566	2.9713e-06
73569	2.2337e-06
73570	3.0179e-05
73571	2.332e-06
73591	2.0637e-06
73600	2.3151e-06
73601	2.853e-05
73603	2.5881e-06
73604	2.2384e-05
73605	0.00030244
73606	2.3384e-05
73612	1.0284e-06
73614	1.8358e-06
73615	1.4862e-05
73616	0.00018394
73617	1.3125e-06
73618	1.8812e-05
73619	0.00016273
73620	0.0021989
73621	0.00017023
73623	2.4692e-06
73624	2.1382e-05
73625	0.00028915
73626	2.5008e-05
73627	2.3216e-06
73657	1.1228e-05
73659	1.0285e-06
73660	8.8956e-06
73661	0.00012019
73662	9.2944e-06
73671	7.3176e-06
73672	9.0569e-05
73674	9.2666e-06
73675	8.016e-05
73676	0.0010832
73677	8.3857e-05
73679	1.2266e-06
73680	1.0622e-05
73681	0.00014364
73682	1.243e-05
73683	1.1635e-06
73692	1.7957e-06
73693	2.2228e-05
73695	2.2806e-06
73696	1.9729e-05
73697	0.00026658
73698	2.0646e-05
73701	3.2454e-06
73702	4.3892e-05
73703	3.832e-06
73708	9.6606e-06
73801	1.9594e-12
73901	2.873e-09
73941	3.0196e-06
73952	1.8209e-06
73955	1.6109e-06
73956	2.1767e-05
73957	1.6851e-06
73961	2.8612e-06
74001	7.1506e-15
74032	1.8454e-06
74063	1.7449e-06
74066	1.369e-06
74067	1.8497e-05
74068	1.4301e-06
74078	1.125e-05
74080	1.1505e-06
74081	9.9522e-06
74082	0.00013448
74083	1.0411e-05
74086	1.3077e-06
74087	1.7684e-05
74088	1.5295e-06
74101	2.0602e-12
74123	7.3592e-06
74134	5.5455e-06
74137	4.9082e-06
74138	6.6322e-05
74139	5.1345e-06
74143	8.7951e-06
74155	1.3612e-06
74158	1.2081e-06
74159	1.6325e-05
74160	1.2643e-06
74164	2.6879e-06
74201	4.2039e-14
74292	6.6678e-06
74301	2.6883e-17
74348	3.6486e-06
74401	1.5886e-12
74501	4.607e-13
74601	1.6356e-18
74701	3.4647e-18
74801	2.0061e-20
74901	1.8827e-19
75001	4.97e-16
75101	3.2453e-18
75201	8.7986e-15
75301	1.4707e-17
75401	3.5304e-18
75501	2.7798e-13
75601	1.0137e-16
75701	5.6987e-09
75750	4.1588e-06
75801	3.6299e-16
75901	1.5587e-16
75987	3.1976e-06
75998	1.9278e-06
76001	1.7055e-06
76002	2.3045e-05
76003	1.7841e-06
76007	3.0292e-06
76078	1.775e-06
76101	2.1337e-11
76109	1.678e-06
76112	1.3165e-06
76113	1.7788e-05
76114	1.3754e-06
76124	1.0819e-05
76126	1.1064e-06
76127	9.5709e-06
76128	0.00012933
76129	1.0012e-05
76132	1.2576e-06
76133	1.7006e-05
76134	1.4709e-06
76169	7.0693e-06
76180	5.327e-06
76183	4.7147e-06
76184	6.3708e-05
76185	4.9322e-06
76189	8.4484e-06
76201	1.3074e-06
76204	1.1604e-06
76205	1.568e-05
76206	1.2143e-06
76210	2.5816e-06
76301	2.4078e-16
76401	1.1714e-14
76501	1.6681e-18
76601	7.4125e-14
76624	1.1512e-06
76659	9.0615e-06
76670	5.4404e-06
76673	4.8128e-06
76674	6.5033e-05
76675	5.0347e-06
76679	8.5467e-06
76701	1.0288e-16
76801	3.9941e-09
76876	6.5778e-06
76901	1.2304e-09
76907	5.227e-06
76910	4.0986e-06
76911	5.5378e-05
76912	4.2817e-06
76921	2.6977e-06
76922	3.3388e-05
76924	3.4145e-06
76925	2.9537e-05
76926	0.00039912
76927	3.0899e-05
76930	3.8795e-06
76931	5.2463e-05
76932	4.5373e-06
76998	3.0299e-06
77001	2.2778e-06
77002	3.0774e-05
77003	2.378e-06
77023	2.1044e-06
77032	2.3608e-06
77033	2.9093e-05
77035	2.6391e-06
77036	2.2825e-05
77037	0.0003084
77038	2.3845e-05
77044	1.0487e-06
77046	1.872e-06
77047	1.5155e-05
77048	0.00018757
77049	1.3384e-06
77050	1.9183e-05
77051	0.00016594
77052	0.0022422
77053	0.00017359
77055	2.5179e-06
77056	2.1803e-05
77057	0.00029485
77058	2.5501e-05
77059	2.3673e-06
77089	1.145e-05
77091	1.0488e-06
77092	9.0712e-06
77093	0.00012257
77094	9.4779e-06
77101	6.6002e-08
77103	7.4621e-06
77104	9.2358e-05
77106	9.4496e-06
77107	8.1743e-05
77108	0.0011046
77109	8.5513e-05
77111	1.2508e-06
77112	1.0832e-05
77113	0.00014648
77114	1.2675e-05
77115	1.1864e-06
77124	1.8312e-06
77125	2.2667e-05
77127	2.3257e-06
77128	2.0118e-05
77129	0.00027185
77130	2.1054e-05
77133	3.3095e-06
77134	4.4759e-05
77135	3.9077e-06
77140	9.8517e-06
77201	6.6455e-18
77301	2.0568e-13
77373	3.146e-06
77384	1.8972e-06
77387	1.6783e-06
77388	2.2678e-05
77389	1.7557e-06
77393	2.981e-06
77401	6.927e-18
77464	1.9284e-06
77495	1.8234e-06
77498	1.4306e-06
77499	1.9329e-05
77500	1.4945e-06
77501	5.2269e-12
77510	1.1756e-05
77512	1.2023e-06
77513	1.04e-05
77514	0.00014053
77515	1.088e-05
77518	1.3665e-06
77519	1.848e-05
77520	1.5983e-06
77555	7.6918e-06
77566	5.7962e-06
77569	5.1301e-06
77570	6.932e-05
77571	5.3667e-06
77575	9.1928e-06
77587	1.4229e-06
77590	1.2629e-06
77591	1.7065e-05
77592	1.3216e-06
77596	2.8097e-06
77601	4.5704e-08
77701	5.653e-10
77724	7.2409e-06
77780	3.9974e-06
77801	9.9782e-07
77901	6.7875e-15
78001	1.8435e-18
78101	4.4792e-16
78201	1.8539e-11
78301	4.0548e-11
78340	3.6925e-06
78371	2.7444e-06
78374	2.1513e-06
78375	2.9067e-05
78376	2.2473e-06
78385	1.41e-06
78386	1.7451e-05
78388	1.7847e-06
78389	1.5438e-05
78390	0.00020861
78391	1.615e-05
78394	2.0273e-06
78395	2.7415e-05
78396	2.371e-06
78401	6.1338e-19
78501	1.973e-11
78522	1.5667e-06
78588	2.0877e-06
78591	1.5642e-06
78592	2.1134e-05
78593	1.633e-06
78601	6.325e-11
78613	1.2224e-06
78622	1.3628e-06
78623	1.6794e-05
78625	1.5226e-06
78626	1.3169e-05
78627	0.00017793
78628	1.3757e-05
78636	1.0706e-06
78637	8.6675e-06
78638	0.00010727
78640	1.0971e-05
78641	9.4901e-05
78642	0.0012823
78643	9.9276e-05
78645	1.4394e-06
78646	1.2465e-05
78647	0.00016856
78648	1.4578e-05
78649	1.3527e-06
78701	1.0418e-09
78704	1.1335e-06
78714	9.7369e-06
78717	7.3198e-06
78718	9.8895e-05
78719	7.6419e-06
78739	6.7625e-06
78748	7.5865e-06
78749	9.3493e-05
78751	8.481e-06
78752	7.3351e-05
78753	0.00099108
78754	7.6629e-05
78759	1.2102e-06
78760	3.37e-06
78762	6.0157e-06
78763	4.8702e-05
78764	0.00060276
78765	4.301e-06
78766	6.1645e-05
78767	0.00053325
78768	0.0072056
78769	0.00055784
78771	8.0915e-06
78772	7.0067e-05
78773	0.00094753
78774	8.1951e-05
78775	7.6077e-06
78795	2.4053e-06
78801	2.1922e-07
78804	2.9842e-06
78805	3.6795e-05
78807	3.3704e-06
78808	2.9152e-05
78809	0.00039389
78810	3.0459e-05
78816	1.6584e-06
78818	2.9619e-06
78819	2.3981e-05
78820	0.00029681
78821	2.1188e-06
78822	3.0368e-05
78823	0.00026269
78824	0.0035497
78825	0.00027481
78827	4.0198e-06
78828	3.4809e-05
78829	0.00047073
78830	4.0733e-05
78831	3.8128e-06
78840	5.8849e-06
78841	7.2846e-05
78843	7.474e-06
78844	6.4654e-05
78845	0.00087365
78846	6.766e-05
78848	1.228e-06
78849	1.0636e-05
78850	0.00014384
78851	1.2558e-05
78852	1.3444e-06
78855	2.3396e-06
78856	3.1661e-05
78857	2.9192e-06
78901	9.4907e-17
79001	4.4187e-18
79054	1.3418e-06
79085	1.0706e-06
79089	1.1343e-05
79100	6.8402e-06
79101	4.8807e-08
79103	6.0512e-06
79104	8.1767e-05
79105	6.3302e-06
79109	1.0748e-05
79180	7.0171e-06
79201	4.7993e-07
79211	6.6353e-06
79214	5.2058e-06
79215	7.0338e-05
79216	5.4384e-06
79225	3.4565e-06
79226	4.278e-05
79228	4.3751e-06
79229	3.7847e-05
79230	0.0005114
79231	3.9591e-05
79234	4.9729e-06
79235	6.7249e-05
79236	5.8163e-06
79267	2.6163e-06
79270	2.0728e-06
79271	2.8007e-05
79272	2.1657e-06
79281	1.7052e-06
79282	2.1105e-05
79284	2.1594e-06
79285	1.868e-05
79286	0.00025241
79287	1.9541e-05
79290	2.4752e-06
79291	3.3473e-05
79292	2.8965e-06
79301	5.1697e-08
79303	5.1823e-06
79306	4.5996e-06
79307	6.2152e-05
79308	4.8134e-06
79312	1.0234e-05
79318	2.2533e-06
79401	1.2982e-11
79425	4.0601e-06
79436	2.4714e-06
79439	2.1864e-06
79440	2.9544e-05
79441	2.2872e-06
79445	3.8852e-06
79481	1.8491e-06
79492	1.3982e-06
79495	1.2375e-06
79496	1.6722e-05
79497	1.2946e-06
79501	2.2183e-06
79517	4.2291e-06
79580	1.71e-06
79601	7.7214e-07
79701	2.4336e-15
79801	2.021e-13
79881	2.3892e-06
79892	1.442e-06
79895	1.2757e-06
79896	1.7238e-05
79897	1.3345e-06
79901	2.2659e-06
79972	1.7198e-06
80001	1.6438e-08
80003	1.6288e-06
80006	1.2779e-06
80007	1.7266e-05
80008	1.335e-06
80018	1.0505e-05
80020	1.0744e-06
80021	9.2936e-06
80022	0.00012558
80023	9.7221e-06
80026	1.2212e-06
80027	1.6514e-05
80028	1.4283e-06
80063	7.014e-06
80074	5.2919e-06
80077	4.6837e-06
80078	6.3289e-05
80079	4.8998e-06
80083	8.3945e-06
80095	1.3145e-06
80098	1.1667e-06
80099	1.5765e-05
80100	1.2209e-06
80101	1.5474e-09
80104	2.5995e-06
80201	2.7987e-10
80217	3.6337e-06
80228	2.22e-06
80231	1.964e-06
80232	2.6539e-05
80233	2.0546e-06
80237	3.491e-06
80273	2.1351e-06
80284	1.6355e-06
80287	1.4477e-06
80288	1.9562e-05
80289	1.5144e-06
80293	2.6007e-06
80301	2.6374e-09
80309	5.6788e-06
80372	8.7755e-06
80377	1.1861e-06
80393	5.6861e-06
80398	1.026e-06
80401	2.5935e-10
80501	1.6533e-13
80562	1.1013e-06
80601	8.1481e-10
80701	3.8205e-08
80801	2.1943e-12
80901	1.1296e-13
81001	8.2813e-19
81101	5.7528e-19
81201	2.8146e-18
81301	5.7902e-21
81401	4.302e-18
81501	1.4542e-18
81601	1.7126e-12
81701	7.308e-13
81801	7.1026e-18
81901	1.5754e-15
82001	3.8485e-18
82101	5.0451e-12
82201	5.2807e-18
82301	6.1901e-13
82401	1.0256e-12
82437	2.8086e-06
82501	3.1286e-13
82548	2.1682e-06
82559	1.3186e-06
82562	1.1666e-06
82563	1.5763e-05
82564	1.2204e-06
82568	2.0729e-06
82601	5.1448e-10
82619	7.7652e-06
82624	1.0298e-06
82640	1.9112e-06
82701	2.4524e-18
82801	1.4169e-18
82901	1.4269e-18
83001	6.2838e-17
83094	1.173e-06
83101	3.9377e-09
83109	8.4182e-06
83114	1.1063e-06
83201	1.7677e-13
83301	2.275e-11
83346	7.1704e-06
83357	4.3231e-06
83360	3.8244e-06
83361	5.1678e-05
83362	4.0007e-06
83366	6.7929e-06
83401	2.4625e-11
83437	3.9848e-06
83468	3.7671e-06
83471	2.9555e-06
83472	3.9933e-05
83473	3.0876e-06
83482	1.9623e-06
83483	2.4287e-05
83485	2.4838e-06
83486	2.1486e-05
83487	0.00029033
83488	2.2477e-05
83491	2.8232e-06
83492	3.8178e-05
83493	3.302e-06
83501	1.9397e-12
83524	1.4826e-06
83527	1.1746e-06
83528	1.587e-05
83529	1.2272e-06
83539	1.1959e-05
83541	1.2236e-06
83542	1.0584e-05
83543	0.00014302
83544	1.1073e-05
83547	1.4025e-06
83548	1.8967e-05
83549	1.6412e-06
83560	2.9351e-06
83563	2.605e-06
83564	3.5201e-05
83565	2.7261e-06
83569	5.7957e-06
83575	1.2756e-06
83601	1.7009e-17
83701	3.0153e-11
83801	2.8061e-11
83823	2.9537e-06
83901	6.3257e-18
83934	2.5194e-06
83945	1.5323e-06
83948	1.3556e-06
83949	1.8317e-05
83950	1.4181e-06
83954	2.4087e-06
83990	1.0026e-06
84001	7.5555e-07
84005	9.0359e-06
84010	1.1983e-06
84026	2.2244e-06
84101	8.0852e-12
84201	4.5135e-09
84301	3.043e-12
84401	3.0633e-18
84501	5.8635e-18
84601	1.3341e-17
84701	7.7415e-09
84801	1.1076e-09
84810	5.1139e-06
84821	3.0703e-06
84824	2.7161e-06
84825	3.6702e-05
84826	2.8414e-06
84830	4.8234e-06
84901	3.4323e-15
85001	4.5483e-12
85027	3.7183e-06
85058	2.9548e-06
85061	2.3169e-06
85062	3.1305e-05
85063	2.4204e-06
85072	1.525e-06
85073	1.8874e-05
85075	1.9302e-06
85076	1.6697e-05
85077	0.00022562
85078	1.7467e-05
85081	2.193e-06
85082	2.9657e-05
85083	2.5649e-06
85101	5.9109e-16
85149	1.7131e-06
85152	1.2878e-06
85153	1.74e-05
85154	1.3445e-06
85174	1.1898e-06
85183	1.3348e-06
85184	1.6449e-05
85186	1.4922e-06
85187	1.2906e-05
85188	0.00017437
85189	1.3482e-05
85197	1.0584e-06
85198	8.5687e-06
85199	0.00010605
85201	1.0846e-05
85202	9.3821e-05
85203	0.0012678
85204	9.8146e-05
85206	1.4236e-06
85207	1.2328e-05
85208	0.00016671
85209	1.4419e-05
85210	1.3385e-06
85240	6.4738e-06
85243	5.129e-06
85244	6.9301e-05
85245	5.359e-06
85254	4.2192e-06
85255	5.2221e-05
85257	5.3429e-06
85258	4.6219e-05
85259	0.00062453
85260	4.8351e-05
85263	6.1243e-06
85264	8.2821e-05
85265	7.1666e-06
85275	1.0354e-06
85276	1.2817e-05
85278	1.315e-06
85279	1.1375e-05
85280	0.00015371
85281	1.1904e-05
85284	1.8713e-06
85285	2.5308e-05
85286	2.2095e-06
85291	5.5704e-06
85301	2.434e-18
85401	4.0867e-12
85501	3.5348e-14
85524	1.9969e-06
85535	1.2042e-06
85538	1.0653e-06
85539	1.4395e-05
85540	1.1144e-06
85544	1.8922e-06
85601	1.416e-08
85615	1.2355e-06
85646	1.1683e-06
85650	1.2384e-05
85661	7.5322e-06
85664	6.6636e-06
85665	9.0041e-05
85666	6.9708e-06
85670	1.184e-05
85671	1.0241e-06
85701	3.7359e-08
85706	4.9311e-06
85717	3.716e-06
85720	3.2889e-06
85721	4.4442e-05
85722	3.4406e-06
85726	5.8936e-06
85742	1.0943e-05
85747	1.8018e-06
85801	5.3923e-13
85875	5.2085e-06
85901	1.6734e-10
85931	2.9494e-06
86001	2.487e-09
86101	9.9082e-19
86201	9.8703e-14
86301	2.4639e-10
86331	3.0657e-06
86401	3.0632e-10
86442	3.0725e-06
86453	1.8693e-06
86456	1.6537e-06
86457	2.2346e-05
86458	1.73e-06
86462	2.9386e-06
86498	1.2483e-06
86501	1.0062e-11
86513	1.1264e-05
86518	1.494e-06
86534	2.806e-06
86601	8.6215e-12
86667	4.7384e-06
86701	2.5762e-11
86723	3.4963e-06
86744	1.0157e-06
86801	1.3128e-09
86807	1.5742e-06
86828	1.0209e-06
86901	2.1386e-16
87001	1.9149e-09
87101	1.6057e-14
87201	1.3034e-13
87301	3.5064e-12
87401	2.5051e-19
87501	1.5688e-17
87601	9.3745e-19
87701	5.1286e-13
87801	5.5098e-13
87828	3.2784e-06
87901	1.2779e-18
88001	1.5598e-15
88065	2.7964e-06
88076	1.686e-06
88079	1.4915e-06
88080	2.0154e-05
88081	1.5603e-06
88085	2.6492e-06
88101	4.2023e-14
88156	1.5543e-06
88187	1.4694e-06
88190	1.1528e-06
88191	1.5576e-05
88192	1.2043e-06
88201	7.6542e-07
88202	9.4733e-06
88205	8.3809e-06
88206	0.00011325
88207	8.7673e-06
88210	1.1012e-06
88211	1.4892e-05
88212	1.288e-06
88247	6.1905e-06
88258	4.6648e-06
88261	4.1286e-06
88262	5.5788e-05
88263	4.3191e-06
88267	7.3982e-06
88279	1.1449e-06
88282	1.0161e-06
88283	1.3731e-05
88284	1.0634e-06
88288	2.2607e-06
88301	2.5826e-18
88401	1.911e-14
88501	6.3509e-14
88542	1.2892e-06
88601	1.166e-12
88653	1.1096e-06
88668	8.0674e-06
88673	1.0609e-06
88701	2.4591e-10
88724	3.9821e-06
88801	3.1956e-15
88901	2.0437e-12
89001	2.6178e-11
89101	3.1443e-18
89201	2.4453e-17
89301	3.6934e-12
89401	8.0973e-12
89460	2.373e-06
89501	1.3274e-07
89516	1.1979e-06
89601	8.7812e-13
89701	8.9839e-13
89801	3.0028e-11
89901	1.3336e-17
90001	1.6949e-09
90101	2.4384e-15
90201	1.5682e-11
90301	2.7864e-14
90401	3.1258e-19
90501	3.7371e-11
90601	3.7748e-11
90701	4.3707e-17
90801	1.1907e-09
90901	1.0103e-12
91001	5.3702e-14
91101	3.3895e-10
91201	2.9422e-16
91301	3.8684e-17
91401	2.0371e-15
91501	1.1814e-19
91601	2.8605e-12
91701	9.8032e-19
91801	5.8253e-18
91901	2.1495e-14
92001	3.2851e-18
92101	5.3245e-14
92201	7.2459e-16
92301	4.1469e-17
92401	1.5026e-18
92501	1.1827e-18
92601	4.1283e-20
92701	1.3966e-18
92801	5.0157e-20
92901	7.5709e-19
93001	2.31e-18
93101	7.4729e-19
93201	1.7189e-18
93301	8.2629e-19
93401	2.6944e-18
93501	3.4747e-18
93601	2.879e-18
93701	1.4778e-18
93801	2.0018e-18
93901	8.6589e-18
94001	1.2778e-18
94101	3.0672e-19
94201	2.0154e-18
94301	4.681e-17
94401	3.8614e-18
94501	6.3135e-19
94601	3.0077e-18
94701	4.948e-19
94801	1.3269e-18
94901	1.146e-18
95001	3.476e-19
95101	1.1033e-18
95201	6.8563e-16
95301	1.3984e-18
95401	2.1399e-19
95501	6.9957e-15
95601	2.4957e-13
95701	5.9259e-18
95801	4.0548e-19
95901	5.576e-18
96001	1.195e-18
96101	4.3383e-18
96201	1.715e-12
96301	4.3674e-17
96401	1.1124e-09
96501	2.1922e-19
96601	3.7461e-19
96701	2.7593e-18
96801	1.3725e-18
96901	1.4421e-14
97001	3.4961e-15
97101	2.8449e-11
97166	1.6918e-06
97201	5.9985e-14
97277	1.3006e-06
97292	9.4556e-06
97297	1.2434e-06
97301	3.3063e-17
97348	4.6575e-06
97369	1.1463e-06
97401	1.2331e-18
97501	1.4159e-18
97601	1.0414e-18
97701	5.1292e-18
97801	3.4858e-18
97901	2.0239e-18
98001	1.342e-19
98101	4.014e-18
98201	8.1333e-15
98301	4.3976e-19
98401	2.3088e-14
98501	4.6906e-16
98601	1.0625e-14
98701	1.9834e-19
98801	6.3529e-19
98901	5.3944e-18
99001	1.665e-18
99101	3.946e-19
99201	1.3765e-12
99301	2.6687e-11
99401	1.501e-08
99440	1.134e-06
99455	8.1095e-06
99460	1.0656e-06
99501	2.2722e-18
99601	5.7151e-15
99701	5.1197e-18
99801	5.1921e-19
99901	8.1902e-08
99902	1.1066e-06
99917	7.9386e-06
99922	1.0433e-06
1e+05	8.1093e-16
1.001e+05	1.1248e-10
1.0015e+05	5.3533e-06
1.0016e+05	3.2275e-06
1.0017e+05	2.8552e-06
1.0017e+05	3.8581e-05
1.0017e+05	2.9868e-06
1.0017e+05	5.0713e-06
1.002e+05	1.483e-12
1.0024e+05	2.965e-06
1.0028e+05	2.803e-06
1.0028e+05	2.1992e-06
1.0028e+05	2.9714e-05
1.0028e+05	2.2974e-06
1.0029e+05	1.4601e-06
1.0029e+05	1.8071e-05
1.0029e+05	1.8482e-06
1.0029e+05	1.5987e-05
1.003e+05	0.00021603
1.003e+05	1.6725e-05
1.003e+05	2.1007e-06
1.003e+05	2.8408e-05
1.003e+05	2.457e-06
1.0033e+05	1.1031e-06
1.0034e+05	1.1808e-05
1.0035e+05	8.8977e-06
1.0035e+05	7.8751e-06
1.0035e+05	0.00010641
1.0035e+05	8.2383e-06
1.0036e+05	1.0435e-06
1.0036e+05	1.4112e-05
1.0036e+05	1.2211e-06
1.0037e+05	2.1837e-06
1.0037e+05	1.9382e-06
1.0037e+05	2.619e-05
1.0037e+05	2.0282e-06
1.0038e+05	4.312e-06
1.004e+05	1.7369e-19
1.005e+05	2.7663e-17
1.006e+05	2.0836e-18
1.007e+05	1.6779e-11
1.008e+05	8.2289e-19
1.009e+05	2.5504e-13
1.01e+05	1.9341e-15
1.011e+05	2.2255e-11
1.0116e+05	7.4937e-06
1.0117e+05	4.4847e-06
1.0117e+05	3.9673e-06
1.0117e+05	5.3608e-05
1.0117e+05	4.1502e-06
1.0118e+05	7.044e-06
1.012e+05	2.3083e-18
1.013e+05	2.152e-18
1.014e+05	1.8904e-18
1.015e+05	5.3624e-13
1.0158e+05	2.4623e-06
1.016e+05	1.139e-10
1.0161e+05	1.8243e-06
1.0162e+05	1.43e-06
1.0162e+05	1.9321e-05
1.0162e+05	1.4939e-06
1.0163e+05	1.1598e-05
1.0163e+05	1.1861e-06
1.0163e+05	1.026e-05
1.0163e+05	0.00013864
1.0163e+05	1.0733e-05
1.0164e+05	1.3473e-06
1.0164e+05	1.822e-05
1.0164e+05	1.5757e-06
1.017e+05	1.2467e-17
1.018e+05	6.5047e-09
1.0183e+05	1.2049e-06
1.0184e+05	1.2197e-05
1.0187e+05	9.6907e-06
1.0187e+05	7.5987e-06
1.0187e+05	0.00010267
1.0187e+05	7.9382e-06
1.0188e+05	5.0014e-06
1.0188e+05	6.19e-05
1.0188e+05	6.3303e-06
1.0188e+05	5.476e-05
1.0188e+05	0.00073994
1.0189e+05	5.7284e-05
1.0189e+05	7.1923e-06
1.0189e+05	9.7263e-05
1.0189e+05	8.412e-06
1.019e+05	8.0173e-15
1.0196e+05	5.6073e-06
1.0196e+05	4.2153e-06
1.0196e+05	5.6952e-05
1.0196e+05	4.4009e-06
1.0198e+05	3.8944e-06
1.0199e+05	4.3689e-06
1.0199e+05	5.384e-05
1.0199e+05	4.884e-06
1.02e+05	4.2242e-05
1.02e+05	0.00057074
1.02e+05	4.4129e-05
1.02e+05	7.0217e-08
1.02e+05	1.9407e-06
1.0200e+05	3.4643e-06
1.0201e+05	2.8046e-05
1.0201e+05	0.00034712
1.0201e+05	2.4769e-06
1.0201e+05	3.55e-05
1.0201e+05	0.00030709
1.0201e+05	0.0041495
1.0201e+05	0.00032125
1.0201e+05	4.6597e-06
1.0202e+05	4.035e-05
1.0202e+05	0.00054566
1.0202e+05	4.7194e-05
1.0202e+05	4.3811e-06
1.0204e+05	1.3851e-06
1.0205e+05	1.7184e-06
1.0205e+05	2.1188e-05
1.0205e+05	1.9408e-06
1.0205e+05	1.6787e-05
1.0205e+05	0.00022682
1.0205e+05	1.7539e-05
1.0206e+05	1.7056e-06
1.0206e+05	1.3809e-05
1.0206e+05	0.00017091
1.0206e+05	1.2201e-06
1.0206e+05	1.7487e-05
1.0207e+05	0.00015127
1.0207e+05	0.002044
1.0207e+05	0.00015825
1.0207e+05	2.3147e-06
1.0207e+05	2.0044e-05
1.0207e+05	0.00027106
1.0207e+05	2.3456e-05
1.0207e+05	2.1956e-06
1.0208e+05	3.3886e-06
1.0208e+05	4.1946e-05
1.0209e+05	4.3037e-06
1.0209e+05	3.7229e-05
1.0209e+05	0.00050307
1.0209e+05	3.896e-05
1.0209e+05	6.1243e-06
1.0209e+05	8.2828e-05
1.0209e+05	7.2313e-06
1.021e+05	1.3472e-06
1.021e+05	1.823e-05
1.021e+05	1.6809e-06
1.021e+05	4.3499e-07
1.022e+05	2.3013e-18
1.023e+05	5.5984e-12
1.024e+05	4.3471e-11
1.0244e+05	3.1632e-06
1.025e+05	2.7013e-08
1.025e+05	2.653e-06
1.0251e+05	1.9838e-06
1.0251e+05	2.6802e-05
1.0251e+05	2.0709e-06
1.0253e+05	1.4553e-06
1.0254e+05	1.6163e-06
1.0254e+05	1.9917e-05
1.0254e+05	1.8052e-06
1.0254e+05	1.5613e-05
1.0254e+05	0.00021095
1.0254e+05	1.631e-05
1.0255e+05	1.264e-06
1.0255e+05	1.0233e-05
1.0255e+05	0.00012665
1.0256e+05	1.2952e-05
1.0256e+05	0.00011204
1.0256e+05	0.001514
1.0256e+05	0.00011721
1.0256e+05	1.6991e-06
1.0256e+05	1.4713e-05
1.0256e+05	0.00019896
1.0256e+05	1.7208e-05
1.0256e+05	1.5963e-06
1.026e+05	2.9236e-19
1.0268e+05	1.1398e-06
1.0269e+05	1.1336e-05
1.027e+05	5.4492e-14
1.0274e+05	1.8245e-06
1.0275e+05	1.2287e-06
1.0276e+05	1.5102e-05
1.0276e+05	1.3085e-06
1.0276e+05	1.1315e-05
1.0276e+05	0.00015288
1.0276e+05	1.1813e-05
1.0278e+05	8.8421e-06
1.0279e+05	1.2262e-06
1.0279e+05	9.8579e-06
1.0279e+05	0.00012148
1.0279e+05	1.1014e-05
1.0279e+05	9.5255e-05
1.0279e+05	0.001287
1.028e+05	9.9511e-05
1.028e+05	1.5581e-06
1.028e+05	4.3386e-06
1.028e+05	7.7444e-06
1.028e+05	6.2696e-05
1.0280e+05	0.00077597
1.0281e+05	5.5367e-06
1.0281e+05	7.9356e-05
1.0281e+05	0.00068646
1.0281e+05	0.0092758
1.0281e+05	0.00071811
1.0281e+05	1.0412e-05
1.0281e+05	9.0162e-05
1.0281e+05	0.0012193
1.0282e+05	0.00010545
1.0282e+05	9.785e-06
1.0287e+05	8.1964e-06
1.0288e+05	5.7266e-06
1.0288e+05	7.0405e-05
1.0288e+05	6.1205e-06
1.0288e+05	5.2927e-05
1.0288e+05	0.00071509
1.0289e+05	5.5257e-05
1.029e+05	3.5709e-07
1.0290e+05	4.1308e-06
1.0291e+05	4.8898e-05
1.0291e+05	1.546e-06
1.0291e+05	4.0703e-06
1.0291e+05	6.8227e-06
1.0292e+05	5.4856e-05
1.0292e+05	0.00067602
1.0292e+05	4.2791e-06
1.0292e+05	6.1324e-05
1.0292e+05	0.00053038
1.0292e+05	0.0071662
1.0292e+05	0.00055408
1.0293e+05	8.7504e-06
1.0293e+05	2.4368e-05
1.0293e+05	3.1151e-06
1.0293e+05	4.3498e-05
1.0293e+05	0.00035215
1.0293e+05	0.0043584
1.0293e+05	3.1099e-05
1.0293e+05	0.00044574
1.0293e+05	0.0038558
1.0294e+05	0.052102
1.0294e+05	0.0040336
1.0294e+05	4.08e-06
1.0294e+05	5.8508e-05
1.0294e+05	0.00050663
1.0294e+05	0.0068513
1.0294e+05	0.00059256
1.0294e+05	5.5009e-05
1.0296e+05	1.4654e-06
1.0296e+05	1.7391e-05
1.0297e+05	1.585e-06
1.0297e+05	2.6806e-06
1.0297e+05	2.1577e-05
1.0297e+05	0.00026604
1.0297e+05	1.7004e-06
1.0297e+05	2.437e-05
1.0298e+05	0.00021078
1.0298e+05	0.002848
1.0298e+05	0.00022023
1.0298e+05	4.3019e-06
1.0298e+05	1.1991e-05
1.0298e+05	1.5336e-06
1.0298e+05	2.1416e-05
1.0299e+05	0.00017339
1.0299e+05	0.002146
1.0299e+05	1.532e-05
1.0299e+05	0.00021957
1.0299e+05	0.0018994
1.0299e+05	0.025665
1.0299e+05	0.001987
1.0299e+05	2.0268e-06
1.0299e+05	2.9064e-05
1.03e+05	0.00025168
1.03e+05	0.0034036
1.03e+05	0.00029452
1.03e+05	2.7568e-05
1.03e+05	4.5101e-08
1.03e+05	1.0506e-06
1.03e+05	2.9358e-06
1.0301e+05	5.2541e-06
1.0301e+05	4.2549e-05
1.0301e+05	0.00052669
1.0301e+05	3.7703e-06
1.0301e+05	5.4039e-05
1.0301e+05	0.00046746
1.0301e+05	0.0063167
1.0301e+05	0.00048919
1.0302e+05	8.8788e-06
1.0302e+05	7.6898e-05
1.0302e+05	0.00104
1.0302e+05	9.0799e-05
1.0302e+05	9.7205e-06
1.0302e+05	1.9508e-06
1.0302e+05	1.6915e-05
1.0302e+05	0.00022891
1.0302e+05	2.1106e-05
1.0302e+05	5.4619e-06
1.031e+05	3.422e-15
1.032e+05	1.5115e-10
1.0322e+05	8.4627e-06
1.0325e+05	6.7467e-06
1.0326e+05	5.2903e-06
1.0326e+05	7.148e-05
1.0326e+05	5.5266e-06
1.0327e+05	3.4827e-06
1.0327e+05	4.3104e-05
1.0327e+05	4.4081e-06
1.0327e+05	3.8132e-05
1.0327e+05	0.00051526
1.0327e+05	3.989e-05
1.0328e+05	5.0084e-06
1.0328e+05	6.773e-05
1.0328e+05	5.8577e-06
1.033e+05	3.6962e-12
1.0334e+05	4.3001e-06
1.0335e+05	3.2326e-06
1.0335e+05	4.3675e-05
1.0335e+05	3.3749e-06
1.0337e+05	2.987e-06
1.0338e+05	3.351e-06
1.0338e+05	4.1296e-05
1.0338e+05	3.7461e-06
1.0338e+05	3.24e-05
1.0338e+05	0.00043777
1.0338e+05	3.3847e-05
1.0339e+05	1.4886e-06
1.0339e+05	2.6572e-06
1.0339e+05	2.1512e-05
1.0339e+05	0.00026625
1.0339e+05	1.8998e-06
1.034e+05	2.7229e-05
1.034e+05	0.00023554
1.034e+05	0.0031828
1.034e+05	0.0002464
1.034e+05	3.5741e-06
1.034e+05	3.0949e-05
1.034e+05	0.00041853
1.034e+05	3.6198e-05
1.034e+05	3.3604e-06
1.0342e+05	1.0635e-06
1.0343e+05	1.3195e-06
1.0343e+05	1.627e-05
1.0344e+05	1.4904e-06
1.0344e+05	1.289e-05
1.0344e+05	0.00017417
1.0344e+05	1.3468e-05
1.0345e+05	1.3097e-06
1.0345e+05	1.0604e-05
1.0345e+05	0.00013125
1.0345e+05	1.3428e-05
1.0345e+05	0.00011616
1.0345e+05	0.0015696
1.0345e+05	0.00012152
1.0346e+05	1.7775e-06
1.0346e+05	1.5392e-05
1.0346e+05	0.00020815
1.0346e+05	1.8012e-05
1.0346e+05	1.686e-06
1.0347e+05	2.6025e-06
1.0347e+05	3.2216e-05
1.0347e+05	3.3053e-06
1.0347e+05	2.8593e-05
1.0347e+05	0.00038637
1.0348e+05	2.9922e-05
1.0348e+05	4.7036e-06
1.0348e+05	6.3614e-05
1.0348e+05	5.5538e-06
1.0348e+05	1.0347e-06
1.0348e+05	1.4002e-05
1.0349e+05	1.291e-06
1.035e+05	8.1233e-15
1.0356e+05	2.154e-06
1.0359e+05	2.0419e-06
1.0359e+05	1.6021e-06
1.0359e+05	2.1646e-05
1.0359e+05	1.6736e-06
1.036e+05	1.3145e-07
1.036e+05	1.0642e-06
1.036e+05	1.3171e-05
1.0360e+05	1.347e-06
1.0361e+05	1.1652e-05
1.0361e+05	0.00015745
1.0361e+05	1.2189e-05
1.0361e+05	1.5311e-06
1.0361e+05	2.0705e-05
1.0361e+05	1.7908e-06
1.0365e+05	9.538e-06
1.0366e+05	7.2001e-06
1.0366e+05	6.3726e-06
1.0366e+05	8.611e-05
1.0366e+05	6.6666e-06
1.0367e+05	1.142e-05
1.0368e+05	1.7845e-06
1.0368e+05	1.5838e-06
1.0368e+05	2.1401e-05
1.0368e+05	1.6574e-06
1.0369e+05	3.5248e-06
1.037e+05	4.1692e-16
1.0375e+05	5.0939e-06
1.0377e+05	1.5677e-06
1.038e+05	1.3226e-08
1.039e+05	1.2552e-18
1.04e+05	1.0845e-18
1.041e+05	9.0211e-19
1.042e+05	1.1425e-18
1.043e+05	3.2775e-17
1.044e+05	6.6726e-19
1.045e+05	2.0624e-18
1.046e+05	1.5732e-16
1.047e+05	2.2554e-18
1.048e+05	3.375e-18
1.049e+05	1.3786e-16
1.05e+05	1.8632e-15
1.051e+05	1.4676e-06
1.051e+05	1.6467e-09
1.052e+05	8.892e-20
1.053e+05	1.4132e-18
1.054e+05	2.5038e-18
1.055e+05	6.724e-19
1.056e+05	2.8592e-16
1.057e+05	5.4761e-12
1.058e+05	8.4731e-12
1.0588e+05	4.8398e-06
1.0589e+05	2.8956e-06
1.0589e+05	2.5615e-06
1.0589e+05	3.4612e-05
1.0589e+05	2.6796e-06
1.059e+05	4.5479e-06
1.059e+05	1.836e-18
1.06e+05	5.8015e-18
1.061e+05	3.8699e-11
1.062e+05	9.8273e-16
1.063e+05	5.1029e-08
1.0634e+05	5.3957e-06
1.0635e+05	3.2382e-06
1.0635e+05	2.8647e-06
1.0635e+05	3.8709e-05
1.0635e+05	2.9967e-06
1.0636e+05	5.087e-06
1.064e+05	2.2502e-16
1.065e+05	2.2429e-19
1.0655e+05	3.1421e-06
1.0658e+05	2.4961e-06
1.0659e+05	1.9572e-06
1.0659e+05	2.6445e-05
1.0659e+05	2.0447e-06
1.066e+05	1.2882e-06
1.066e+05	1.5944e-05
1.066e+05	1.1376e-07
1.066e+05	1.6305e-06
1.066e+05	1.4105e-05
1.066e+05	0.00019059
1.0660e+05	1.4755e-05
1.0661e+05	1.8525e-06
1.0661e+05	2.5052e-05
1.0661e+05	2.1667e-06
1.0668e+05	1.4424e-06
1.0668e+05	1.0844e-06
1.0668e+05	1.4651e-05
1.0668e+05	1.1321e-06
1.067e+05	1.0018e-06
1.0671e+05	1.1239e-06
1.0671e+05	1.385e-05
1.0671e+05	1.2564e-06
1.0671e+05	1.0866e-05
1.0672e+05	0.00014682
1.0672e+05	1.1352e-05
1.0672e+05	7.2147e-06
1.0673e+05	8.9293e-05
1.0673e+05	9.1321e-06
1.0673e+05	7.8996e-05
1.0673e+05	0.0010674
1.0673e+05	8.2638e-05
1.0673e+05	1.1987e-06
1.0673e+05	1.038e-05
1.0674e+05	0.00014037
1.0674e+05	1.214e-05
1.0674e+05	1.127e-06
1.0677e+05	5.4504e-06
1.0677e+05	4.3181e-06
1.0677e+05	5.8345e-05
1.0677e+05	4.5118e-06
1.0678e+05	3.5522e-06
1.0678e+05	4.3965e-05
1.0678e+05	4.4983e-06
1.0678e+05	3.8912e-05
1.0679e+05	0.0005258
1.0679e+05	4.0707e-05
1.0679e+05	5.1561e-06
1.0679e+05	6.9727e-05
1.0679e+05	6.0336e-06
1.068e+05	1.0764e-07
1.068e+05	1.079e-05
1.0680e+05	1.1071e-06
1.0681e+05	9.5767e-06
1.0681e+05	0.00012941
1.0681e+05	1.0022e-05
1.0681e+05	1.5754e-06
1.0681e+05	2.1306e-05
1.0681e+05	1.8601e-06
1.0682e+05	4.6895e-06
1.069e+05	2.7971e-18
1.07e+05	1.7323e-18
1.071e+05	2.1867e-17
1.072e+05	1.3883e-18
1.073e+05	1.1325e-17
1.074e+05	8.0064e-16
1.075e+05	2.5343e-13
1.0756e+05	5.1615e-06
1.0759e+05	3.6723e-06
1.0759e+05	2.8778e-06
1.0759e+05	3.8883e-05
1.0759e+05	3.0063e-06
1.076e+05	1.8803e-06
1.076e+05	2.3271e-05
1.076e+05	2.3798e-06
1.0760e+05	2.0587e-05
1.0761e+05	0.00027818
1.0761e+05	2.1536e-05
1.0761e+05	2.7029e-06
1.0761e+05	3.6552e-05
1.0761e+05	3.1612e-06
1.077e+05	2.3057e-19
1.078e+05	1.8454e-12
1.079e+05	2.4939e-13
1.0795e+05	1.6246e-06
1.08e+05	1.5624e-10
1.0801e+05	1.3389e-06
1.0802e+05	1.0011e-06
1.0802e+05	1.3526e-05
1.0802e+05	1.0451e-06
1.0805e+05	1.0023e-05
1.0805e+05	7.8563e-06
1.0805e+05	0.00010615
1.0805e+05	8.2072e-06
1.0806e+05	5.1483e-06
1.0806e+05	6.3718e-05
1.0807e+05	6.5162e-06
1.0807e+05	5.6368e-05
1.0807e+05	0.00076167
1.0807e+05	5.8966e-05
1.0807e+05	7.4019e-06
1.0807e+05	0.0001001
1.0807e+05	8.657e-06
1.081e+05	2.1972e-18
1.082e+05	4.9891e-06
1.082e+05	3.854e-07
1.0827e+05	6.639e-06
1.0827e+05	4.9742e-06
1.0827e+05	6.7204e-05
1.0827e+05	5.1928e-06
1.0829e+05	3.8864e-06
1.083e+05	4.3329e-06
1.083e+05	5.3394e-05
1.083e+05	4.8408e-06
1.083e+05	4.1868e-05
1.0830e+05	0.00056569
1.0831e+05	4.3738e-05
1.0831e+05	1.9069e-06
1.0831e+05	3.4039e-06
1.0832e+05	2.7557e-05
1.0832e+05	0.00034106
1.0832e+05	2.4335e-06
1.0832e+05	3.4879e-05
1.0832e+05	0.00030172
1.0832e+05	0.004077
1.0832e+05	0.00031563
1.0832e+05	4.5764e-06
1.0832e+05	3.9628e-05
1.0832e+05	0.0005359
1.0833e+05	4.6349e-05
1.0833e+05	4.3007e-06
1.0838e+05	3.597e-06
1.0839e+05	2.5131e-06
1.0839e+05	3.0897e-05
1.0839e+05	2.686e-06
1.084e+05	2.3227e-05
1.084e+05	0.00031382
1.084e+05	2.425e-05
1.084e+05	2.1394e-11
1.0842e+05	1.8128e-06
1.0842e+05	2.1459e-05
1.0842e+05	1.7862e-06
1.0842e+05	2.9941e-06
1.0843e+05	2.4073e-05
1.0843e+05	0.00029667
1.0843e+05	1.8779e-06
1.0843e+05	2.6912e-05
1.0843e+05	0.00023276
1.0843e+05	0.0031449
1.0843e+05	0.00024316
1.0844e+05	3.8401e-06
1.0844e+05	1.0694e-05
1.0844e+05	1.367e-06
1.0844e+05	1.9089e-05
1.0844e+05	0.00015454
1.0844e+05	0.0019127
1.0844e+05	1.3648e-05
1.0844e+05	0.00019561
1.0844e+05	0.0016921
1.0845e+05	0.022865
1.0845e+05	0.0017701
1.0845e+05	1.7905e-06
1.0845e+05	2.5676e-05
1.0845e+05	0.00022233
1.0845e+05	0.0030067
1.0845e+05	0.00026004
1.0845e+05	2.4141e-05
1.0847e+05	7.6319e-06
1.0848e+05	1.1763e-06
1.0848e+05	9.4687e-06
1.0848e+05	0.00011675
1.0848e+05	1.0694e-05
1.0849e+05	9.2498e-05
1.0849e+05	0.0012498
1.0849e+05	9.6645e-05
1.0849e+05	1.8878e-06
1.0849e+05	5.2622e-06
1.085e+05	9.3981e-06
1.085e+05	7.609e-05
1.085e+05	0.00094176
1.085e+05	6.7228e-06
1.085e+05	9.6356e-05
1.085e+05	0.00083352
1.085e+05	0.011263
1.085e+05	0.00087197
1.0850e+05	1.2755e-05
1.0851e+05	0.00011045
1.0851e+05	0.0014936
1.0851e+05	0.00012924
1.0851e+05	1.2098e-05
1.0852e+05	1.2883e-06
1.0852e+05	2.3057e-06
1.0852e+05	1.8672e-05
1.0852e+05	0.00023113
1.0852e+05	1.6545e-06
1.0852e+05	2.3714e-05
1.0852e+05	0.00020514
1.0852e+05	0.002772
1.0852e+05	0.00021468
1.0853e+05	3.8963e-06
1.0853e+05	3.3746e-05
1.0853e+05	0.00045639
1.0853e+05	3.9846e-05
1.0853e+05	4.2657e-06
1.0853e+05	7.4231e-06
1.0853e+05	0.00010045
1.0854e+05	9.2619e-06
1.0854e+05	2.3969e-06
1.086e+05	3.8245e-16
1.087e+05	2.9778e-12
1.088e+05	1.1318e-11
1.0887e+05	1.7825e-06
1.0887e+05	1.3055e-06
1.0887e+05	1.7638e-05
1.0887e+05	1.3624e-06
1.089e+05	9.3281e-11
1.0893e+05	1.8295e-06
1.0894e+05	1.2037e-06
1.0894e+05	1.4794e-05
1.0894e+05	1.2793e-06
1.0894e+05	1.1062e-05
1.0894e+05	0.00014946
1.0894e+05	1.1548e-05
1.0896e+05	8.1153e-06
1.0897e+05	1.1211e-06
1.0897e+05	9.013e-06
1.0897e+05	0.00011107
1.0898e+05	1.0066e-05
1.0898e+05	8.7061e-05
1.0898e+05	0.0011763
1.0898e+05	9.0949e-05
1.0898e+05	1.4183e-06
1.0898e+05	3.9489e-06
1.0899e+05	7.0486e-06
1.0899e+05	5.7063e-05
1.0899e+05	0.00070624
1.0899e+05	5.0392e-06
1.0899e+05	7.2225e-05
1.0899e+05	0.00062477
1.0899e+05	0.0084422
1.0899e+05	0.00065357
1.09e+05	9.4745e-06
1.09e+05	8.2043e-05
1.09e+05	0.0011095
1.09e+05	9.5954e-05
1.09e+05	8.9016e-06
1.09e+05	1.538e-18
1.091e+05	6.2742e-12
1.0912e+05	6.3565e-06
1.0912e+05	4.6795e-06
1.0912e+05	6.3221e-05
1.0912e+05	4.8837e-06
1.0918e+05	1.0175e-05
1.0919e+05	6.8524e-06
1.0919e+05	8.4227e-05
1.0919e+05	7.2977e-06
1.0919e+05	6.3106e-05
1.0919e+05	0.0008526
1.092e+05	6.588e-05
1.092e+05	1.7657e-10
1.0921e+05	4.1667e-06
1.0922e+05	4.9313e-05
1.0922e+05	1.5521e-06
1.0922e+05	4.0821e-06
1.0922e+05	6.8384e-06
1.0922e+05	5.4978e-05
1.0922e+05	0.0006775
1.0923e+05	4.286e-06
1.0923e+05	6.1424e-05
1.0923e+05	0.00053125
1.0923e+05	0.0071779
1.0923e+05	0.00055498
1.0924e+05	8.6897e-06
1.0924e+05	2.4197e-05
1.0924e+05	3.0931e-06
1.0924e+05	4.3191e-05
1.0924e+05	0.00034966
1.0924e+05	0.0043276
1.0924e+05	3.0879e-05
1.0924e+05	0.00044258
1.0924e+05	0.0038285
1.0924e+05	0.051732
1.0924e+05	0.0040049
1.0925e+05	4.0494e-06
1.0925e+05	5.8069e-05
1.0925e+05	0.00050284
1.0925e+05	0.0068
1.0925e+05	0.00058811
1.0925e+05	5.4571e-05
1.0929e+05	1.9368e-06
1.093e+05	5.0811e-07
1.0930e+05	3.9003e-06
1.0931e+05	4.5713e-05
1.0931e+05	2.4753e-06
1.0931e+05	3.9923e-06
1.0932e+05	3.1938e-05
1.0932e+05	0.00039266
1.0932e+05	2.3821e-06
1.0932e+05	3.4135e-05
1.0932e+05	0.00029518
1.0932e+05	0.0039882
1.0932e+05	0.00030818
1.0934e+05	1.9916e-06
1.0934e+05	3.2605e-06
1.0934e+05	3.0903e-06
1.0934e+05	2.3038e-05
1.0934e+05	0.00027271
1.0935e+05	8.6221e-06
1.0935e+05	2.2701e-05
1.0935e+05	2.7351e-06
1.0935e+05	3.8051e-05
1.0935e+05	0.00030594
1.0935e+05	0.0037703
1.0935e+05	2.3865e-05
1.0935e+05	0.00034201
1.0935e+05	0.002958
1.0936e+05	0.039967
1.0936e+05	0.0030902
1.0936e+05	2.0986e-06
1.0936e+05	4.9171e-06
1.0936e+05	4.8803e-05
1.0936e+05	0.0001359
1.0936e+05	1.7373e-05
1.0936e+05	0.0002426
1.0936e+05	0.001964
1.0937e+05	0.024308
1.0937e+05	0.00017345
1.0937e+05	0.002486
1.0937e+05	0.021504
1.0937e+05	0.29058
1.0937e+05	0.022496
1.0937e+05	2.2755e-05
1.0937e+05	0.00032631
1.0937e+05	0.0028256
1.0938e+05	0.038211
1.0938e+05	0.0033048
1.0938e+05	0.00030679
1.0939e+05	1.1036e-06
1.094e+05	1.0868e-06
1.094e+05	8.173e-06
1.094e+05	9.6993e-05
1.094e+05	3.3903e-07
1.094e+05	3.3165e-06
1.094e+05	8.8401e-06
1.094e+05	1.0739e-06
1.0940e+05	1.495e-05
1.0941e+05	0.00012034
1.0941e+05	0.0014838
1.0941e+05	9.4836e-06
1.0941e+05	0.00013591
1.0941e+05	0.0011755
1.0941e+05	0.015884
1.0941e+05	0.0012283
1.0942e+05	1.0312e-06
1.0942e+05	2.4164e-06
1.0942e+05	2.3992e-05
1.0942e+05	6.6877e-05
1.0942e+05	8.5532e-06
1.0942e+05	0.00011944
1.0942e+05	0.00096702
1.0942e+05	0.011969
1.0942e+05	8.544e-05
1.0942e+05	0.0012246
1.0942e+05	0.010593
1.0943e+05	0.14314
1.0943e+05	0.011082
1.0943e+05	1.1304e-05
1.0943e+05	0.0001621
1.0943e+05	0.0014037
1.0943e+05	0.018982
1.0943e+05	0.0016426
1.0943e+05	0.00015375
1.0944e+05	5.8594e-06
1.0944e+05	1.6373e-05
1.0944e+05	2.0981e-06
1.0944e+05	2.9303e-05
1.0944e+05	0.0002373
1.0944e+05	0.0029375
1.0944e+05	2.1027e-05
1.0944e+05	0.00030138
1.0945e+05	0.0026071
1.0945e+05	0.035229
1.0945e+05	0.0027283
1.0945e+05	3.4528e-06
1.0945e+05	4.9519e-05
1.0945e+05	0.00042887
1.0945e+05	0.0058003
1.0945e+05	0.0005064
1.0945e+05	5.4213e-05
1.0946e+05	1.088e-05
1.0946e+05	9.4341e-05
1.0946e+05	0.0012767
1.0946e+05	0.00011771
1.0946e+05	3.0462e-05
1.0946e+05	2.3458e-06
1.095e+05	1.1e-15
1.0959e+05	3.4357e-06
1.096e+05	1.5698e-12
1.0965e+05	4.6659e-06
1.0966e+05	3.4962e-06
1.0966e+05	4.7236e-05
1.0966e+05	3.6499e-06
1.0968e+05	2.7405e-06
1.0969e+05	3.0559e-06
1.0969e+05	3.7658e-05
1.0969e+05	3.4142e-06
1.0969e+05	2.9529e-05
1.0969e+05	0.00039898
1.0969e+05	3.0848e-05
1.097e+05	1.3452e-06
1.097e+05	2.4012e-06
1.097e+05	1.9439e-05
1.097e+05	0.00024059
1.097e+05	1.7167e-06
1.097e+05	2.4605e-05
1.0970e+05	0.00021284
1.0971e+05	0.002876
1.0971e+05	0.00022265
1.0971e+05	3.2284e-06
1.0971e+05	2.7955e-05
1.0971e+05	0.00037805
1.0971e+05	3.2696e-05
1.0971e+05	3.0339e-06
1.0977e+05	2.7945e-06
1.0978e+05	1.9525e-06
1.0978e+05	2.4005e-05
1.0978e+05	2.0869e-06
1.0978e+05	1.8046e-05
1.0978e+05	0.00024382
1.0978e+05	1.8841e-05
1.098e+05	1.8896e-07
1.098e+05	1.4087e-06
1.098e+05	1.6675e-05
1.0981e+05	1.388e-06
1.0981e+05	2.3267e-06
1.0981e+05	1.8707e-05
1.0981e+05	0.00023054
1.0981e+05	1.4592e-06
1.0982e+05	2.0913e-05
1.0982e+05	0.00018087
1.0982e+05	0.0024438
1.0982e+05	0.00018895
1.0982e+05	2.9841e-06
1.0982e+05	8.31e-06
1.0982e+05	1.0623e-06
1.0983e+05	1.4834e-05
1.0983e+05	0.00012009
1.0983e+05	0.0014863
1.0983e+05	1.0606e-05
1.0983e+05	0.00015201
1.0983e+05	0.0013149
1.0983e+05	0.017768
1.0983e+05	0.0013755
1.0983e+05	1.3914e-06
1.0984e+05	1.9952e-05
1.0984e+05	0.00017277
1.0984e+05	0.0023365
1.0984e+05	0.00020208
1.0984e+05	1.8759e-05
1.0986e+05	5.9373e-06
1.0987e+05	7.3664e-06
1.0987e+05	9.0829e-05
1.0987e+05	8.32e-06
1.0987e+05	7.1961e-05
1.0987e+05	0.00097231
1.0987e+05	7.5188e-05
1.0988e+05	1.4687e-06
1.0988e+05	4.094e-06
1.0988e+05	7.3118e-06
1.0988e+05	5.9198e-05
1.0988e+05	0.00073269
1.0988e+05	5.2304e-06
1.0989e+05	7.4965e-05
1.0989e+05	0.00064848
1.0989e+05	0.0087626
1.0989e+05	0.00067839
1.0989e+05	9.9231e-06
1.0989e+05	8.5928e-05
1.0989e+05	0.001162
1.0989e+05	0.00010055
1.099e+05	9.4123e-06
1.099e+05	1.0025e-06
1.099e+05	1.7941e-06
1.099e+05	1.4529e-05
1.0990e+05	0.00017985
1.0991e+05	1.2874e-06
1.0991e+05	1.8452e-05
1.0991e+05	0.00015962
1.0991e+05	0.0021569
1.0991e+05	0.00016704
1.0991e+05	3.0318e-06
1.0991e+05	2.6258e-05
1.0991e+05	0.00035513
1.0992e+05	3.1005e-05
1.0992e+05	3.3192e-06
1.0992e+05	5.7763e-06
1.0992e+05	7.8167e-05
1.0992e+05	7.2071e-06
1.0992e+05	1.8651e-06
1.0999e+05	1.186e-06
1.0999e+05	1.2047e-05
1.1e+05	4.1902e-11
1.1002e+05	1.142e-05
1.1002e+05	1.036e-06
1.1003e+05	8.9602e-06
1.1003e+05	0.00012107
1.1003e+05	9.3606e-06
1.1004e+05	5.952e-06
1.1004e+05	7.3666e-05
1.1004e+05	7.5339e-06
1.1004e+05	6.5171e-05
1.1004e+05	0.00088062
1.1004e+05	6.8175e-05
1.1005e+05	8.5633e-06
1.1005e+05	0.0001158
1.1005e+05	1.0016e-05
1.1008e+05	4.985e-06
1.1008e+05	3.9499e-06
1.1008e+05	5.3369e-05
1.1008e+05	4.127e-06
1.1009e+05	3.2551e-06
1.1009e+05	4.0289e-05
1.101e+05	4.1222e-06
1.101e+05	3.5658e-05
1.101e+05	0.00048183
1.101e+05	3.7303e-05
1.101e+05	5.457e-07
1.101e+05	4.7255e-06
1.101e+05	6.3904e-05
1.101e+05	5.5298e-06
1.1012e+05	9.9872e-06
1.1012e+05	1.0247e-06
1.1012e+05	8.8642e-06
1.1012e+05	0.00011978
1.1012e+05	9.2762e-06
1.1012e+05	1.4587e-06
1.1012e+05	1.9728e-05
1.1012e+05	1.7224e-06
1.1013e+05	4.3507e-06
1.1017e+05	3.1195e-06
1.1018e+05	2.4041e-06
1.1018e+05	2.1279e-06
1.1018e+05	2.8753e-05
1.1018e+05	2.2261e-06
1.1019e+05	3.8196e-06
1.102e+05	7.6314e-08
1.102e+05	8.9205e-06
1.1021e+05	1.4828e-06
1.103e+05	3.4909e-18
1.104e+05	2.3177e-18
1.105e+05	1.1388e-16
1.106e+05	1.8122e-18
1.107e+05	1.1739e-16
1.108e+05	1.5052e-19
1.109e+05	3.9084e-12
1.1099e+05	1.5422e-06
1.11e+05	4.494e-12
1.1102e+05	1.1053e-06
1.1102e+05	1.1704e-05
1.1103e+05	7.0089e-06
1.1104e+05	6.2003e-06
1.1104e+05	8.3782e-05
1.1104e+05	6.4861e-06
1.1104e+05	1.1009e-05
1.111e+05	4.1136e-18
1.112e+05	2.0813e-18
1.113e+05	7.6256e-14
1.114e+05	3.7956e-15
1.1145e+05	7.9653e-06
1.1148e+05	5.9094e-06
1.1148e+05	4.6322e-06
1.1148e+05	6.2587e-05
1.1149e+05	4.8391e-06
1.115e+05	3.0358e-06
1.115e+05	3.7572e-05
1.115e+05	3.8424e-06
1.115e+05	3.3238e-05
1.115e+05	0.00044913
1.115e+05	3.477e-05
1.115e+05	4.3646e-06
1.1150e+05	5.9024e-05
1.1151e+05	5.1047e-06
1.116e+05	2.488e-14
1.1163e+05	3.0409e-06
1.117e+05	4.0487e-06
1.117e+05	3.0335e-06
1.117e+05	4.0984e-05
1.117e+05	3.1668e-06
1.1172e+05	2.3703e-06
1.1173e+05	2.6426e-06
1.1173e+05	3.2565e-05
1.1174e+05	2.9524e-06
1.1174e+05	2.5535e-05
1.1174e+05	0.00034501
1.1174e+05	2.6675e-05
1.1174e+05	1.163e-06
1.1175e+05	2.076e-06
1.1175e+05	1.6807e-05
1.1175e+05	0.00020801
1.1175e+05	1.4842e-06
1.1175e+05	2.1273e-05
1.1175e+05	0.00018402
1.1175e+05	0.0024865
1.1175e+05	0.0001925
1.1176e+05	2.7911e-06
1.1176e+05	2.4169e-05
1.1176e+05	0.00032684
1.1176e+05	2.8268e-05
1.1176e+05	2.623e-06
1.118e+05	9.5696e-11
1.1181e+05	2.1952e-06
1.1182e+05	1.5337e-06
1.1182e+05	1.8856e-05
1.1183e+05	1.6392e-06
1.1183e+05	1.4175e-05
1.1183e+05	0.00019152
1.1183e+05	1.4799e-05
1.1185e+05	1.1063e-06
1.1185e+05	1.3096e-05
1.1186e+05	1.0901e-06
1.1186e+05	1.8273e-06
1.1186e+05	1.4692e-05
1.1186e+05	0.00018105
1.1186e+05	1.146e-06
1.1186e+05	1.6424e-05
1.1186e+05	0.00014205
1.1186e+05	0.0019193
1.1186e+05	0.00014839
1.1187e+05	2.3435e-06
1.1187e+05	6.5262e-06
1.1187e+05	1.165e-05
1.1187e+05	9.4313e-05
1.1187e+05	0.0011673
1.1188e+05	8.3291e-06
1.1188e+05	0.00011938
1.1188e+05	0.0010327
1.1188e+05	0.013954
1.1188e+05	0.0010803
1.1188e+05	1.0927e-06
1.1188e+05	1.567e-05
1.1188e+05	0.00013569
1.1188e+05	0.0018349
1.1188e+05	0.0001587
1.1188e+05	1.4733e-05
1.119e+05	5.2996e-08
1.1190e+05	4.6577e-06
1.1191e+05	5.7787e-06
1.1192e+05	7.1253e-05
1.1192e+05	6.5268e-06
1.1192e+05	5.6451e-05
1.1192e+05	0.00076275
1.1192e+05	5.8982e-05
1.1192e+05	1.1521e-06
1.1193e+05	3.2115e-06
1.1193e+05	5.7357e-06
1.1193e+05	4.6437e-05
1.1193e+05	0.00057475
1.1193e+05	4.1029e-06
1.1193e+05	5.8806e-05
1.1193e+05	0.0005087
1.1193e+05	0.0068738
1.1194e+05	0.00053216
1.1194e+05	7.7841e-06
1.1194e+05	6.7406e-05
1.1194e+05	0.00091155
1.1194e+05	7.8878e-05
1.1194e+05	7.3834e-06
1.1195e+05	1.4072e-06
1.1195e+05	1.1396e-05
1.1195e+05	0.00014106
1.1195e+05	1.0098e-06
1.1195e+05	1.4473e-05
1.1195e+05	0.0001252
1.1196e+05	0.0016918
1.1196e+05	0.00013102
1.1196e+05	2.378e-06
1.1196e+05	2.0595e-05
1.1196e+05	0.00027854
1.1196e+05	2.4318e-05
1.1196e+05	2.6034e-06
1.1196e+05	4.5304e-06
1.1197e+05	6.1308e-05
1.1197e+05	5.6527e-06
1.1197e+05	1.4629e-06
1.12e+05	5.9429e-18
1.121e+05	2.2206e-14
1.122e+05	1.1637e-18
1.123e+05	1.4716e-06
1.123e+05	8.7014e-09
1.123e+05	1.0779e-06
1.123e+05	1.4562e-05
1.1230e+05	1.1248e-06
1.1236e+05	1.5111e-06
1.1237e+05	1.2219e-05
1.1237e+05	1.0567e-06
1.1237e+05	9.1372e-06
1.1237e+05	0.00012345
1.1238e+05	9.5385e-06
1.124e+05	6.7036e-06
1.124e+05	5.5304e-07
1.124e+05	7.4451e-06
1.1240e+05	9.1745e-05
1.1241e+05	8.3151e-06
1.1241e+05	7.1916e-05
1.1241e+05	0.00097169
1.1241e+05	7.5128e-05
1.1242e+05	1.1716e-06
1.1242e+05	3.262e-06
1.1242e+05	5.8225e-06
1.1242e+05	4.7137e-05
1.1242e+05	0.00058339
1.1242e+05	4.1626e-06
1.1242e+05	5.9661e-05
1.1242e+05	0.00051609
1.1242e+05	0.0069737
1.1242e+05	0.00053989
1.1243e+05	7.8265e-06
1.1243e+05	6.7772e-05
1.1243e+05	0.00091649
1.1243e+05	7.9263e-05
1.1243e+05	7.3532e-06
1.125e+05	4.5199e-12
1.1255e+05	5.258e-06
1.1256e+05	3.8708e-06
1.1256e+05	5.2295e-05
1.1256e+05	4.0397e-06
1.126e+05	6.4941e-09
1.1261e+05	8.4176e-06
1.1262e+05	5.6688e-06
1.1262e+05	6.9678e-05
1.1262e+05	6.0372e-06
1.1262e+05	5.2206e-05
1.1263e+05	0.00070533
1.1263e+05	5.4501e-05
1.1265e+05	3.447e-06
1.1265e+05	4.0796e-05
1.1265e+05	1.2841e-06
1.1265e+05	3.3771e-06
1.1266e+05	5.6573e-06
1.1266e+05	4.5483e-05
1.1266e+05	0.00056049
1.1266e+05	3.5458e-06
1.1266e+05	5.0815e-05
1.1266e+05	0.00043949
1.1266e+05	0.0059382
1.1266e+05	0.00045913
1.1267e+05	7.1889e-06
1.1267e+05	2.0018e-05
1.1267e+05	2.5589e-06
1.1267e+05	3.5731e-05
1.1267e+05	0.00028927
1.1267e+05	0.0035802
1.1267e+05	2.5546e-05
1.1267e+05	0.00036614
1.1268e+05	0.0031672
1.1268e+05	0.042797
1.1268e+05	0.0033132
1.1268e+05	3.35e-06
1.1268e+05	4.804e-05
1.1268e+05	0.00041599
1.1268e+05	0.0056255
1.1268e+05	0.00048653
1.1268e+05	4.5146e-05
1.127e+05	1.1116e-12
1.1272e+05	1.6025e-06
1.1274e+05	3.2272e-06
1.1274e+05	3.7823e-05
1.1274e+05	2.0481e-06
1.1275e+05	3.3033e-06
1.1275e+05	2.6426e-05
1.1275e+05	0.00032489
1.1275e+05	1.971e-06
1.1275e+05	2.8244e-05
1.1275e+05	0.00024424
1.1275e+05	0.0032999
1.1275e+05	0.00025499
1.1277e+05	1.6478e-06
1.1277e+05	2.6978e-06
1.1277e+05	2.557e-06
1.1277e+05	1.9062e-05
1.1277e+05	0.00022565
1.1278e+05	7.1341e-06
1.1278e+05	1.8783e-05
1.1278e+05	2.2631e-06
1.1278e+05	3.1484e-05
1.1278e+05	0.00025314
1.1278e+05	0.0031196
1.1278e+05	1.9746e-05
1.1278e+05	0.00028299
1.1279e+05	0.0024475
1.1279e+05	0.03307
1.1279e+05	0.0025569
1.1279e+05	1.7364e-06
1.1279e+05	4.0685e-06
1.1279e+05	4.038e-05
1.1279e+05	0.00011245
1.128e+05	1.4375e-05
1.128e+05	0.00020073
1.128e+05	0.001625
1.128e+05	0.020113
1.128e+05	0.00014351
1.128e+05	0.0020569
1.128e+05	0.017793
1.128e+05	0.24043
1.128e+05	0.018613
1.128e+05	1.8828e-05
1.1280e+05	0.00026999
1.1281e+05	0.0023379
1.1281e+05	0.031616
1.1281e+05	0.0027345
1.1281e+05	0.00025385
1.1283e+05	6.7627e-06
1.1283e+05	8.0256e-05
1.1283e+05	2.7442e-06
1.1284e+05	7.3146e-06
1.1284e+05	1.237e-05
1.1284e+05	9.9571e-05
1.1284e+05	0.0012277
1.1284e+05	7.8471e-06
1.1284e+05	0.00011246
1.1284e+05	0.00097269
1.1284e+05	0.013143
1.1284e+05	0.0010163
1.1285e+05	1.9994e-06
1.1285e+05	1.9852e-05
1.1285e+05	5.5336e-05
1.1285e+05	7.0773e-06
1.1285e+05	9.883e-05
1.1285e+05	0.00080015
1.1285e+05	0.0099034
1.1286e+05	7.0696e-05
1.1286e+05	0.0010133
1.1286e+05	0.0087652
1.1286e+05	0.11844
1.1286e+05	0.0091695
1.1286e+05	9.3531e-06
1.1286e+05	0.00013413
1.1286e+05	0.0011615
1.1286e+05	0.015707
1.1286e+05	0.0013591
1.1286e+05	0.00012722
1.1287e+05	4.8483e-06
1.1287e+05	1.3548e-05
1.1287e+05	1.7361e-06
1.1287e+05	2.4247e-05
1.1287e+05	0.00019636
1.1288e+05	0.0024306
1.1288e+05	1.7399e-05
1.1288e+05	0.00024938
1.1288e+05	0.0021573
1.1288e+05	0.02915
1.1288e+05	0.0022575
1.1288e+05	2.857e-06
1.1288e+05	4.0974e-05
1.1288e+05	0.00035487
1.1288e+05	0.0047995
1.1288e+05	0.00041902
1.1289e+05	4.4859e-05
1.1289e+05	9.0028e-06
1.1289e+05	7.8063e-05
1.1289e+05	0.0010564
1.1289e+05	9.74e-05
1.1289e+05	2.5206e-05
1.1289e+05	1.9411e-06
1.129e+05	1.0437e-18
1.13e+05	4.1422e-11
1.1302e+05	2.8995e-06
1.1308e+05	3.9423e-06
1.1309e+05	2.954e-06
1.1309e+05	3.991e-05
1.1309e+05	3.0838e-06
1.131e+05	1.2458e-10
1.1311e+05	2.316e-06
1.1312e+05	2.5825e-06
1.1312e+05	3.1824e-05
1.1312e+05	2.8853e-06
1.1312e+05	2.4954e-05
1.1312e+05	0.00033717
1.1312e+05	2.6069e-05
1.1313e+05	1.1368e-06
1.1313e+05	2.0292e-06
1.1313e+05	1.6428e-05
1.1313e+05	0.00020332
1.1314e+05	1.4508e-06
1.1314e+05	2.0793e-05
1.1314e+05	0.00017987
1.1314e+05	0.0024305
1.1314e+05	0.00018816
1.1314e+05	2.7283e-06
1.1314e+05	2.3625e-05
1.1314e+05	0.00031949
1.1314e+05	2.7631e-05
1.1314e+05	2.564e-06
1.132e+05	2.3685e-06
1.132e+05	1.2942e-11
1.1321e+05	1.6549e-06
1.1321e+05	2.0347e-05
1.1321e+05	1.7688e-06
1.1321e+05	1.5296e-05
1.1321e+05	0.00020666
1.1322e+05	1.5969e-05
1.1323e+05	1.194e-06
1.1324e+05	1.4134e-05
1.1324e+05	1.1765e-06
1.1324e+05	1.9721e-06
1.1324e+05	1.5856e-05
1.1324e+05	0.0001954
1.1325e+05	1.2368e-06
1.1325e+05	1.7725e-05
1.1325e+05	0.00015331
1.1325e+05	0.0020714
1.1325e+05	0.00016016
1.1326e+05	2.5293e-06
1.1326e+05	7.0436e-06
1.1326e+05	1.2573e-05
1.1326e+05	0.00010179
1.1326e+05	0.0012598
1.1326e+05	8.9893e-06
1.1326e+05	0.00012884
1.1326e+05	0.0011145
1.1326e+05	0.01506
1.1326e+05	0.0011659
1.1327e+05	1.1793e-06
1.1327e+05	1.6912e-05
1.1327e+05	0.00014644
1.1327e+05	0.0019804
1.1327e+05	0.00017128
1.1327e+05	1.59e-05
1.1329e+05	5.0334e-06
1.133e+05	6.245e-06
1.133e+05	7.7002e-05
1.133e+05	7.0534e-06
1.133e+05	6.1006e-05
1.1330e+05	0.00082429
1.1331e+05	6.3742e-05
1.1331e+05	1.2452e-06
1.1331e+05	3.4708e-06
1.1331e+05	6.1987e-06
1.1332e+05	5.0186e-05
1.1332e+05	0.00062115
1.1332e+05	4.4341e-06
1.1332e+05	6.3553e-05
1.1332e+05	0.00054976
1.1332e+05	0.0074287
1.1332e+05	0.00057512
1.1332e+05	8.4126e-06
1.1332e+05	7.2848e-05
1.1332e+05	0.00098514
1.1333e+05	8.5246e-05
1.1333e+05	7.9795e-06
1.1334e+05	1.5211e-06
1.1334e+05	1.2318e-05
1.1334e+05	0.00015248
1.1334e+05	1.0915e-06
1.1334e+05	1.5645e-05
1.1334e+05	0.00013534
1.1334e+05	0.0018287
1.1334e+05	0.00014163
1.1334e+05	2.5705e-06
1.1334e+05	2.2263e-05
1.1335e+05	0.0003011
1.1335e+05	2.6287e-05
1.1335e+05	2.8143e-06
1.1335e+05	4.8978e-06
1.1335e+05	6.6279e-05
1.1335e+05	6.1111e-06
1.1335e+05	1.5816e-06
1.134e+05	5.3935e-13
1.1342e+05	1.0437e-06
1.1342e+05	1.0601e-05
1.1346e+05	1.0053e-05
1.1346e+05	7.8874e-06
1.1346e+05	0.00010657
1.1346e+05	8.2399e-06
1.1347e+05	5.2399e-06
1.1347e+05	6.4852e-05
1.1347e+05	6.6325e-06
1.1347e+05	5.7373e-05
1.1347e+05	0.00077526
1.1348e+05	6.0018e-05
1.1348e+05	7.5388e-06
1.1348e+05	0.00010195
1.1348e+05	8.8175e-06
1.135e+05	2.8881e-07
1.1351e+05	4.4251e-06
1.1351e+05	3.5063e-06
1.1352e+05	4.7376e-05
1.1352e+05	3.6636e-06
1.1352e+05	2.8908e-06
1.1353e+05	3.5779e-05
1.1353e+05	3.6608e-06
1.1353e+05	3.1667e-05
1.1353e+05	0.0004279
1.1353e+05	3.3128e-05
1.1353e+05	4.1968e-06
1.1354e+05	5.6754e-05
1.1354e+05	4.9111e-06
1.1355e+05	8.9051e-06
1.1355e+05	7.9038e-06
1.1355e+05	0.0001068
1.1355e+05	8.2712e-06
1.1356e+05	1.3013e-06
1.1356e+05	1.7599e-05
1.1356e+05	1.5366e-06
1.1356e+05	3.8999e-06
1.136e+05	3.2205e-06
1.136e+05	1.1077e-12
1.1361e+05	2.5006e-06
1.1361e+05	2.2135e-06
1.1361e+05	2.991e-05
1.1362e+05	2.3156e-06
1.1362e+05	3.9823e-06
1.1364e+05	1.0626e-05
1.1364e+05	1.8016e-06
1.137e+05	3.3273e-18
1.138e+05	6.7839e-16
1.1389e+05	2.3706e-06
1.139e+05	2.1375e-19
1.14e+05	1.2752e-08
1.1402e+05	4.6081e-06
1.1402e+05	3.3752e-06
1.1402e+05	4.5598e-05
1.1402e+05	3.5221e-06
1.1408e+05	4.7333e-06
1.1408e+05	3.1145e-06
1.1409e+05	3.8276e-05
1.1409e+05	3.3099e-06
1.1409e+05	2.8622e-05
1.1409e+05	0.0003867
1.1409e+05	2.9879e-05
1.141e+05	1.0003e-08
1.1411e+05	1.7746e-06
1.1411e+05	2.1e-05
1.1412e+05	1.7325e-06
1.1412e+05	2.9012e-06
1.1412e+05	2.3323e-05
1.1412e+05	0.0002874
1.1412e+05	1.8176e-06
1.1412e+05	2.6048e-05
1.1412e+05	0.00022529
1.1412e+05	0.003044
1.1413e+05	0.00023535
1.1413e+05	3.6701e-06
1.1413e+05	1.0219e-05
1.1413e+05	1.3062e-06
1.1413e+05	1.824e-05
1.1414e+05	0.00014766
1.1414e+05	0.0018276
1.1414e+05	1.304e-05
1.1414e+05	0.0001869
1.1414e+05	0.0016167
1.1414e+05	0.021846
1.1414e+05	0.0016913
1.1414e+05	1.7097e-06
1.1414e+05	2.4518e-05
1.1414e+05	0.0002123
1.1414e+05	0.002871
1.1415e+05	0.0002483
1.1415e+05	2.3035e-05
1.142e+05	7.5247e-11
1.1426e+05	2.3841e-06
1.1427e+05	1.3437e-06
1.1427e+05	1.6496e-05
1.1427e+05	1.4046e-06
1.1427e+05	1.2144e-05
1.1427e+05	0.00016407
1.1427e+05	1.2674e-05
1.143e+05	1.2124e-09
1.1431e+05	1.1801e-06
1.1433e+05	2.2562e-06
1.1433e+05	2.6412e-05
1.1433e+05	1.3853e-06
1.1434e+05	2.2249e-06
1.1434e+05	1.7788e-05
1.1434e+05	0.00021864
1.1434e+05	1.322e-06
1.1434e+05	1.8944e-05
1.1434e+05	0.00016381
1.1434e+05	0.0022132
1.1434e+05	0.00017101
1.1436e+05	1.5371e-06
1.1436e+05	1.4521e-06
1.1436e+05	1.0816e-05
1.1436e+05	0.00012801
1.1437e+05	4.0292e-06
1.1437e+05	1.0597e-05
1.1437e+05	1.2761e-06
1.1437e+05	1.7752e-05
1.1437e+05	0.00014272
1.1437e+05	0.0017587
1.1437e+05	1.1126e-05
1.1438e+05	0.00015945
1.1438e+05	0.0013791
1.1438e+05	0.018633
1.1438e+05	0.0014407
1.1438e+05	2.2729e-06
1.1438e+05	2.2558e-05
1.1438e+05	6.2813e-05
1.1438e+05	8.0294e-06
1.1439e+05	0.00011212
1.1439e+05	0.00090769
1.1439e+05	0.011234
1.1439e+05	8.0159e-05
1.1439e+05	0.0011489
1.1439e+05	0.0099383
1.1439e+05	0.13429
1.1439e+05	0.010396
1.1439e+05	1.0512e-05
1.144e+05	0.00015074
1.144e+05	0.0013053
1.144e+05	0.017652
1.144e+05	0.0015267
1.144e+05	0.00014166
1.144e+05	4.4965e-17
1.1443e+05	5.0294e-06
1.1445e+05	1.3195e-06
1.1445e+05	1.7144e-06
1.1445e+05	1.4115e-06
1.1445e+05	1.0128e-05
1.1445e+05	0.00011871
1.1446e+05	2.5818e-06
1.1446e+05	6.4279e-06
1.1446e+05	1.0367e-05
1.1446e+05	8.2939e-05
1.1446e+05	0.0010197
1.1446e+05	6.1861e-06
1.1447e+05	8.8644e-05
1.1447e+05	0.00076655
1.1447e+05	0.010357
1.1447e+05	0.00080029
1.1448e+05	5.1718e-06
1.1448e+05	8.467e-06
1.1449e+05	8.0251e-06
1.1449e+05	5.9827e-05
1.1449e+05	0.0007082
1.1449e+05	2.2995e-06
1.1449e+05	2.2391e-05
1.145e+05	5.895e-05
1.145e+05	7.1026e-06
1.145e+05	9.8814e-05
1.145e+05	0.00079449
1.145e+05	0.0097909
1.145e+05	6.1974e-05
1.145e+05	0.00088816
1.145e+05	0.0076816
1.145e+05	0.10379
1.145e+05	0.0080248
1.1451e+05	5.4497e-06
1.1451e+05	1.2769e-05
1.1451e+05	0.00012673
1.1451e+05	0.00035292
1.1451e+05	4.5116e-05
1.1451e+05	0.00062999
1.1451e+05	0.0051002
1.1451e+05	0.063124
1.1452e+05	0.00045042
1.1452e+05	0.0064557
1.1452e+05	0.055844
1.1452e+05	0.75459
1.1452e+05	0.058419
1.1452e+05	5.9091e-05
1.1452e+05	0.00084737
1.1452e+05	0.0073377
1.1452e+05	0.099229
1.1452e+05	0.0085822
1.1452e+05	0.0007967
1.1454e+05	1.642e-06
1.1454e+05	2.866e-06
1.1454e+05	2.8224e-06
1.1454e+05	2.1225e-05
1.1454e+05	0.00025189
1.1455e+05	8.6129e-06
1.1455e+05	2.2957e-05
1.1455e+05	2.7888e-06
1.1455e+05	3.8825e-05
1.1455e+05	0.00031251
1.1456e+05	0.0038533
1.1456e+05	2.4629e-05
1.1456e+05	0.00035297
1.1456e+05	0.0030529
1.1456e+05	0.041249
1.1456e+05	0.0031898
1.1456e+05	2.6781e-06
1.1456e+05	6.2753e-06
1.1456e+05	6.2308e-05
1.1457e+05	0.00017368
1.1457e+05	2.2213e-05
1.1457e+05	0.00031018
1.1457e+05	0.0025113
1.1457e+05	0.031083
1.1457e+05	0.00022189
1.1457e+05	0.0031802
1.1457e+05	0.02751
1.1457e+05	0.37173
1.1458e+05	0.028779
1.1458e+05	2.9356e-05
1.1458e+05	0.00042096
1.1458e+05	0.0036453
1.1458e+05	0.049296
1.1458e+05	0.0042657
1.1458e+05	0.00039929
1.1458e+05	1.5311e-06
1.1459e+05	1.5217e-05
1.1459e+05	4.2522e-05
1.1459e+05	5.4489e-06
1.1459e+05	7.6101e-05
1.1459e+05	0.00061628
1.1459e+05	0.0076287
1.1459e+05	5.4609e-05
1.1459e+05	0.00078271
1.1459e+05	0.0067708
1.146e+05	0.091492
1.146e+05	0.0070856
1.146e+05	8.967e-06
1.146e+05	0.0001286
1.146e+05	0.0011138
1.146e+05	0.015064
1.146e+05	0.0013151
1.146e+05	0.00014079
1.146e+05	1.9688e-06
1.146e+05	2.8257e-05
1.1460e+05	0.00024501
1.1461e+05	0.0033156
1.1461e+05	0.00030571
1.1461e+05	7.9114e-05
1.1461e+05	6.0924e-06
1.147e+05	2.374e-16
1.1473e+05	1.0227e-06
1.1473e+05	1.0174e-05
1.1479e+05	1.6747e-06
1.148e+05	1.1292e-06
1.148e+05	1.3879e-05
1.148e+05	8.3932e-08
1.148e+05	1.2027e-06
1.148e+05	1.04e-05
1.148e+05	0.00014051
1.1480e+05	1.0857e-05
1.1482e+05	8.1583e-06
1.1483e+05	1.1316e-06
1.1483e+05	9.0974e-06
1.1484e+05	0.00011211
1.1484e+05	1.0164e-05
1.1484e+05	8.7909e-05
1.1484e+05	0.0011878
1.1484e+05	9.1836e-05
1.1484e+05	1.4383e-06
1.1485e+05	4.005e-06
1.1485e+05	7.1488e-06
1.1485e+05	5.7875e-05
1.1485e+05	0.00071629
1.1485e+05	5.111e-06
1.1485e+05	7.3254e-05
1.1485e+05	0.00063367
1.1485e+05	0.0085625
1.1486e+05	0.00066288
1.1486e+05	9.6115e-06
1.1486e+05	8.3229e-05
1.1486e+05	0.0011255
1.1486e+05	9.7343e-05
1.1486e+05	9.0327e-06
1.149e+05	2.9929e-12
1.1492e+05	8.4217e-06
1.1492e+05	5.8845e-06
1.1493e+05	7.2346e-05
1.1493e+05	6.2893e-06
1.1493e+05	5.4387e-05
1.1493e+05	0.00073481
1.1493e+05	5.6781e-05
1.1495e+05	4.2456e-06
1.1495e+05	5.0257e-05
1.1496e+05	1.589e-06
1.1496e+05	4.1835e-06
1.1496e+05	7.0125e-06
1.1496e+05	5.6382e-05
1.1496e+05	0.00069483
1.1496e+05	4.3981e-06
1.1496e+05	6.303e-05
1.1496e+05	0.00054514
1.1496e+05	0.0073656
1.1497e+05	0.0005695
1.1497e+05	8.9941e-06
1.1497e+05	2.5046e-05
1.1497e+05	3.2018e-06
1.1497e+05	4.471e-05
1.1498e+05	0.00036196
1.1498e+05	0.0044798
1.1498e+05	3.1966e-05
1.1498e+05	0.00045815
1.1498e+05	0.0039632
1.1498e+05	0.053553
1.1498e+05	0.0041459
1.1498e+05	4.1936e-06
1.1498e+05	6.0137e-05
1.1498e+05	0.00052074
1.1498e+05	0.0070421
1.1499e+05	0.00060907
1.1499e+05	5.6541e-05
1.15e+05	1.3523e-08
1.1501e+05	1.509e-06
1.1501e+05	1.7908e-05
1.1501e+05	1.6322e-06
1.1502e+05	2.7604e-06
1.1502e+05	2.2219e-05
1.1502e+05	0.00027397
1.1502e+05	1.7511e-06
1.1502e+05	2.5096e-05
1.1502e+05	0.00021706
1.1502e+05	0.0029328
1.1502e+05	0.00022679
1.1503e+05	4.4303e-06
1.1503e+05	1.2349e-05
1.1503e+05	1.5794e-06
1.1503e+05	2.2055e-05
1.1503e+05	0.00017857
1.1503e+05	0.0022101
1.1503e+05	1.5777e-05
1.1503e+05	0.00022613
1.1504e+05	0.0019561
1.1504e+05	0.026432
1.1504e+05	0.0020463
1.1504e+05	2.0873e-06
1.1504e+05	2.9932e-05
1.1504e+05	0.0002592
1.1504e+05	0.0035052
1.1504e+05	0.00030331
1.1504e+05	2.8392e-05
1.1505e+05	1.0825e-06
1.1505e+05	3.0249e-06
1.1505e+05	5.4136e-06
1.1505e+05	4.384e-05
1.1505e+05	0.00054268
1.1505e+05	3.8847e-06
1.1506e+05	5.5679e-05
1.1506e+05	0.00048165
1.1506e+05	0.0065084
1.1506e+05	0.00050404
1.1506e+05	9.1487e-06
1.1506e+05	7.9236e-05
1.1506e+05	0.0010716
1.1506e+05	9.3559e-05
1.1506e+05	1.0017e-05
1.1507e+05	2.0109e-06
1.1507e+05	1.7436e-05
1.1507e+05	0.00023596
1.1507e+05	2.1756e-05
1.1507e+05	5.6316e-06
1.151e+05	3.4639e-10
1.1514e+05	4.159e-06
1.1514e+05	3.1268e-06
1.1514e+05	4.2246e-05
1.1514e+05	3.2645e-06
1.1516e+05	2.899e-06
1.1517e+05	3.254e-06
1.1517e+05	4.0101e-05
1.1517e+05	3.6379e-06
1.1517e+05	3.1464e-05
1.1518e+05	0.00042512
1.1518e+05	3.2869e-05
1.1518e+05	1.4468e-06
1.1518e+05	2.5826e-06
1.1518e+05	2.0908e-05
1.1519e+05	0.00025877
1.1519e+05	1.8465e-06
1.1519e+05	2.6465e-05
1.1519e+05	0.00022893
1.1519e+05	0.0030934
1.1519e+05	0.00023948
1.1519e+05	3.4739e-06
1.1519e+05	3.0082e-05
1.152e+05	0.0004068
1.152e+05	3.5184e-05
1.152e+05	3.2664e-06
1.152e+05	9.4031e-13
1.1522e+05	1.179e-06
1.1523e+05	1.4665e-06
1.1523e+05	1.8082e-05
1.1523e+05	1.6567e-06
1.1523e+05	1.4329e-05
1.1523e+05	0.00019361
1.1523e+05	1.4971e-05
1.1524e+05	1.4609e-06
1.1524e+05	1.1828e-05
1.1524e+05	0.00014639
1.1524e+05	1.0451e-06
1.1524e+05	1.4979e-05
1.1524e+05	0.00012957
1.1525e+05	0.0017508
1.1525e+05	0.00013555
1.1525e+05	1.9834e-06
1.1525e+05	1.7175e-05
1.1525e+05	0.00023226
1.1525e+05	2.0099e-05
1.1525e+05	1.8822e-06
1.1526e+05	2.9825e-06
1.1526e+05	3.6919e-05
1.1526e+05	3.788e-06
1.1527e+05	3.2769e-05
1.1527e+05	0.00044279
1.1527e+05	3.4292e-05
1.1527e+05	5.4044e-06
1.1527e+05	7.3092e-05
1.1527e+05	6.3824e-06
1.1528e+05	1.2172e-06
1.1528e+05	1.6472e-05
1.1528e+05	1.5199e-06
1.153e+05	1.1177e-07
1.1531e+05	1.7666e-06
1.1531e+05	1.4037e-06
1.1532e+05	1.8967e-05
1.1532e+05	1.4667e-06
1.1532e+05	1.2087e-06
1.1533e+05	1.4961e-05
1.1533e+05	1.5311e-06
1.1533e+05	1.3244e-05
1.1533e+05	0.00017897
1.1533e+05	1.3856e-05
1.1533e+05	1.7707e-06
1.1534e+05	2.3946e-05
1.1534e+05	2.0734e-06
1.1535e+05	6.7295e-06
1.1535e+05	5.9789e-06
1.1535e+05	8.0791e-05
1.1535e+05	6.258e-06
1.1536e+05	1.043e-06
1.1536e+05	1.4106e-05
1.1536e+05	1.2365e-06
1.1536e+05	4.9389e-06
1.1538e+05	9.3235e-06
1.1538e+05	1.7608e-06
1.1539e+05	1.1881e-06
1.154e+05	1.1702e-10
1.155e+05	2.879e-11
1.1553e+05	1.9677e-06
1.1559e+05	2.8842e-06
1.156e+05	2.162e-06
1.156e+05	2.921e-05
1.156e+05	2.2571e-06
1.156e+05	1.7416e-12
1.1562e+05	1.7158e-06
1.1563e+05	1.9147e-06
1.1563e+05	2.3595e-05
1.1563e+05	2.1394e-06
1.1563e+05	1.8503e-05
1.1563e+05	0.00025001
1.1563e+05	1.933e-05
1.1564e+05	1.506e-06
1.1564e+05	1.2192e-05
1.1564e+05	0.00015089
1.1564e+05	1.0767e-06
1.1564e+05	1.5432e-05
1.1564e+05	0.00013349
1.1565e+05	0.0018038
1.1565e+05	0.00013964
1.1565e+05	2.0249e-06
1.1565e+05	1.7534e-05
1.1565e+05	0.00023711
1.1565e+05	2.0507e-05
1.1565e+05	1.903e-06
1.157e+05	1.2433e-09
1.1571e+05	2.0612e-06
1.1572e+05	1.4411e-06
1.1572e+05	1.7717e-05
1.1572e+05	1.5403e-06
1.1572e+05	1.332e-05
1.1572e+05	0.00017996
1.1572e+05	1.3906e-05
1.1574e+05	1.0411e-06
1.1574e+05	1.2324e-05
1.1575e+05	1.0261e-06
1.1575e+05	1.7201e-06
1.1575e+05	1.383e-05
1.1575e+05	0.00017043
1.1575e+05	1.0788e-06
1.1576e+05	1.5461e-05
1.1576e+05	0.00013372
1.1576e+05	0.0018067
1.1576e+05	0.00013969
1.1576e+05	2.2069e-06
1.1576e+05	6.1458e-06
1.1577e+05	1.0971e-05
1.1577e+05	8.8816e-05
1.1577e+05	0.0010992
1.1577e+05	7.8436e-06
1.1577e+05	0.00011242
1.1577e+05	0.00097247
1.1577e+05	0.013141
1.1577e+05	0.0010173
1.1577e+05	1.029e-06
1.1578e+05	1.4757e-05
1.1578e+05	0.00012778
1.1578e+05	0.001728
1.1578e+05	0.00014945
1.1578e+05	1.3875e-05
1.158e+05	4.4768e-06
1.158e+05	8.4355e-10
1.1581e+05	5.5598e-06
1.1581e+05	6.8554e-05
1.1581e+05	6.2801e-06
1.1581e+05	5.4318e-05
1.1581e+05	0.00073392
1.1581e+05	5.6754e-05
1.1582e+05	1.11e-06
1.1582e+05	3.094e-06
1.1582e+05	5.5259e-06
1.1582e+05	4.4739e-05
1.1582e+05	0.00055373
1.1582e+05	3.9529e-06
1.1583e+05	5.6656e-05
1.1583e+05	0.0004901
1.1583e+05	0.0066224
1.1583e+05	0.0005127
1.1583e+05	7.5009e-06
1.1583e+05	6.4953e-05
1.1583e+05	0.00087838
1.1583e+05	7.6008e-05
1.1584e+05	7.1166e-06
1.1584e+05	1.3721e-06
1.1584e+05	1.1111e-05
1.1584e+05	0.00013754
1.1585e+05	1.4112e-05
1.1585e+05	0.00012208
1.1585e+05	0.0016496
1.1585e+05	0.00012775
1.1585e+05	2.3222e-06
1.1585e+05	2.0112e-05
1.1585e+05	0.00027201
1.1586e+05	2.375e-05
1.1586e+05	2.5483e-06
1.1586e+05	4.4865e-06
1.1586e+05	6.0714e-05
1.1586e+05	5.6005e-06
1.1586e+05	1.4641e-06
1.159e+05	1.4175e-13
1.1593e+05	3.6709e-06
1.1593e+05	2.7608e-06
1.1593e+05	3.7301e-05
1.1593e+05	2.8824e-06
1.1595e+05	2.585e-06
1.1596e+05	2.909e-06
1.1596e+05	3.585e-05
1.1596e+05	3.253e-06
1.1597e+05	2.8135e-05
1.1597e+05	0.00038015
1.1597e+05	2.9392e-05
1.1597e+05	1.2985e-06
1.1598e+05	2.3179e-06
1.1598e+05	1.8765e-05
1.1598e+05	0.00023225
1.1598e+05	1.6572e-06
1.1598e+05	2.3753e-05
1.1598e+05	0.00020547
1.1598e+05	0.0027764
1.1598e+05	0.00021494
1.1598e+05	3.1188e-06
1.1599e+05	2.7007e-05
1.1599e+05	0.00036522
1.1599e+05	3.1588e-05
1.1599e+05	2.9337e-06
1.16e+05	5.9986e-11
1.1601e+05	1.3453e-06
1.1602e+05	1.6902e-06
1.1602e+05	2.0841e-05
1.1602e+05	1.9112e-06
1.1602e+05	1.653e-05
1.1602e+05	0.00022335
1.1602e+05	1.7272e-05
1.1603e+05	1.7073e-06
1.1603e+05	1.3823e-05
1.1603e+05	0.00017109
1.1604e+05	1.2214e-06
1.1604e+05	1.7507e-05
1.1604e+05	0.00015144
1.1604e+05	0.0020463
1.1604e+05	0.00015843
1.1604e+05	2.3232e-06
1.1604e+05	2.0118e-05
1.1604e+05	0.00027206
1.1604e+05	2.3546e-05
1.1604e+05	2.2123e-06
1.1605e+05	3.9999e-06
1.1606e+05	4.9514e-05
1.1606e+05	5.0819e-06
1.1606e+05	4.3962e-05
1.1606e+05	0.00059404
1.1606e+05	4.6008e-05
1.1606e+05	7.3797e-06
1.1606e+05	9.9808e-05
1.1606e+05	8.726e-06
1.1607e+05	1.9477e-06
1.1607e+05	2.6358e-05
1.1607e+05	2.4444e-06
1.161e+05	8.8102e-08
1.161e+05	8.7524e-06
1.1611e+05	6.9696e-06
1.1611e+05	9.4171e-05
1.1611e+05	7.2828e-06
1.1612e+05	6.1972e-06
1.1612e+05	7.6705e-05
1.1612e+05	7.8518e-06
1.1612e+05	6.7922e-05
1.1612e+05	0.0009178
1.1612e+05	7.1059e-05
1.1612e+05	1.0593e-06
1.1613e+05	9.1731e-06
1.1613e+05	0.00012405
1.1613e+05	1.0749e-05
1.1613e+05	1.0358e-06
1.1614e+05	3.9987e-06
1.1614e+05	4.9502e-05
1.1614e+05	5.0872e-06
1.1614e+05	4.4008e-05
1.1614e+05	0.00059466
1.1614e+05	4.6066e-05
1.1615e+05	7.9335e-06
1.1615e+05	0.0001073
1.1615e+05	9.4273e-06
1.1615e+05	1.1574e-06
1.1615e+05	3.3782e-06
1.1615e+05	4.5724e-05
1.1616e+05	4.2903e-06
1.1616e+05	1.5513e-06
1.1617e+05	7.8429e-06
1.1617e+05	6.9799e-06
1.1617e+05	9.4317e-05
1.1617e+05	7.3078e-06
1.1618e+05	1.3447e-06
1.1618e+05	1.8189e-05
1.1618e+05	1.6055e-06
1.1618e+05	1.0111e-06
1.1618e+05	1.3687e-05
1.1618e+05	1.2951e-06
1.1619e+05	2.0948e-06
1.162e+05	3.6821e-17
1.1626e+05	1.5397e-06
1.1629e+05	1.4857e-06
1.163e+05	1.1661e-06
1.163e+05	1.5755e-05
1.163e+05	1.2182e-06
1.163e+05	8.3187e-10
1.1631e+05	9.637e-06
1.1631e+05	8.5258e-06
1.1631e+05	0.00011521
1.1631e+05	8.9189e-06
1.1632e+05	1.1207e-06
1.1632e+05	1.5156e-05
1.1632e+05	1.3109e-06
1.1635e+05	9.9607e-06
1.1636e+05	7.654e-06
1.1637e+05	6.7749e-06
1.1637e+05	9.1547e-05
1.1637e+05	7.0875e-06
1.1637e+05	1.2178e-05
1.1637e+05	1.054e-06
1.1638e+05	2.2872e-06
1.1639e+05	2.0309e-06
1.1639e+05	2.7443e-05
1.1639e+05	2.1254e-06
1.1639e+05	4.6285e-06
1.164e+05	1.2611e-06
1.164e+05	1.1706e-07
1.1644e+05	5.5284e-06
1.1645e+05	4.5122e-06
1.1645e+05	3.9956e-06
1.1645e+05	5.3991e-05
1.1645e+05	4.1802e-06
1.1646e+05	7.3023e-06
1.1647e+05	2.9688e-06
1.1647e+05	2.6393e-06
1.1647e+05	3.5664e-05
1.1647e+05	2.7628e-06
1.1648e+05	6.4447e-06
1.1648e+05	2.767e-06
1.165e+05	5.7312e-06
1.1651e+05	1.106e-06
1.1657e+05	2.4102e-06
1.1659e+05	1.6787e-06
1.166e+05	7.9151e-11
1.167e+05	1.361e-18
1.168e+05	1.4118e-18
1.169e+05	2.2324e-18
1.17e+05	3.0654e-18
1.171e+05	8.3073e-19
1.172e+05	2.8051e-18
1.173e+05	1.0725e-18
1.174e+05	2.3802e-19
1.175e+05	5.4017e-17
1.176e+05	2.6289e-18
1.177e+05	1.1632e-15
1.178e+05	1.0375e-16
1.179e+05	3.2784e-14
1.18e+05	1.0465e-19
1.181e+05	3.4558e-19
1.182e+05	5.8444e-19
1.183e+05	3.6895e-14
1.184e+05	5.0999e-20
1.185e+05	9.2536e-17
1.186e+05	4.2173e-13
1.187e+05	1.671e-11
1.1876e+05	3.4269e-06
1.188e+05	2.2106e-19
1.189e+05	2.2381e-16
1.19e+05	1.5164e-18
1.191e+05	6.2322e-10
1.192e+05	5.1394e-10
1.1922e+05	3.8684e-06
1.193e+05	9.2742e-19
1.194e+05	1.8231e-14
1.1946e+05	2.6452e-06
1.1947e+05	1.5948e-06
1.1947e+05	1.4108e-06
1.1947e+05	1.9064e-05
1.1948e+05	1.4759e-06
1.1948e+05	2.5059e-06
1.195e+05	4.8889e-16
1.1955e+05	1.4655e-06
1.1958e+05	1.3854e-06
1.1958e+05	1.0869e-06
1.1958e+05	1.4686e-05
1.1959e+05	1.1355e-06
1.196e+05	8.9319e-06
1.196e+05	7.9018e-06
1.196e+05	0.00010677
1.196e+05	8.2661e-06
1.196e+05	1.0383e-06
1.1960e+05	1.4041e-05
1.1961e+05	1.2144e-06
1.1964e+05	5.8362e-06
1.1965e+05	4.3977e-06
1.1966e+05	3.8923e-06
1.1966e+05	5.2595e-05
1.1966e+05	4.0718e-06
1.1966e+05	6.9747e-06
1.1967e+05	1.0793e-06
1.1968e+05	1.2944e-05
1.1968e+05	1.0025e-06
1.1968e+05	2.1312e-06
1.197e+05	4.2228e-21
1.198e+05	1.1243e-18
1.199e+05	1.8938e-18
1.2e+05	2.9806e-13
1.201e+05	7.8703e-16
1.202e+05	1.479e-16
1.203e+05	1.591e-14
1.204e+05	5.9422e-12
1.2046e+05	3.8754e-06
1.2047e+05	2.3194e-06
1.2048e+05	2.0518e-06
1.2048e+05	2.7725e-05
1.2048e+05	2.1464e-06
1.2048e+05	3.6431e-06
1.205e+05	2.6705e-20
1.206e+05	3.3415e-17
1.207e+05	1.8173e-18
1.208e+05	2.6122e-12
1.2089e+05	1.3608e-06
1.209e+05	4.0272e-12
1.2092e+05	1.0084e-06
1.2092e+05	1.068e-05
1.2093e+05	6.4106e-06
1.2094e+05	5.6711e-06
1.2094e+05	7.663e-05
1.2094e+05	5.9325e-06
1.2094e+05	1.0071e-05
1.21e+05	1.6004e-11
1.211e+05	6.5653e-11
1.2114e+05	6.7647e-06
1.2117e+05	5.3746e-06
1.2117e+05	4.2144e-06
1.2118e+05	5.6942e-05
1.2118e+05	4.4026e-06
1.2118e+05	2.7738e-06
1.2119e+05	3.4331e-05
1.2119e+05	3.5109e-06
1.2119e+05	3.0371e-05
1.2119e+05	0.00041038
1.2119e+05	3.1771e-05
1.2119e+05	3.989e-06
1.212e+05	5.3944e-05
1.212e+05	4.6654e-06
1.212e+05	2.1005e-17
1.2126e+05	3.1101e-06
1.2126e+05	2.3381e-06
1.2127e+05	3.1589e-05
1.2127e+05	2.441e-06
1.2129e+05	2.16e-06
1.213e+05	2.4232e-06
1.213e+05	2.9863e-05
1.213e+05	2.7089e-06
1.213e+05	2.3429e-05
1.213e+05	0.00031657
1.213e+05	2.4476e-05
1.2131e+05	1.0764e-06
1.2131e+05	1.9215e-06
1.2131e+05	1.5556e-05
1.2131e+05	0.00019253
1.2131e+05	1.3738e-06
1.2131e+05	1.969e-05
1.2132e+05	0.00017033
1.2132e+05	0.0023016
1.2132e+05	0.00017818
1.2132e+05	2.5845e-06
1.2132e+05	2.238e-05
1.2132e+05	0.00030265
1.2132e+05	2.6176e-05
1.2132e+05	2.43e-06
1.2135e+05	1.1752e-05
1.2136e+05	1.0765e-06
1.2136e+05	9.3109e-06
1.2136e+05	0.0001258
1.2136e+05	9.7283e-06
1.2137e+05	7.6592e-06
1.2137e+05	9.4798e-05
1.2137e+05	9.6992e-06
1.2137e+05	8.3902e-05
1.2137e+05	0.0011337
1.2137e+05	8.7772e-05
1.2138e+05	1.2839e-06
1.2138e+05	1.1118e-05
1.2138e+05	0.00015035
1.2138e+05	1.301e-05
1.2138e+05	1.2178e-06
1.2139e+05	1.8795e-06
1.2139e+05	2.3266e-05
1.2139e+05	2.3871e-06
1.2139e+05	2.065e-05
1.2139e+05	0.00027903
1.2139e+05	2.1609e-05
1.214e+05	3.3969e-06
1.214e+05	4.5941e-05
1.214e+05	4.0109e-06
1.214e+05	6.0042e-09
1.214e+05	1.0112e-05
1.215e+05	1.335e-19
1.216e+05	1.3461e-10
1.217e+05	2.9028e-12
1.2174e+05	1.7799e-06
1.218e+05	1.7654e-10
1.2181e+05	1.4929e-06
1.2181e+05	1.1163e-06
1.2181e+05	1.5082e-05
1.2181e+05	1.1654e-06
1.2184e+05	1.1208e-05
1.2184e+05	1.0158e-06
1.2185e+05	8.7858e-06
1.2185e+05	0.00011871
1.2185e+05	9.1782e-06
1.2186e+05	5.7585e-06
1.2186e+05	7.1271e-05
1.2186e+05	7.2886e-06
1.2186e+05	6.3049e-05
1.2186e+05	0.00085195
1.2186e+05	6.5956e-05
1.2187e+05	8.2794e-06
1.2187e+05	0.00011196
1.2187e+05	9.6832e-06
1.219e+05	5.1273e-16
1.2199e+05	6.3801e-06
1.22e+05	1.2403e-17
1.2205e+05	1.0269e-06
1.2206e+05	8.5e-06
1.2206e+05	6.3685e-06
1.2206e+05	8.6043e-05
1.2206e+05	6.6485e-06
1.2208e+05	4.9766e-06
1.2209e+05	5.5483e-06
1.221e+05	6.8372e-05
1.221e+05	6.1988e-06
1.221e+05	5.3612e-05
1.221e+05	0.00072438
1.221e+05	5.6007e-05
1.221e+05	1.9423e-10
1.2211e+05	2.4419e-06
1.2211e+05	4.3588e-06
1.2211e+05	3.5287e-05
1.2211e+05	0.00043673
1.2211e+05	3.1162e-06
1.2211e+05	4.4664e-05
1.2211e+05	0.00038636
1.2211e+05	0.0052207
1.2212e+05	0.00040417
1.2212e+05	5.8602e-06
1.2212e+05	5.0746e-05
1.2212e+05	0.00068624
1.2212e+05	5.9351e-05
1.2212e+05	5.5072e-06
1.2218e+05	4.6132e-06
1.2218e+05	3.2231e-06
1.2219e+05	3.9627e-05
1.2219e+05	3.4448e-06
1.2219e+05	2.979e-05
1.2219e+05	0.00040248
1.2219e+05	3.1101e-05
1.222e+05	1.2912e-08
1.2221e+05	2.325e-06
1.2221e+05	2.7522e-05
1.2222e+05	2.2909e-06
1.2222e+05	3.8401e-06
1.2222e+05	3.0875e-05
1.2222e+05	0.00038049
1.2222e+05	2.4084e-06
1.2222e+05	3.4515e-05
1.2222e+05	0.00029852
1.2222e+05	0.0040334
1.2223e+05	0.00031186
1.2223e+05	4.9251e-06
1.2223e+05	1.3715e-05
1.2223e+05	1.7533e-06
1.2223e+05	2.4482e-05
1.2224e+05	0.0001982
1.2224e+05	0.0024531
1.2224e+05	1.7504e-05
1.2224e+05	0.00025088
1.2224e+05	0.0021702
1.2224e+05	0.029325
1.2224e+05	0.0022702
1.2224e+05	2.2964e-06
1.2224e+05	3.293e-05
1.2224e+05	0.00028515
1.2224e+05	0.0038562
1.2225e+05	0.00033352
1.2225e+05	3.0961e-05
1.2227e+05	9.7884e-06
1.2228e+05	1.5087e-06
1.2228e+05	1.2144e-05
1.2228e+05	0.00014974
1.2228e+05	1.3716e-05
1.2228e+05	0.00011863
1.2228e+05	0.0016029
1.2228e+05	0.00012395
1.2229e+05	2.4213e-06
1.2229e+05	6.7491e-06
1.2229e+05	1.2054e-05
1.2229e+05	9.759e-05
1.2229e+05	0.0012079
1.2229e+05	8.6224e-06
1.2229e+05	0.00012358
1.223e+05	0.001069
1.223e+05	0.014445
1.223e+05	0.0011184
1.223e+05	1.1408e-06
1.223e+05	1.6359e-05
1.223e+05	0.00014166
1.223e+05	0.0019157
1.223e+05	0.00016576
1.223e+05	1.5516e-05
1.2231e+05	1.6524e-06
1.2231e+05	2.9572e-06
1.2231e+05	2.3948e-05
1.2231e+05	0.00029644
1.2231e+05	2.1221e-06
1.2232e+05	3.0415e-05
1.2232e+05	0.00026311
1.2232e+05	0.0035553
1.2232e+05	0.00027534
1.2232e+05	4.9973e-06
1.2232e+05	4.3281e-05
1.2232e+05	0.00058536
1.2232e+05	5.1105e-05
1.2232e+05	5.4711e-06
1.2233e+05	1.098e-06
1.2233e+05	9.5207e-06
1.2233e+05	0.00012884
1.2233e+05	1.1879e-05
1.2233e+05	3.0742e-06
1.224e+05	2.9613e-14
1.225e+05	4.3745e-11
1.2253e+05	4.7678e-06
1.2256e+05	3.801e-06
1.2256e+05	2.9805e-06
1.2256e+05	4.0271e-05
1.2256e+05	3.1137e-06
1.2257e+05	1.9621e-06
1.2257e+05	2.4285e-05
1.2257e+05	2.4835e-06
1.2258e+05	2.1484e-05
1.2258e+05	0.0002903
1.2258e+05	2.2474e-05
1.2258e+05	2.8217e-06
1.2258e+05	3.8159e-05
1.2258e+05	3.3002e-06
1.226e+05	8.2841e-15
1.2265e+05	2.4231e-06
1.2265e+05	1.8216e-06
1.2265e+05	2.4611e-05
1.2265e+05	1.9018e-06
1.2267e+05	1.6832e-06
1.2268e+05	1.8883e-06
1.2268e+05	2.327e-05
1.2268e+05	2.1109e-06
1.2269e+05	1.8257e-05
1.2269e+05	0.00024668
1.2269e+05	1.9073e-05
1.227e+05	1.4973e-06
1.227e+05	1.2122e-05
1.227e+05	0.00015003
1.227e+05	1.0705e-06
1.227e+05	1.5344e-05
1.227e+05	0.00013273
1.227e+05	0.0017935
1.227e+05	0.00013885
1.2270e+05	2.014e-06
1.2271e+05	1.744e-05
1.2271e+05	0.00023584
1.2271e+05	2.0398e-05
1.2271e+05	1.8936e-06
1.2274e+05	9.1684e-06
1.2274e+05	7.2638e-06
1.2274e+05	9.8146e-05
1.2274e+05	7.5895e-06
1.2275e+05	5.9755e-06
1.2275e+05	7.3958e-05
1.2276e+05	7.567e-06
1.2276e+05	6.5458e-05
1.2276e+05	0.0008845
1.2276e+05	6.8477e-05
1.2276e+05	1.0016e-06
1.2276e+05	8.6736e-06
1.2276e+05	0.0001173
1.2276e+05	1.015e-05
1.2277e+05	1.4666e-06
1.2278e+05	1.8154e-05
1.2278e+05	1.8626e-06
1.2278e+05	1.6112e-05
1.2278e+05	0.00021772
1.2278e+05	1.6861e-05
1.2278e+05	2.6505e-06
1.2278e+05	3.5847e-05
1.2278e+05	3.1296e-06
1.2279e+05	7.8902e-06
1.228e+05	3.1324e-17
1.2286e+05	1.2165e-06
1.2289e+05	1.1532e-06
1.229e+05	1.2225e-05
1.229e+05	6.4222e-10
1.2291e+05	7.4389e-06
1.2291e+05	6.5811e-06
1.2291e+05	8.8927e-05
1.2291e+05	6.8845e-06
1.2292e+05	1.1694e-05
1.2292e+05	1.0114e-06
1.2295e+05	5.3899e-06
1.2296e+05	4.0689e-06
1.2297e+05	3.6012e-06
1.2297e+05	4.8662e-05
1.2297e+05	3.7673e-06
1.2297e+05	6.4538e-06
1.2298e+05	1.0087e-06
1.2299e+05	1.2097e-05
1.2299e+05	1.9925e-06
1.23e+05	4.0517e-08
1.2305e+05	2.9094e-06
1.231e+05	4.6302e-08
1.232e+05	7.4715e-19
1.233e+05	5.4077e-18
1.234e+05	2.2558e-19
1.235e+05	1.9433e-18
1.236e+05	1.2404e-18
1.237e+05	6.1365e-19
1.238e+05	5.7945e-16
1.2389e+05	1.4157e-06
1.239e+05	6.0594e-10
1.2391e+05	1.0134e-05
1.2391e+05	1.3316e-06
1.24e+05	2.3697e-19
1.241e+05	1.0934e-15
1.242e+05	1.6836e-16
1.243e+05	1.5307e-10
1.2436e+05	7.7929e-06
1.2437e+05	4.6782e-06
1.2437e+05	4.1386e-06
1.2437e+05	5.5922e-05
1.2437e+05	4.3293e-06
1.2438e+05	7.3493e-06
1.244e+05	8.5012e-19
1.245e+05	2.8052e-08
1.2457e+05	5.1079e-06
1.246e+05	4.0966e-08
1.246e+05	4.0586e-06
1.2461e+05	3.1824e-06
1.2461e+05	4.2999e-05
1.2461e+05	3.3246e-06
1.2462e+05	2.0946e-06
1.2462e+05	2.5925e-05
1.2462e+05	2.6512e-06
1.2462e+05	2.2934e-05
1.2462e+05	0.0003099
1.2462e+05	2.3992e-05
1.2463e+05	3.0123e-06
1.2463e+05	4.0735e-05
1.2463e+05	3.5231e-06
1.2469e+05	2.3501e-06
1.247e+05	1.7667e-06
1.247e+05	2.3869e-05
1.247e+05	1.8445e-06
1.247e+05	2.4541e-14
1.2472e+05	1.6322e-06
1.2473e+05	1.8311e-06
1.2473e+05	2.2565e-05
1.2473e+05	2.047e-06
1.2473e+05	1.7704e-05
1.2473e+05	0.00023921
1.2473e+05	1.8495e-05
1.2474e+05	1.452e-06
1.2474e+05	1.1755e-05
1.2474e+05	0.00014548
1.2474e+05	1.0381e-06
1.2475e+05	1.4879e-05
1.2475e+05	0.00012871
1.2475e+05	0.0017391
1.2475e+05	0.00013464
1.2475e+05	1.953e-06
1.2475e+05	1.6911e-05
1.2475e+05	0.00022869
1.2475e+05	1.978e-05
1.2476e+05	1.8362e-06
1.2478e+05	8.8805e-06
1.2479e+05	7.0358e-06
1.2479e+05	9.5065e-05
1.2479e+05	7.3512e-06
1.248e+05	5.7877e-06
1.248e+05	7.1634e-05
1.248e+05	5.1137e-07
1.248e+05	7.3293e-06
1.248e+05	6.3401e-05
1.248e+05	0.00085671
1.2480e+05	6.6326e-05
1.2481e+05	8.4011e-06
1.2481e+05	0.00011361
1.2481e+05	9.8309e-06
1.2482e+05	1.4203e-06
1.2482e+05	1.7581e-05
1.2482e+05	1.8038e-06
1.2482e+05	1.5604e-05
1.2482e+05	0.00021085
1.2483e+05	1.6329e-05
1.2483e+05	2.5669e-06
1.2483e+05	3.4716e-05
1.2483e+05	3.0309e-06
1.2484e+05	7.6411e-06
1.249e+05	2.1222e-17
1.25e+05	2.0022e-14
1.251e+05	2.0855e-12
1.2517e+05	1.8268e-06
1.252e+05	7.7286e-14
1.2524e+05	1.5329e-06
1.2524e+05	1.1462e-06
1.2524e+05	1.5486e-05
1.2524e+05	1.1966e-06
1.2528e+05	1.1509e-05
1.2528e+05	1.0431e-06
1.2528e+05	9.0216e-06
1.2528e+05	0.0001219
1.2528e+05	9.4246e-06
1.2529e+05	5.9132e-06
1.2529e+05	7.3185e-05
1.2529e+05	7.4843e-06
1.2529e+05	6.4742e-05
1.2529e+05	0.00087483
1.253e+05	6.7727e-05
1.253e+05	8.5017e-06
1.253e+05	0.00011497
1.253e+05	9.9433e-06
1.253e+05	9.2243e-07
1.254e+05	1.013e-10
1.2543e+05	6.5605e-06
1.2548e+05	1.056e-06
1.2549e+05	8.7412e-06
1.255e+05	6.5493e-06
1.255e+05	8.8485e-05
1.255e+05	6.8372e-06
1.255e+05	5.2194e-12
1.2552e+05	5.1179e-06
1.2553e+05	5.7059e-06
1.2553e+05	7.0314e-05
1.2553e+05	6.3748e-06
1.2553e+05	5.5135e-05
1.2553e+05	0.00074495
1.2553e+05	5.7598e-05
1.2554e+05	2.5112e-06
1.2554e+05	4.4826e-06
1.2554e+05	3.6289e-05
1.2554e+05	0.00044914
1.2554e+05	3.2047e-06
1.2554e+05	4.5932e-05
1.2554e+05	0.00039733
1.2555e+05	0.005369
1.2555e+05	0.00041565
1.2555e+05	6.0267e-06
1.2555e+05	5.2187e-05
1.2555e+05	0.00070573
1.2555e+05	6.1037e-05
1.2555e+05	5.6637e-06
1.256e+05	2.8676e-09
1.2561e+05	4.745e-06
1.2562e+05	3.3152e-06
1.2562e+05	4.0759e-05
1.2562e+05	3.5433e-06
1.2562e+05	3.0641e-05
1.2562e+05	0.00041398
1.2562e+05	3.1989e-05
1.2564e+05	2.3914e-06
1.2564e+05	2.8308e-05
1.2565e+05	2.3564e-06
1.2565e+05	3.9498e-06
1.2565e+05	3.1757e-05
1.2565e+05	0.00039136
1.2565e+05	2.4772e-06
1.2566e+05	3.5501e-05
1.2566e+05	0.00030705
1.2566e+05	0.0041487
1.2566e+05	0.00032077
1.2566e+05	5.0658e-06
1.2566e+05	1.4107e-05
1.2566e+05	1.8034e-06
1.2567e+05	2.5182e-05
1.2567e+05	0.00020387
1.2567e+05	0.0025232
1.2567e+05	1.8004e-05
1.2567e+05	0.00025805
1.2567e+05	0.0022322
1.2567e+05	0.030162
1.2567e+05	0.0023351
1.2567e+05	2.362e-06
1.2568e+05	3.3871e-05
1.2568e+05	0.0002933
1.2568e+05	0.0039663
1.2568e+05	0.00034304
1.2568e+05	3.1846e-05
1.257e+05	1.0068e-05
1.257e+05	1.896e-09
1.2571e+05	1.5519e-06
1.2571e+05	1.2491e-05
1.2571e+05	0.00015402
1.2571e+05	1.4108e-05
1.2571e+05	0.00012203
1.2571e+05	0.0016488
1.2571e+05	0.0001275
1.2572e+05	2.4905e-06
1.2572e+05	6.9421e-06
1.2572e+05	1.2398e-05
1.2572e+05	0.00010038
1.2572e+05	0.0012424
1.2572e+05	8.869e-06
1.2573e+05	0.00012712
1.2573e+05	0.0010996
1.2573e+05	0.014859
1.2573e+05	0.0011503
1.2573e+05	1.1734e-06
1.2573e+05	1.6826e-05
1.2573e+05	0.00014571
1.2573e+05	0.0019704
1.2573e+05	0.0001705
1.2574e+05	1.596e-05
1.2574e+05	1.6996e-06
1.2574e+05	3.0418e-06
1.2574e+05	2.4633e-05
1.2574e+05	0.00030492
1.2575e+05	2.1828e-06
1.2575e+05	3.1285e-05
1.2575e+05	0.00027063
1.2575e+05	0.003657
1.2575e+05	0.00028321
1.2575e+05	5.1403e-06
1.2575e+05	4.452e-05
1.2575e+05	0.00060211
1.2576e+05	5.2567e-05
1.2576e+05	5.6276e-06
1.2576e+05	1.1294e-06
1.2576e+05	9.7932e-06
1.2576e+05	0.00013253
1.2576e+05	1.2219e-05
1.2576e+05	3.1622e-06
1.258e+05	1.6773e-18
1.259e+05	1.0999e-14
1.2596e+05	5.0095e-06
1.2599e+05	3.9946e-06
1.2599e+05	3.1323e-06
1.2599e+05	4.2322e-05
1.2599e+05	3.2722e-06
1.26e+05	1.8241e-08
1.26e+05	2.0621e-06
1.26e+05	2.5521e-05
1.2601e+05	2.61e-06
1.2601e+05	2.2578e-05
1.2601e+05	0.00030508
1.2601e+05	2.3618e-05
1.2601e+05	2.9654e-06
1.2601e+05	4.0102e-05
1.2601e+05	3.4683e-06
1.2608e+05	2.5541e-06
1.2608e+05	1.9201e-06
1.2608e+05	2.5942e-05
1.2608e+05	2.0046e-06
1.261e+05	2.1212e-08
1.2610e+05	1.7742e-06
1.2611e+05	1.9904e-06
1.2612e+05	2.4529e-05
1.2612e+05	2.2251e-06
1.2612e+05	1.9245e-05
1.2612e+05	0.00026002
1.2612e+05	2.0104e-05
1.2613e+05	1.5783e-06
1.2613e+05	1.2778e-05
1.2613e+05	0.00015814
1.2613e+05	1.1284e-06
1.2613e+05	1.6174e-05
1.2613e+05	0.00013991
1.2613e+05	0.0018905
1.2614e+05	0.00014636
1.2614e+05	2.1229e-06
1.2614e+05	1.8383e-05
1.2614e+05	0.0002486
1.2614e+05	2.1501e-05
1.2614e+05	1.996e-06
1.2617e+05	9.6661e-06
1.2617e+05	7.6582e-06
1.2618e+05	0.00010347
1.2618e+05	8.0016e-06
1.2618e+05	6.3e-06
1.2619e+05	7.7974e-05
1.2619e+05	7.9779e-06
1.2619e+05	6.9012e-05
1.2619e+05	0.00093253
1.2619e+05	7.2196e-05
1.2619e+05	1.056e-06
1.2619e+05	9.1447e-06
1.262e+05	0.00012367
1.262e+05	1.0701e-05
1.262e+05	1.0017e-06
1.262e+05	3.8418e-09
1.2621e+05	1.5463e-06
1.2621e+05	1.9141e-05
1.2621e+05	1.9639e-06
1.2621e+05	1.6989e-05
1.2621e+05	0.00022956
1.2621e+05	1.7779e-05
1.2622e+05	2.7947e-06
1.2622e+05	3.7797e-05
1.2622e+05	3.2999e-06
1.2622e+05	8.3201e-06
1.2629e+05	1.332e-06
1.263e+05	3.2023e-13
1.2632e+05	1.2632e-06
1.2633e+05	1.3391e-05
1.2633e+05	1.0354e-06
1.2634e+05	8.1488e-06
1.2634e+05	7.2091e-06
1.2634e+05	9.7413e-05
1.2634e+05	7.5415e-06
1.2635e+05	1.281e-05
1.2635e+05	1.1079e-06
1.2638e+05	5.9542e-06
1.264e+05	4.4967e-06
1.264e+05	3.9799e-06
1.264e+05	5.3779e-05
1.264e+05	4.1635e-06
1.2640e+05	7.1329e-06
1.2642e+05	1.1193e-06
1.2642e+05	1.3424e-05
1.2642e+05	1.0396e-06
1.2643e+05	2.2122e-06
1.2648e+05	3.7731e-06
1.265e+05	1.1202e-07
1.2650e+05	1.3441e-06
1.266e+05	4.2713e-19
1.267e+05	9.7823e-19
1.268e+05	3.1034e-14
1.2689e+05	5.865e-06
1.269e+05	1.2257e-15
1.2696e+05	4.9232e-06
1.2696e+05	3.6814e-06
1.2696e+05	4.9738e-05
1.2696e+05	3.8431e-06
1.2698e+05	2.701e-06
1.2699e+05	2.9998e-06
1.2699e+05	3.6967e-05
1.2699e+05	3.3504e-06
1.2699e+05	2.8977e-05
1.27e+05	0.00039152
1.27e+05	3.0271e-05
1.27e+05	4.7205e-07
1.27e+05	1.3144e-06
1.27e+05	2.3461e-06
1.2700e+05	1.8993e-05
1.2701e+05	0.00023507
1.2701e+05	1.6772e-06
1.2701e+05	2.4039e-05
1.2701e+05	0.00020795
1.2701e+05	0.0028099
1.2701e+05	0.00021754
1.2701e+05	3.1535e-06
1.2701e+05	2.7307e-05
1.2702e+05	0.00036928
1.2702e+05	3.1937e-05
1.2702e+05	2.9628e-06
1.271e+05	2.5111e-11
1.2714e+05	2.1218e-06
1.2714e+05	1.562e-06
1.2714e+05	2.1103e-05
1.2714e+05	1.6302e-06
1.272e+05	3.3972e-06
1.272e+05	3.2786e-09
1.2721e+05	2.2879e-06
1.2721e+05	2.8122e-05
1.2721e+05	2.4366e-06
1.2721e+05	2.107e-05
1.2721e+05	0.00028467
1.2721e+05	2.1996e-05
1.2723e+05	1.3912e-06
1.2723e+05	1.6465e-05
1.2724e+05	1.363e-06
1.2724e+05	2.2833e-06
1.2724e+05	1.8357e-05
1.2724e+05	0.00022621
1.2724e+05	1.4311e-06
1.2724e+05	2.0509e-05
1.2725e+05	0.00017738
1.2725e+05	0.0023966
1.2725e+05	0.0001853
1.2725e+05	2.9014e-06
1.2725e+05	8.0791e-06
1.2726e+05	1.0328e-06
1.2726e+05	1.4421e-05
1.2726e+05	0.00011675
1.2726e+05	0.001445
1.2726e+05	1.031e-05
1.2726e+05	0.00014777
1.2726e+05	0.0012783
1.2726e+05	0.017273
1.2726e+05	0.0013372
1.2726e+05	1.3521e-06
1.2726e+05	1.9389e-05
1.2727e+05	0.00016789
1.2727e+05	0.0022705
1.2727e+05	0.00019637
1.2727e+05	1.8221e-05
1.273e+05	6.6032e-10
1.2732e+05	1.3028e-06
1.2732e+05	1.5269e-05
1.2733e+05	1.3335e-06
1.2733e+05	1.0668e-05
1.2733e+05	0.00013115
1.2734e+05	1.1402e-05
1.2734e+05	9.8596e-05
1.2734e+05	0.0013321
1.2734e+05	0.00010294
1.2736e+05	1.0891e-06
1.2736e+05	1.0322e-06
1.2736e+05	7.695e-06
1.2736e+05	9.109e-05
1.2736e+05	2.8799e-06
1.2736e+05	7.5823e-06
1.2737e+05	1.271e-05
1.2737e+05	0.00010219
1.2737e+05	0.0012593
1.2737e+05	7.9713e-06
1.2737e+05	0.00011424
1.2737e+05	0.00098803
1.2737e+05	0.01335
1.2737e+05	0.0010322
1.2738e+05	1.6424e-06
1.2738e+05	1.6301e-05
1.2738e+05	4.5394e-05
1.2738e+05	5.8029e-06
1.2738e+05	8.1031e-05
1.2738e+05	0.000656
1.2738e+05	0.0081191
1.2738e+05	5.7934e-05
1.2739e+05	0.00083035
1.2739e+05	0.0071828
1.2739e+05	0.097058
1.2739e+05	0.0075139
1.2739e+05	7.6004e-06
1.2739e+05	0.00010899
1.2739e+05	0.00094379
1.2739e+05	0.012763
1.2739e+05	0.0011039
1.274e+05	0.00010247
1.274e+05	9.3815e-11
1.2741e+05	2.73e-06
1.2742e+05	3.2398e-05
1.2742e+05	1.1078e-06
1.2742e+05	2.9528e-06
1.2742e+05	4.9938e-06
1.2742e+05	4.0196e-05
1.2742e+05	0.00049562
1.2743e+05	3.1678e-06
1.2743e+05	4.5399e-05
1.2743e+05	0.00039267
1.2743e+05	0.0053056
1.2743e+05	0.00041027
1.2744e+05	8.0142e-06
1.2744e+05	2.2339e-05
1.2744e+05	2.857e-06
1.2744e+05	3.9897e-05
1.2744e+05	0.00032301
1.2744e+05	0.0039979
1.2744e+05	2.8539e-05
1.2744e+05	0.00040905
1.2744e+05	0.0035384
1.2744e+05	0.047813
1.2744e+05	0.0037016
1.2745e+05	3.7758e-06
1.2745e+05	5.4146e-05
1.2745e+05	0.00046887
1.2745e+05	0.0063406
1.2745e+05	0.00054867
1.2745e+05	5.1358e-05
1.2746e+05	1.9573e-06
1.2746e+05	5.4693e-06
1.2746e+05	9.7883e-06
1.2746e+05	7.9268e-05
1.2746e+05	0.00098122
1.2746e+05	7.024e-06
1.2746e+05	0.00010067
1.2746e+05	0.00087088
1.2746e+05	0.011768
1.2747e+05	0.00091136
1.2747e+05	1.1534e-06
1.2747e+05	1.6541e-05
1.2747e+05	0.00014326
1.2747e+05	0.0019375
1.2747e+05	0.00016916
1.2747e+05	1.8109e-05
1.2747e+05	3.6344e-06
1.2748e+05	3.1514e-05
1.2748e+05	0.00042646
1.2748e+05	3.9321e-05
1.2748e+05	1.0176e-05
1.275e+05	5.344e-19
1.276e+05	7.8188e-10
1.276e+05	1.3087e-06
1.2767e+05	1.7853e-06
1.2767e+05	1.3378e-06
1.2767e+05	1.8074e-05
1.2768e+05	1.3966e-06
1.277e+05	1.0494e-06
1.277e+05	8.6885e-08
1.277e+05	1.1702e-06
1.2770e+05	1.442e-05
1.2771e+05	1.3074e-06
1.2771e+05	1.1308e-05
1.2771e+05	0.00015278
1.2771e+05	1.1813e-05
1.2772e+05	7.4444e-06
1.2772e+05	9.2136e-05
1.2772e+05	9.4226e-06
1.2772e+05	8.1509e-05
1.2772e+05	0.0011014
1.2772e+05	8.5267e-05
1.2773e+05	1.2363e-06
1.2773e+05	1.0706e-05
1.2773e+05	0.00014478
1.2773e+05	1.2521e-05
1.2773e+05	1.1619e-06
1.2779e+05	1.0833e-06
1.278e+05	9.3059e-06
1.278e+05	6.9958e-06
1.278e+05	9.4519e-05
1.278e+05	7.3038e-06
1.2782e+05	6.4647e-06
1.2783e+05	7.2525e-06
1.2783e+05	8.9376e-05
1.2783e+05	8.1076e-06
1.2783e+05	7.0122e-05
1.2784e+05	0.00094745
1.2784e+05	7.3255e-05
1.2784e+05	1.1569e-06
1.2784e+05	3.2217e-06
1.2784e+05	5.751e-06
1.2784e+05	4.6559e-05
1.2785e+05	0.00057624
1.2785e+05	4.1118e-06
1.2785e+05	5.8932e-05
1.2785e+05	0.00050979
1.2785e+05	0.0068885
1.2785e+05	0.00053329
1.2785e+05	7.7355e-06
1.2785e+05	6.6984e-05
1.2786e+05	0.00090584
1.2786e+05	7.8345e-05
1.2786e+05	7.2729e-06
1.2788e+05	2.3035e-06
1.2789e+05	2.8581e-06
1.2789e+05	3.5241e-05
1.2789e+05	3.2281e-06
1.2789e+05	2.792e-05
1.2789e+05	0.00037725
1.2789e+05	2.9172e-05
1.279e+05	1.5885e-06
1.279e+05	2.837e-06
1.279e+05	2.2969e-05
1.279e+05	0.00028429
1.279e+05	2.0294e-06
1.279e+05	2.9087e-05
1.2790e+05	0.00025161
1.2791e+05	0.0033999
1.2791e+05	0.00026322
1.2791e+05	3.8502e-06
1.2791e+05	3.3341e-05
1.2791e+05	0.00045087
1.2791e+05	3.9015e-05
1.2791e+05	3.652e-06
1.2792e+05	5.6392e-06
1.2792e+05	6.9805e-05
1.2792e+05	7.162e-06
1.2793e+05	6.1956e-05
1.2793e+05	0.00083718
1.2793e+05	6.4835e-05
1.2793e+05	1.1768e-06
1.2793e+05	1.0192e-05
1.2793e+05	0.00013784
1.2793e+05	1.2035e-05
1.2793e+05	1.2884e-06
1.2794e+05	2.2429e-06
1.2794e+05	3.0351e-05
1.2794e+05	2.7985e-06
1.28e+05	1.3542e-09
1.2801e+05	5.4347e-06
1.2804e+05	5.1588e-06
1.2804e+05	4.0476e-06
1.2804e+05	5.4689e-05
1.2805e+05	4.2285e-06
1.2806e+05	2.6897e-06
1.2806e+05	3.3289e-05
1.2806e+05	3.4045e-06
1.2806e+05	2.9451e-05
1.2806e+05	0.00039795
1.2806e+05	3.0808e-05
1.2806e+05	3.8699e-06
1.2806e+05	5.2333e-05
1.2807e+05	4.5262e-06
1.281e+05	2.3262e-06
1.281e+05	1.8434e-06
1.281e+05	2.4907e-05
1.281e+05	1.9261e-06
1.2811e+05	1.5217e-06
1.2811e+05	1.8834e-05
1.2811e+05	1.927e-06
1.2812e+05	1.6669e-05
1.2812e+05	0.00022524
1.2812e+05	1.7438e-05
1.2812e+05	2.2096e-06
1.2812e+05	2.988e-05
1.2812e+05	2.5857e-06
1.2813e+05	4.7497e-06
1.2814e+05	4.2157e-06
1.2814e+05	5.6966e-05
1.2814e+05	4.4117e-06
1.2814e+05	9.4035e-06
1.2815e+05	2.1192e-06
1.2818e+05	2.4412e-06
1.282e+05	1.9256e-06
1.282e+05	1.7047e-06
1.282e+05	2.3035e-05
1.282e+05	1.7834e-06
1.2820e+05	3.0821e-06
1.2822e+05	1.0401e-05
1.2823e+05	1.8161e-06
1.2825e+05	1.2007e-06
1.283e+05	5.1868e-18
1.284e+05	6.702e-18
1.2847e+05	3.7602e-06
1.285e+05	3.0374e-06
1.285e+05	2.3819e-06
1.285e+05	3.2183e-05
1.285e+05	2.4883e-06
1.2851e+05	1.5694e-06
1.2851e+05	1.9424e-05
1.2851e+05	1.9865e-06
1.2852e+05	1.7184e-05
1.2852e+05	0.0002322
1.2852e+05	1.7976e-05
1.2852e+05	2.2571e-06
1.2852e+05	3.0523e-05
1.2852e+05	2.6399e-06
1.2859e+05	2.2808e-06
1.2859e+05	1.7147e-06
1.2859e+05	2.3167e-05
1.2859e+05	1.7902e-06
1.286e+05	8.0471e-11
1.2861e+05	1.5865e-06
1.2862e+05	1.7804e-06
1.2862e+05	2.194e-05
1.2862e+05	1.9903e-06
1.2863e+05	1.7214e-05
1.2863e+05	0.00023259
1.2863e+05	1.7983e-05
1.2864e+05	1.4123e-06
1.2864e+05	1.1434e-05
1.2864e+05	0.00014151
1.2864e+05	1.0097e-06
1.2864e+05	1.4472e-05
1.2864e+05	0.00012519
1.2864e+05	0.0016916
1.2864e+05	0.00013096
1.2864e+05	1.8997e-06
1.2865e+05	1.645e-05
1.2865e+05	0.00022245
1.2865e+05	1.924e-05
1.2865e+05	1.7861e-06
1.2868e+05	8.8253e-06
1.2868e+05	6.9926e-06
1.2868e+05	9.4482e-05
1.2868e+05	7.3062e-06
1.2869e+05	5.7595e-06
1.2869e+05	7.1285e-05
1.287e+05	7.2936e-06
1.287e+05	6.3092e-05
1.287e+05	0.00085254
1.287e+05	6.6003e-05
1.287e+05	9.6562e-07
1.287e+05	8.3617e-06
1.287e+05	0.00011308
1.287e+05	9.7849e-06
1.2871e+05	1.4304e-06
1.2872e+05	1.7706e-05
1.2872e+05	1.8167e-06
1.2872e+05	1.5716e-05
1.2872e+05	0.00021236
1.2872e+05	1.6446e-05
1.2872e+05	2.5891e-06
1.2872e+05	3.5017e-05
1.2872e+05	3.0575e-06
1.2873e+05	7.8161e-06
1.288e+05	3.5549e-07
1.288e+05	4.8029e-06
1.2883e+05	4.6161e-06
1.2884e+05	3.6228e-06
1.2884e+05	4.8949e-05
1.2884e+05	3.7846e-06
1.2885e+05	2.4162e-06
1.2885e+05	2.9905e-05
1.2885e+05	3.0584e-06
1.2885e+05	2.6457e-05
1.2885e+05	0.0003575
1.2885e+05	2.7676e-05
1.2886e+05	3.4775e-06
1.2886e+05	4.7027e-05
1.2886e+05	4.0674e-06
1.2889e+05	2.6838e-06
1.2889e+05	2.1287e-06
1.2889e+05	2.8762e-05
1.2889e+05	2.2241e-06
1.289e+05	1.5744e-08
1.289e+05	1.78e-06
1.289e+05	2.2032e-05
1.2891e+05	2.2544e-06
1.2891e+05	1.9501e-05
1.2891e+05	0.00026351
1.2891e+05	2.0401e-05
1.2891e+05	2.5906e-06
1.2891e+05	3.5034e-05
1.2891e+05	3.0321e-06
1.2892e+05	6.3763e-06
1.2893e+05	5.6613e-06
1.2893e+05	7.6498e-05
1.2893e+05	5.9248e-06
1.2893e+05	1.2853e-05
1.2894e+05	1.1237e-06
1.2894e+05	3.3946e-06
1.2897e+05	1.1273e-06
1.2898e+05	1.2129e-05
1.2899e+05	9.8797e-06
1.2899e+05	1.0113e-06
1.2899e+05	8.7485e-06
1.2899e+05	0.00011821
1.2899e+05	9.1525e-06
1.29e+05	1.1815e-06
1.29e+05	1.5978e-05
1.29e+05	1.3846e-06
1.29e+05	6.7234e-11
1.2901e+05	6.3763e-06
1.2901e+05	5.6685e-06
1.2901e+05	7.6597e-05
1.2901e+05	5.9337e-06
1.2902e+05	1.0219e-06
1.2902e+05	1.3822e-05
1.2902e+05	1.2143e-06
1.2902e+05	5.8898e-06
1.2904e+05	1.0103e-06
1.2904e+05	1.2149e-05
1.2905e+05	2.343e-06
1.2905e+05	1.7631e-06
1.291e+05	7.5105e-16
1.2917e+05	2.0289e-06
1.2918e+05	1.241e-06
1.2918e+05	1.0979e-06
1.2918e+05	1.4835e-05
1.2918e+05	1.1485e-06
1.2919e+05	1.9517e-06
1.292e+05	3.4165e-13
1.2922e+05	1.2827e-06
1.2924e+05	1.1789e-05
1.2924e+05	1.5683e-06
1.2926e+05	3.5342e-06
1.293e+05	6.6607e-10
1.2932e+05	6.9543e-06
1.2934e+05	4.5939e-06
1.294e+05	6.3375e-15
1.295e+05	4.3013e-10
1.296e+05	1.6155e-18
1.297e+05	1.8624e-19
1.298e+05	2.9135e-18
1.299e+05	7.1116e-19
1.3e+05	1.042e-19
1.301e+05	4.9279e-19
1.302e+05	8.652e-15
1.303e+05	2.597e-14
1.3034e+05	1.0673e-06
1.304e+05	2.0535e-19
1.305e+05	3.3662e-18
1.306e+05	4.6502e-19
1.307e+05	2.8871e-15
1.308e+05	5.9106e-07
1.3080e+05	7.0653e-06
1.309e+05	5.6312e-13
1.31e+05	6.5292e-10
1.3104e+05	5.4676e-06
1.3105e+05	3.2965e-06
1.3106e+05	2.9162e-06
1.3106e+05	3.9406e-05
1.3106e+05	3.0507e-06
1.3106e+05	5.1798e-06
1.311e+05	1.1534e-15
1.3113e+05	3.0355e-06
1.3116e+05	2.8697e-06
1.3117e+05	2.2515e-06
1.3117e+05	3.042e-05
1.3117e+05	2.3521e-06
1.3118e+05	1.4949e-06
1.3118e+05	1.8501e-05
1.3118e+05	1.8921e-06
1.3118e+05	1.6368e-05
1.3118e+05	0.00022117
1.3118e+05	1.7122e-05
1.3119e+05	2.1506e-06
1.3119e+05	2.9084e-05
1.3119e+05	2.5154e-06
1.312e+05	1.5941e-13
1.3122e+05	1.1294e-06
1.3122e+05	1.209e-05
1.3124e+05	9.1099e-06
1.3124e+05	8.0629e-06
1.3124e+05	0.00010895
1.3124e+05	8.4348e-06
1.3124e+05	1.0684e-06
1.3124e+05	1.4448e-05
1.3124e+05	1.2502e-06
1.3126e+05	2.2359e-06
1.3126e+05	1.9844e-06
1.3126e+05	2.6815e-05
1.3126e+05	2.0767e-06
1.3126e+05	4.4149e-06
1.313e+05	5.3221e-18
1.314e+05	2.2545e-16
1.315e+05	3.5656e-18
1.316e+05	1.6412e-10
1.3168e+05	2.093e-06
1.317e+05	8.4225e-13
1.3171e+05	1.5555e-06
1.3171e+05	1.2193e-06
1.3171e+05	1.6475e-05
1.3172e+05	1.2738e-06
1.3172e+05	9.8912e-06
1.3173e+05	1.0115e-06
1.3173e+05	8.7502e-06
1.3173e+05	0.00011824
1.3173e+05	9.1535e-06
1.3173e+05	1.149e-06
1.3173e+05	1.5539e-05
1.3174e+05	1.3439e-06
1.318e+05	4.3782e-16
1.319e+05	3.1601e-13
1.3193e+05	1.1817e-06
1.3193e+05	1.1962e-05
1.3196e+05	9.5058e-06
1.3196e+05	7.4538e-06
1.3197e+05	0.00010071
1.3197e+05	7.7867e-06
1.3198e+05	4.906e-06
1.3198e+05	6.072e-05
1.3198e+05	6.2097e-06
1.3198e+05	5.3716e-05
1.3198e+05	0.00072584
1.3198e+05	5.6192e-05
1.3198e+05	7.0552e-06
1.3199e+05	9.5409e-05
1.3199e+05	8.2516e-06
1.32e+05	2.1187e-13
1.3205e+05	5.5104e-06
1.3206e+05	4.1425e-06
1.3206e+05	5.5968e-05
1.3206e+05	4.3248e-06
1.3208e+05	3.8271e-06
1.3209e+05	4.2934e-06
1.3209e+05	5.291e-05
1.3209e+05	4.7996e-06
1.3209e+05	4.1512e-05
1.3209e+05	0.00056088
1.3209e+05	4.3366e-05
1.321e+05	1.9072e-06
1.321e+05	3.4045e-06
1.321e+05	2.7562e-05
1.321e+05	0.00034112
1.321e+05	2.4341e-06
1.3210e+05	3.4887e-05
1.3211e+05	0.00030178
1.3211e+05	0.0040778
1.3211e+05	0.00031569
1.3211e+05	4.5792e-06
1.3211e+05	3.9653e-05
1.3211e+05	0.00053623
1.3211e+05	4.6378e-05
1.3211e+05	4.3054e-06
1.3213e+05	1.3612e-06
1.3214e+05	1.6888e-06
1.3214e+05	2.0823e-05
1.3215e+05	1.9074e-06
1.3215e+05	1.6497e-05
1.3215e+05	0.00022291
1.3215e+05	1.7237e-05
1.3216e+05	1.6762e-06
1.3216e+05	1.3571e-05
1.3216e+05	0.00016797
1.3216e+05	1.1991e-06
1.3216e+05	1.7186e-05
1.3216e+05	0.00014866
1.3216e+05	0.0020088
1.3216e+05	0.00015552
1.3217e+05	2.2749e-06
1.3217e+05	1.9699e-05
1.3217e+05	0.00026639
1.3217e+05	2.3052e-05
1.3217e+05	2.1577e-06
1.3218e+05	3.3303e-06
1.3218e+05	4.1225e-05
1.3218e+05	4.2297e-06
1.3218e+05	3.6589e-05
1.3218e+05	0.00049441
1.3218e+05	3.829e-05
1.3219e+05	6.0189e-06
1.3219e+05	8.1403e-05
1.3219e+05	7.1069e-06
1.3219e+05	1.324e-06
1.322e+05	1.7917e-05
1.322e+05	1.652e-06
1.322e+05	9.8339e-18
1.323e+05	9.417e-14
1.324e+05	9.629e-13
1.3243e+05	5.7558e-06
1.3244e+05	3.4709e-06
1.3244e+05	3.0706e-06
1.3244e+05	4.1491e-05
1.3244e+05	3.2121e-06
1.3245e+05	5.4539e-06
1.325e+05	5.8441e-10
1.3252e+05	3.5308e-06
1.3255e+05	3.3385e-06
1.3255e+05	2.6193e-06
1.3255e+05	3.539e-05
1.3256e+05	2.7363e-06
1.3256e+05	1.7391e-06
1.3256e+05	2.1524e-05
1.3257e+05	2.2013e-06
1.3257e+05	1.9042e-05
1.3257e+05	0.00025731
1.3257e+05	1.992e-05
1.3257e+05	2.502e-06
1.3257e+05	3.3836e-05
1.3258e+05	2.9264e-06
1.326e+05	2.9408e-09
1.3261e+05	1.3157e-06
1.3261e+05	1.0424e-06
1.3261e+05	1.4084e-05
1.3261e+05	1.0891e-06
1.3262e+05	1.0613e-05
1.3262e+05	1.0859e-06
1.3262e+05	9.3934e-06
1.3262e+05	0.00012693
1.3263e+05	9.8267e-06
1.3263e+05	1.2447e-06
1.3263e+05	1.6832e-05
1.3263e+05	1.4565e-06
1.3264e+05	2.6054e-06
1.3264e+05	2.3124e-06
1.3265e+05	3.1247e-05
1.3265e+05	2.4199e-06
1.3265e+05	5.1448e-06
1.3266e+05	1.1325e-06
1.327e+05	1.3912e-14
1.3276e+05	1.8404e-06
1.3278e+05	1.12e-06
1.3278e+05	1.3389e-05
1.3278e+05	1.0365e-06
1.3278e+05	1.7606e-06
1.328e+05	3.2508e-11
1.3284e+05	7.4077e-06
1.3286e+05	1.851e-06
1.329e+05	3.4609e-11
1.33e+05	6.3824e-19
1.331e+05	3.8516e-18
1.332e+05	2.4061e-19
1.333e+05	1.5151e-11
1.3332e+05	1.0805e-06
1.334e+05	9.1629e-06
1.334e+05	9.3709e-14
1.3343e+05	6.8101e-06
1.3343e+05	5.3382e-06
1.3343e+05	7.2127e-05
1.3343e+05	5.5767e-06
1.3344e+05	3.4989e-06
1.3344e+05	4.3305e-05
1.3344e+05	4.4286e-06
1.3344e+05	3.8309e-05
1.3344e+05	0.00051765
1.3345e+05	4.0075e-05
1.3345e+05	5.0306e-06
1.3345e+05	6.803e-05
1.3345e+05	5.8836e-06
1.335e+05	2.3896e-13
1.3358e+05	3.8878e-06
1.336e+05	5.3446e-12
1.3364e+05	5.1808e-06
1.3365e+05	3.8817e-06
1.3365e+05	5.2444e-05
1.3365e+05	4.0523e-06
1.3367e+05	3.0333e-06
1.3368e+05	3.3818e-06
1.3368e+05	4.1675e-05
1.3368e+05	3.7783e-06
1.3368e+05	3.2678e-05
1.3368e+05	0.00044153
1.3368e+05	3.4138e-05
1.3369e+05	1.4884e-06
1.3369e+05	2.6568e-06
1.3369e+05	2.1509e-05
1.3369e+05	0.0002662
1.3369e+05	1.8994e-06
1.337e+05	2.7224e-05
1.337e+05	0.0002355
1.337e+05	0.0031822
1.337e+05	0.00024635
1.337e+05	3.572e-06
1.337e+05	3.0931e-05
1.337e+05	0.00041828
1.337e+05	3.6176e-05
1.337e+05	3.3568e-06
1.3376e+05	2.8129e-06
1.3377e+05	1.9653e-06
1.3377e+05	2.4162e-05
1.3377e+05	2.1005e-06
1.3377e+05	1.8164e-05
1.3377e+05	0.00024541
1.3377e+05	1.8964e-05
1.3379e+05	1.4176e-06
1.3379e+05	1.6781e-05
1.338e+05	1.3969e-06
1.338e+05	1.683e-07
1.338e+05	2.3415e-06
1.338e+05	1.8826e-05
1.338e+05	0.000232
1.3380e+05	1.4685e-06
1.3381e+05	2.1046e-05
1.3381e+05	0.00018202
1.3381e+05	0.0024594
1.3381e+05	0.00019016
1.3381e+05	3.0031e-06
1.3382e+05	8.3628e-06
1.3382e+05	1.0691e-06
1.3382e+05	1.4928e-05
1.3382e+05	0.00012085
1.3382e+05	0.0014958
1.3382e+05	1.0673e-05
1.3382e+05	0.00015297
1.3382e+05	0.0013233
1.3382e+05	0.017881
1.3382e+05	0.0013843
1.3382e+05	1.4002e-06
1.3383e+05	2.0079e-05
1.3383e+05	0.00017387
1.3383e+05	0.0023513
1.3383e+05	0.00020336
1.3383e+05	1.8879e-05
1.3385e+05	5.9687e-06
1.3386e+05	7.4053e-06
1.3386e+05	9.1308e-05
1.3386e+05	8.3638e-06
1.3386e+05	7.2341e-05
1.3386e+05	0.00097744
1.3386e+05	7.5584e-05
1.3387e+05	1.4764e-06
1.3387e+05	4.1155e-06
1.3387e+05	7.3501e-06
1.3387e+05	5.9508e-05
1.3388e+05	0.00073653
1.3388e+05	5.2578e-06
1.3388e+05	7.5358e-05
1.3388e+05	0.00065188
1.3388e+05	0.0088085
1.3388e+05	0.00068195
1.3388e+05	9.9752e-06
1.3388e+05	8.6379e-05
1.3388e+05	0.0011681
1.3388e+05	0.00010108
1.3389e+05	9.4616e-06
1.3389e+05	1.0076e-06
1.3389e+05	1.8033e-06
1.339e+05	1.4603e-05
1.339e+05	0.00018077
1.339e+05	1.294e-06
1.339e+05	1.8547e-05
1.339e+05	0.00016044
1.339e+05	0.002168
1.339e+05	0.0001679
1.339e+05	3.0474e-06
1.339e+05	2.6393e-05
1.3390e+05	0.00035695
1.3391e+05	3.1164e-05
1.3391e+05	3.3362e-06
1.3391e+05	5.8058e-06
1.3391e+05	7.8566e-05
1.3391e+05	7.244e-06
1.3391e+05	1.8747e-06
1.34e+05	4.3691e-12
1.341e+05	2.0849e-09
1.3411e+05	3.3318e-06
1.3414e+05	2.6583e-06
1.3414e+05	2.0845e-06
1.3414e+05	2.8165e-05
1.3414e+05	2.1776e-06
1.3415e+05	1.3723e-06
1.3416e+05	1.6985e-05
1.3416e+05	1.737e-06
1.3416e+05	1.5026e-05
1.3416e+05	0.00020304
1.3416e+05	1.5718e-05
1.3416e+05	1.9735e-06
1.3416e+05	2.6689e-05
1.3416e+05	2.3082e-06
1.342e+05	8.4606e-09
1.3423e+05	1.7157e-06
1.3423e+05	1.2898e-06
1.3424e+05	1.7426e-05
1.3424e+05	1.3465e-06
1.3426e+05	1.1918e-06
1.3426e+05	1.3371e-06
1.3427e+05	1.6478e-05
1.3427e+05	1.4947e-06
1.3427e+05	1.2928e-05
1.3427e+05	0.00017467
1.3427e+05	1.3505e-05
1.3428e+05	1.0603e-06
1.3428e+05	8.5837e-06
1.3428e+05	0.00010624
1.3428e+05	1.0865e-05
1.3428e+05	9.3986e-05
1.3428e+05	0.00127
1.3429e+05	9.8319e-05
1.3429e+05	1.4261e-06
1.3429e+05	1.2349e-05
1.3429e+05	0.000167
1.3429e+05	1.4444e-05
1.3429e+05	1.3409e-06
1.343e+05	1.4551e-10
1.3432e+05	6.4971e-06
1.3432e+05	5.1475e-06
1.3433e+05	6.9551e-05
1.3433e+05	5.3783e-06
1.3434e+05	4.2347e-06
1.3434e+05	5.2412e-05
1.3434e+05	5.3626e-06
1.3434e+05	4.6388e-05
1.3434e+05	0.00062682
1.3434e+05	4.8528e-05
1.3434e+05	6.1468e-06
1.3435e+05	8.3125e-05
1.3435e+05	7.193e-06
1.3436e+05	1.0397e-06
1.3436e+05	1.287e-05
1.3436e+05	1.3204e-06
1.3436e+05	1.1422e-05
1.3436e+05	0.00015435
1.3436e+05	1.1953e-05
1.3437e+05	1.8791e-06
1.3437e+05	2.5414e-05
1.3437e+05	2.2188e-06
1.3437e+05	5.5958e-06
1.344e+05	4.9995e-13
1.3444e+05	1.0033e-06
1.3448e+05	1.0096e-05
1.3449e+05	6.1455e-06
1.3449e+05	5.4368e-06
1.345e+05	7.3465e-05
1.345e+05	5.6874e-06
1.345e+05	9.661e-06
1.345e+05	8.3557e-07
1.3454e+05	4.6001e-06
1.3455e+05	3.4784e-06
1.3455e+05	3.0787e-06
1.3455e+05	4.16e-05
1.3455e+05	3.2207e-06
1.3456e+05	5.5187e-06
1.3457e+05	1.0524e-05
1.3458e+05	1.7373e-06
1.346e+05	1.6552e-11
1.3464e+05	4.2819e-06
1.3466e+05	1.9404e-06
1.347e+05	3.0879e-10
1.348e+05	2.0905e-15
1.349e+05	7.0031e-07
1.3494e+05	5.9942e-06
1.3495e+05	3.6179e-06
1.3495e+05	3.2006e-06
1.3495e+05	4.3248e-05
1.3495e+05	3.3481e-06
1.3496e+05	5.6851e-06
1.35e+05	4.6192e-12
1.3503e+05	4.3172e-06
1.3506e+05	4.0887e-06
1.3506e+05	3.2079e-06
1.3506e+05	4.3344e-05
1.3506e+05	3.3513e-06
1.3507e+05	2.1307e-06
1.3507e+05	2.6371e-05
1.3508e+05	2.6969e-06
1.3508e+05	2.333e-05
1.3508e+05	0.00031524
1.3508e+05	2.4405e-05
1.3508e+05	3.0655e-06
1.3508e+05	4.1455e-05
1.3508e+05	3.5854e-06
1.351e+05	8.9843e-11
1.3511e+05	1.6449e-06
1.3512e+05	1.3033e-06
1.3512e+05	1.761e-05
1.3512e+05	1.3617e-06
1.3513e+05	1.0735e-06
1.3513e+05	1.3286e-05
1.3513e+05	1.3594e-06
1.3513e+05	1.1759e-05
1.3513e+05	0.0001589
1.3513e+05	1.2302e-05
1.3514e+05	1.5585e-06
1.3514e+05	2.1076e-05
1.3514e+05	1.8238e-06
1.3515e+05	3.3005e-06
1.3515e+05	2.9295e-06
1.3515e+05	3.9585e-05
1.3516e+05	3.0656e-06
1.3516e+05	6.5273e-06
1.3516e+05	1.4572e-06
1.352e+05	5.4816e-12
1.3527e+05	9.1529e-06
1.3528e+05	5.592e-06
1.3529e+05	4.9472e-06
1.3529e+05	6.6849e-05
1.3529e+05	5.1753e-06
1.3529e+05	8.7936e-06
1.353e+05	6.2674e-13
1.3533e+05	5.3837e-06
1.3534e+05	4.1243e-06
1.3534e+05	3.6505e-06
1.3534e+05	4.9328e-05
1.3534e+05	3.819e-06
1.3535e+05	6.5583e-06
1.3536e+05	1.1944e-06
1.3536e+05	1.0605e-06
1.3536e+05	1.433e-05
1.3536e+05	1.1098e-06
1.3537e+05	2.4079e-06
1.354e+05	2.0409e-11
1.3541e+05	2.2788e-06
1.3542e+05	1.8563e-06
1.3543e+05	1.6438e-06
1.3543e+05	2.2211e-05
1.3543e+05	1.7197e-06
1.3543e+05	3.0022e-06
1.3544e+05	1.1991e-06
1.3545e+05	1.066e-06
1.3545e+05	1.4404e-05
1.3545e+05	1.1158e-06
1.3545e+05	2.5994e-06
1.3546e+05	1.1082e-06
1.3548e+05	2.2859e-06
1.355e+05	8.7091e-19
1.356e+05	2.8108e-08
1.3562e+05	2.7771e-06
1.3567e+05	2.2091e-06
1.357e+05	1.0862e-09
1.3576e+05	1.307e-06
1.358e+05	9.3301e-10
1.359e+05	6.2982e-11
1.36e+05	6.9516e-19
1.361e+05	2.8231e-19
1.362e+05	3.7541e-10
1.363e+05	1.2256e-13
1.364e+05	7.0553e-16
1.3643e+05	6.5126e-06
1.3644e+05	3.9101e-06
1.3645e+05	3.459e-06
1.3645e+05	4.674e-05
1.3645e+05	3.6185e-06
1.3645e+05	6.1426e-06
1.365e+05	1.8567e-14
1.366e+05	1.9166e-15
1.3665e+05	4.7354e-06
1.3668e+05	3.763e-06
1.3668e+05	2.9507e-06
1.3668e+05	3.9868e-05
1.3669e+05	3.0825e-06
1.367e+05	1.9421e-06
1.367e+05	2.4037e-05
1.367e+05	2.4582e-06
1.367e+05	2.1264e-05
1.367e+05	0.00028734
1.367e+05	2.2245e-05
1.367e+05	2.7929e-06
1.3670e+05	3.7769e-05
1.3671e+05	3.2665e-06
1.3677e+05	2.1818e-06
1.3678e+05	1.6402e-06
1.3678e+05	2.216e-05
1.3678e+05	1.7124e-06
1.368e+05	1.5153e-06
1.368e+05	4.9202e-09
1.3681e+05	1.6999e-06
1.3681e+05	2.0949e-05
1.3681e+05	1.9004e-06
1.3681e+05	1.6436e-05
1.3681e+05	0.00022207
1.3681e+05	1.717e-05
1.3682e+05	1.348e-06
1.3682e+05	1.0913e-05
1.3682e+05	0.00013506
1.3682e+05	1.3813e-05
1.3682e+05	0.00011949
1.3683e+05	0.0016146
1.3683e+05	0.000125
1.3683e+05	1.8131e-06
1.3683e+05	1.57e-05
1.3683e+05	0.00021232
1.3683e+05	1.8363e-05
1.3683e+05	1.7047e-06
1.3686e+05	8.2448e-06
1.3687e+05	6.5321e-06
1.3687e+05	8.8259e-05
1.3687e+05	6.825e-06
1.3688e+05	5.3734e-06
1.3688e+05	6.6506e-05
1.3688e+05	6.8046e-06
1.3688e+05	5.8863e-05
1.3688e+05	0.00079538
1.3688e+05	6.1578e-05
1.3689e+05	7.7997e-06
1.3689e+05	0.00010548
1.3689e+05	9.1272e-06
1.369e+05	1.3186e-06
1.369e+05	1.6323e-05
1.369e+05	1.6747e-06
1.369e+05	1.4487e-05
1.369e+05	0.00019576
1.369e+05	1.5161e-05
1.3691e+05	2.3832e-06
1.3691e+05	3.2231e-05
1.3691e+05	2.814e-06
1.3691e+05	7.0943e-06
1.37e+05	2.5649e-14
1.371e+05	3.471e-12
1.3715e+05	2.5496e-06
1.3716e+05	1.5376e-06
1.3716e+05	1.3602e-06
1.3716e+05	1.838e-05
1.3716e+05	1.4229e-06
1.3717e+05	2.416e-06
1.372e+05	7.8211e-13
1.3724e+05	1.5782e-06
1.3727e+05	1.4923e-06
1.3727e+05	1.1709e-06
1.3727e+05	1.582e-05
1.3727e+05	1.2232e-06
1.3728e+05	9.6217e-06
1.3729e+05	8.5121e-06
1.3729e+05	0.00011502
1.3729e+05	8.9046e-06
1.3729e+05	1.1185e-06
1.3729e+05	1.5125e-05
1.3729e+05	1.3082e-06
1.373e+05	1.1137e-13
1.3733e+05	6.2995e-06
1.3734e+05	4.7472e-06
1.3734e+05	4.2016e-06
1.3734e+05	5.6775e-05
1.3734e+05	4.3954e-06
1.3735e+05	7.5291e-06
1.3736e+05	1.1657e-06
1.3736e+05	1.0346e-06
1.3736e+05	1.3981e-05
1.3737e+05	1.0827e-06
1.3737e+05	2.302e-06
1.374e+05	3.5722e-15
1.375e+05	6.7064e-06
1.375e+05	7.5314e-09
1.3755e+05	3.811e-06
1.376e+05	1.0955e-14
1.377e+05	1.1036e-11
1.378e+05	4.6002e-19
1.379e+05	4.4642e-11
1.3795e+05	4.6184e-06
1.38e+05	1.883e-15
1.3806e+05	4.6557e-06
1.3808e+05	2.8326e-06
1.3808e+05	2.506e-06
1.3808e+05	3.3862e-05
1.3808e+05	2.6215e-06
1.3808e+05	4.453e-06
1.381e+05	8.7049e-12
1.3812e+05	1.8942e-06
1.3813e+05	1.4293e-06
1.3814e+05	1.265e-06
1.3814e+05	1.7094e-05
1.3814e+05	1.3234e-06
1.3814e+05	2.2673e-06
1.3816e+05	4.2623e-06
1.382e+05	8.0487e-13
1.3828e+05	1.0179e-06
1.3829e+05	7.4353e-06
1.383e+05	2.7968e-15
1.3835e+05	5.536e-06
1.3837e+05	1.6164e-06
1.384e+05	1.5072e-09
1.3843e+05	2.5638e-06
1.3845e+05	1.6716e-06
1.385e+05	4.1221e-12
1.386e+05	4.0295e-09
1.387e+05	9.4178e-10
1.388e+05	7.4889e-12
1.389e+05	4.7432e-09
1.39e+05	8.1892e-19
1.391e+05	1.4602e-14
1.392e+05	1.9849e-13
1.393e+05	7.2661e-12
1.3937e+05	3.9036e-06
1.394e+05	1.4943e-11
1.3942e+05	1.9967e-06
1.395e+05	1.5206e-14
1.3958e+05	1.0854e-06
1.396e+05	4.697e-13
1.397e+05	3.6757e-09
1.398e+05	1.5675e-18
1.399e+05	4.3801e-11
1.4e+05	5.7034e-18
1.401e+05	7.0879e-10
1.402e+05	3.2138e-12
1.403e+05	4.2952e-18
1.404e+05	2.3981e-10
1.405e+05	6.5539e-17
1.406e+05	4.6112e-12
1.407e+05	1.0499e-15
1.408e+05	1.1516e-17
1.409e+05	5.2571e-19
1.41e+05	1.5278e-18
1.411e+05	6.7915e-19
1.412e+05	3.4302e-18
1.413e+05	7.5564e-19
1.414e+05	4.668e-18
1.415e+05	1.5567e-18
1.416e+05	5.5773e-19
1.417e+05	4.6781e-19
1.418e+05	6.0407e-18
1.419e+05	8.024e-19
1.42e+05	1.6446e-20
1.421e+05	2.5025e-18
1.422e+05	1.1212e-16
1.423e+05	2.6959e-19
1.424e+05	4.4269e-19
1.425e+05	3.5402e-18
1.426e+05	2.3438e-18
1.427e+05	1.9165e-18
1.428e+05	1.5713e-17
1.429e+05	6.8197e-18
1.43e+05	6.2565e-13
1.431e+05	1.2128e-17
1.432e+05	4.9757e-18
1.433e+05	9.0528e-19
1.434e+05	6.5527e-15
1.435e+05	2.3952e-12
1.436e+05	2.2186e-18
1.437e+05	1.3161e-18
1.4378e+05	1.0814e-06
1.438e+05	1.0647e-18
1.439e+05	1.0172e-09
1.4391e+05	6.0565e-06
1.4397e+05	2.9833e-06
1.44e+05	4.889e-11
1.441e+05	1.1414e-18
1.442e+05	3.2069e-18
1.443e+05	8.8801e-19
1.444e+05	5.8366e-20
1.445e+05	2.1011e-14
1.446e+05	2.3884e-18
1.447e+05	1.4963e-12
1.4479e+05	1.5661e-06
1.448e+05	5.5735e-18
1.449e+05	1.4467e-18
1.45e+05	3.6939e-11
1.451e+05	1.1948e-14
1.452e+05	6.5878e-17
1.4525e+05	4.3643e-06
1.453e+05	1.516e-15
1.454e+05	1.5597e-16
1.4548e+05	3.2444e-06
1.455e+05	1.9561e-06
1.455e+05	1.7305e-06
1.455e+05	2.3383e-05
1.455e+05	1.8102e-06
1.4550e+05	3.0736e-06
1.4558e+05	1.7999e-06
1.456e+05	3.9963e-10
1.4561e+05	1.7015e-06
1.4561e+05	1.335e-06
1.4561e+05	1.8037e-05
1.4561e+05	1.3946e-06
1.4562e+05	1.097e-05
1.4562e+05	1.1219e-06
1.4562e+05	9.705e-06
1.4563e+05	0.00013114
1.4563e+05	1.0152e-05
1.4563e+05	1.2752e-06
1.4563e+05	1.7245e-05
1.4563e+05	1.4915e-06
1.4567e+05	7.1681e-06
1.4568e+05	5.4014e-06
1.4568e+05	4.7806e-06
1.4568e+05	6.4598e-05
1.4568e+05	5.0011e-06
1.4569e+05	8.5665e-06
1.457e+05	1.3256e-06
1.457e+05	1.3601e-07
1.457e+05	1.1766e-06
1.457e+05	1.5899e-05
1.457e+05	1.2313e-06
1.4571e+05	2.6176e-06
1.458e+05	1.072e-14
1.459e+05	1.3712e-13
1.46e+05	1.4632e-16
1.461e+05	7.305e-12
1.4616e+05	6.7771e-06
1.4617e+05	4.0689e-06
1.4617e+05	3.5995e-06
1.4617e+05	4.8638e-05
1.4617e+05	3.7654e-06
1.4618e+05	6.392e-06
1.462e+05	7.3012e-19
1.463e+05	2.1763e-10
1.4637e+05	4.9123e-06
1.464e+05	2.3519e-08
1.4640e+05	3.9035e-06
1.4641e+05	3.0608e-06
1.4641e+05	4.1356e-05
1.4641e+05	3.1975e-06
1.4642e+05	2.0146e-06
1.4642e+05	2.4934e-05
1.4642e+05	2.5499e-06
1.4642e+05	2.2058e-05
1.4642e+05	0.00029806
1.4642e+05	2.3075e-05
1.4643e+05	2.8971e-06
1.4643e+05	3.9179e-05
1.4643e+05	3.3884e-06
1.465e+05	2.2624e-06
1.465e+05	1.7007e-06
1.465e+05	2.2978e-05
1.465e+05	1.7756e-06
1.4652e+05	1.5713e-06
1.4653e+05	1.7627e-06
1.4653e+05	2.1723e-05
1.4653e+05	1.9705e-06
1.4653e+05	1.7043e-05
1.4654e+05	0.00023028
1.4654e+05	1.7804e-05
1.4654e+05	1.3977e-06
1.4654e+05	1.1316e-05
1.4655e+05	0.00014005
1.4655e+05	1.4323e-05
1.4655e+05	0.0001239
1.4655e+05	0.0016742
1.4655e+05	0.00012961
1.4655e+05	1.88e-06
1.4655e+05	1.628e-05
1.4656e+05	0.00022016
1.4656e+05	1.9041e-05
1.4656e+05	1.7676e-06
1.4659e+05	8.5489e-06
1.4659e+05	6.773e-06
1.4659e+05	9.1515e-05
1.4659e+05	7.0767e-06
1.466e+05	5.5716e-06
1.466e+05	6.8959e-05
1.466e+05	7.0556e-06
1.4660e+05	6.1033e-05
1.4661e+05	0.00082472
1.4661e+05	6.3849e-05
1.4661e+05	8.0874e-06
1.4661e+05	0.00010937
1.4661e+05	9.4638e-06
1.4662e+05	1.3672e-06
1.4662e+05	1.6924e-05
1.4662e+05	1.7365e-06
1.4663e+05	1.5021e-05
1.4663e+05	0.00020298
1.4663e+05	1.5719e-05
1.4663e+05	2.471e-06
1.4663e+05	3.3419e-05
1.4663e+05	2.9177e-06
1.4664e+05	7.3556e-06
1.467e+05	8.1787e-20
1.468e+05	1.2553e-11
1.4687e+05	2.2995e-06
1.4688e+05	1.3866e-06
1.4688e+05	1.2267e-06
1.4689e+05	1.6576e-05
1.4689e+05	1.2833e-06
1.4689e+05	2.1789e-06
1.469e+05	3.5612e-17
1.4696e+05	1.4053e-06
1.4699e+05	1.3288e-06
1.47e+05	1.0425e-06
1.47e+05	1.4086e-05
1.47e+05	1.0891e-06
1.47e+05	7.3961e-10
1.4701e+05	8.5669e-06
1.4701e+05	7.5789e-06
1.4701e+05	0.00010241
1.4701e+05	7.9283e-06
1.4702e+05	1.3467e-05
1.4702e+05	1.1647e-06
1.4705e+05	5.6043e-06
1.4706e+05	4.2231e-06
1.4707e+05	3.7377e-06
1.4707e+05	5.0506e-05
1.4707e+05	3.9101e-06
1.4707e+05	6.6978e-06
1.4708e+05	1.0366e-06
1.4709e+05	1.2432e-05
1.4709e+05	2.0469e-06
1.471e+05	4.1541e-08
1.472e+05	6.6482e-10
1.4722e+05	5.0795e-06
1.4728e+05	2.7798e-06
1.473e+05	6.7756e-11
1.474e+05	4.452e-14
1.475e+05	4.8732e-19
1.476e+05	3.3648e-18
1.477e+05	2.1371e-18
1.478e+05	1.6463e-18
1.479e+05	1.6641e-16
1.48e+05	7.4539e-19
1.481e+05	3.7822e-18
1.482e+05	7.5418e-10
1.483e+05	3.0123e-18
1.484e+05	1.1014e-18
1.485e+05	1.7724e-18
1.486e+05	3.36e-16
1.4868e+05	3.5554e-06
1.487e+05	1.1669e-18
1.488e+05	3.106e-13
1.489e+05	2.132e-10
1.4892e+05	2.7357e-06
1.4893e+05	1.6493e-06
1.4893e+05	1.4591e-06
1.4893e+05	1.9716e-05
1.4893e+05	1.5264e-06
1.4894e+05	2.5916e-06
1.49e+05	1.0961e-10
1.4901e+05	1.5186e-06
1.4904e+05	1.4356e-06
1.4904e+05	1.1264e-06
1.4904e+05	1.5219e-05
1.4904e+05	1.1767e-06
1.4905e+05	9.2559e-06
1.4906e+05	8.1885e-06
1.4906e+05	0.00011065
1.4906e+05	8.566e-06
1.4906e+05	1.0759e-06
1.4906e+05	1.455e-05
1.4906e+05	1.2584e-06
1.491e+05	6.0482e-06
1.491e+05	2.0206e-12
1.4911e+05	4.5575e-06
1.4911e+05	4.0337e-06
1.4911e+05	5.4505e-05
1.4912e+05	4.2198e-06
1.4912e+05	7.2281e-06
1.4913e+05	1.1185e-06
1.4914e+05	1.3415e-05
1.4914e+05	1.0389e-06
1.4914e+05	2.2087e-06
1.492e+05	9.7228e-19
1.493e+05	7.6759e-17
1.494e+05	1.904e-16
1.495e+05	5.3128e-18
1.4959e+05	7.7913e-06
1.496e+05	4.6778e-06
1.496e+05	3.3377e-08
1.496e+05	4.1382e-06
1.496e+05	5.5918e-05
1.4960e+05	4.329e-06
1.4961e+05	7.3487e-06
1.497e+05	3.1744e-11
1.498e+05	4.5457e-08
1.4981e+05	5.656e-06
1.4984e+05	4.4945e-06
1.4984e+05	3.5242e-06
1.4984e+05	4.7617e-05
1.4984e+05	3.6817e-06
1.4985e+05	2.3196e-06
1.4985e+05	2.8709e-05
1.4985e+05	2.936e-06
1.4986e+05	2.5398e-05
1.4986e+05	0.00034318
1.4986e+05	2.6568e-05
1.4986e+05	3.3358e-06
1.4986e+05	4.511e-05
1.4986e+05	3.9015e-06
1.499e+05	1.0259e-13
1.4993e+05	2.6053e-06
1.4993e+05	1.9585e-06
1.4993e+05	2.6461e-05
1.4993e+05	2.0448e-06
1.4995e+05	1.8094e-06
1.4996e+05	2.0299e-06
1.4996e+05	2.5016e-05
1.4996e+05	2.2693e-06
1.4997e+05	1.9627e-05
1.4997e+05	0.00026518
1.4997e+05	2.0504e-05
1.4998e+05	1.6096e-06
1.4998e+05	1.3031e-05
1.4998e+05	0.00016128
1.4998e+05	1.1508e-06
1.4998e+05	1.6494e-05
1.4998e+05	0.00014268
1.4998e+05	0.001928
1.4998e+05	0.00014926
1.4998e+05	2.165e-06
1.4999e+05	1.8748e-05
1.4999e+05	0.00025353
1.4999e+05	2.1928e-05
1.4999e+05	2.0356e-06
1.5e+05	2.9506e-11
1.5002e+05	9.8451e-06
1.5002e+05	7.8e-06
1.5002e+05	0.00010539
1.5002e+05	8.1497e-06
1.5003e+05	6.4164e-06
1.5003e+05	7.9415e-05
1.5004e+05	8.1253e-06
1.5004e+05	7.0287e-05
1.5004e+05	0.00094976
1.5004e+05	7.353e-05
1.5004e+05	1.0755e-06
1.5004e+05	9.3136e-06
1.5004e+05	0.00012595
1.5004e+05	1.0899e-05
1.5004e+05	1.0202e-06
1.5005e+05	1.5746e-06
1.5006e+05	1.9491e-05
1.5006e+05	1.9998e-06
1.5006e+05	1.7299e-05
1.5006e+05	0.00023376
1.5006e+05	1.8103e-05
1.5006e+05	2.8457e-06
1.5006e+05	3.8487e-05
1.5006e+05	3.3601e-06
1.5007e+05	8.4711e-06
1.501e+05	6.4768e-19
1.502e+05	1.7166e-17
1.503e+05	2.3159e-08
1.503e+05	2.7063e-06
1.5031e+05	1.632e-06
1.5032e+05	1.4438e-06
1.5032e+05	1.9509e-05
1.5032e+05	1.5103e-06
1.5032e+05	2.5644e-06
1.5039e+05	1.659e-06
1.504e+05	3.9812e-13
1.5042e+05	1.5686e-06
1.5043e+05	1.2307e-06
1.5043e+05	1.6628e-05
1.5043e+05	1.2857e-06
1.5044e+05	1.0113e-05
1.5044e+05	1.0343e-06
1.5044e+05	8.9471e-06
1.5044e+05	0.0001209
1.5044e+05	9.3596e-06
1.5045e+05	1.1756e-06
1.5045e+05	1.5898e-05
1.5045e+05	1.375e-06
1.5048e+05	6.6173e-06
1.505e+05	4.9865e-06
1.505e+05	4.4134e-06
1.505e+05	5.9636e-05
1.505e+05	4.617e-06
1.5050e+05	7.9085e-06
1.5052e+05	1.2241e-06
1.5052e+05	1.0864e-06
1.5052e+05	1.4681e-05
1.5052e+05	1.1369e-06
1.5053e+05	2.4172e-06
1.506e+05	5.0917e-11
1.5065e+05	6.2342e-06
1.507e+05	5.7696e-10
1.5071e+05	3.4423e-06
1.508e+05	2.6274e-10
1.509e+05	4.8494e-20
1.51e+05	3.6413e-14
1.511e+05	5.773e-19
1.512e+05	2.9496e-08
1.5127e+05	3.2384e-06
1.513e+05	2.4069e-06
1.513e+05	1.8867e-06
1.5130e+05	2.5492e-05
1.5131e+05	1.9709e-06
1.5132e+05	1.2366e-06
1.5132e+05	1.5305e-05
1.5132e+05	1.5652e-06
1.5132e+05	1.3539e-05
1.5132e+05	0.00018295
1.5132e+05	1.4164e-05
1.5132e+05	1.778e-06
1.5132e+05	2.4044e-05
1.5133e+05	2.0794e-06
1.514e+05	1.3635e-15
1.5145e+05	1.374e-06
1.515e+05	1.4369e-10
1.5152e+05	1.831e-06
1.5152e+05	1.3719e-06
1.5152e+05	1.8535e-05
1.5152e+05	1.4322e-06
1.5154e+05	1.072e-06
1.5155e+05	1.1952e-06
1.5155e+05	1.4729e-05
1.5156e+05	1.3353e-06
1.5156e+05	1.1549e-05
1.5156e+05	0.00015604
1.5156e+05	1.2065e-05
1.5157e+05	7.6015e-06
1.5157e+05	9.4081e-05
1.5157e+05	9.6214e-06
1.5157e+05	8.3229e-05
1.5157e+05	0.0011246
1.5157e+05	8.7066e-05
1.5158e+05	1.2624e-06
1.5158e+05	1.0932e-05
1.5158e+05	0.00014783
1.5158e+05	1.2785e-05
1.5158e+05	1.1864e-06
1.516e+05	3.4013e-12
1.5164e+05	8.5394e-06
1.5165e+05	6.4195e-06
1.5165e+05	8.6732e-05
1.5165e+05	6.7021e-06
1.5167e+05	5.9308e-06
1.5168e+05	6.6535e-06
1.5168e+05	8.1994e-05
1.5168e+05	7.438e-06
1.5168e+05	6.433e-05
1.5168e+05	0.00086919
1.5168e+05	6.7205e-05
1.5169e+05	1.0613e-06
1.5169e+05	2.9556e-06
1.5169e+05	5.2759e-06
1.5169e+05	4.2712e-05
1.5169e+05	0.00052863
1.517e+05	3.772e-06
1.517e+05	5.4064e-05
1.517e+05	0.00046767
1.517e+05	0.0063194
1.517e+05	0.00048923
1.517e+05	7.0964e-06
1.517e+05	6.145e-05
1.517e+05	0.000831
1.517e+05	7.1872e-05
1.5170e+05	6.672e-06
1.5172e+05	2.1095e-06
1.5173e+05	2.6171e-06
1.5174e+05	3.227e-05
1.5174e+05	2.9559e-06
1.5174e+05	2.5566e-05
1.5174e+05	0.00034544
1.5174e+05	2.6713e-05
1.5175e+05	1.4545e-06
1.5175e+05	2.5977e-06
1.5175e+05	2.1031e-05
1.5175e+05	0.0002603
1.5175e+05	1.8582e-06
1.5175e+05	2.6633e-05
1.5175e+05	0.00023039
1.5175e+05	0.0031131
1.5176e+05	0.00024101
1.5176e+05	3.5254e-06
1.5176e+05	3.0528e-05
1.5176e+05	0.00041284
1.5176e+05	3.5723e-05
1.5176e+05	3.3439e-06
1.5177e+05	5.1611e-06
1.5177e+05	6.3887e-05
1.5177e+05	6.5548e-06
1.5177e+05	5.6703e-05
1.5178e+05	0.0007662
1.5178e+05	5.9338e-05
1.5178e+05	1.077e-06
1.5178e+05	9.3277e-06
1.5178e+05	0.00012615
1.5178e+05	1.1014e-05
1.5178e+05	1.1791e-06
1.5178e+05	2.0519e-06
1.5179e+05	2.7767e-05
1.5179e+05	2.5601e-06
1.518e+05	5.1581e-19
1.519e+05	6.3555e-15
1.5198e+05	1.1768e-06
1.52e+05	8.2034e-10
1.5202e+05	9.9481e-06
1.5203e+05	5.9992e-06
1.5203e+05	5.3073e-06
1.5203e+05	7.1715e-05
1.5204e+05	5.5519e-06
1.5204e+05	9.4268e-06
1.521e+05	1.5342e-09
1.5211e+05	6.1544e-06
1.5214e+05	5.8196e-06
1.5214e+05	4.5659e-06
1.5214e+05	6.1691e-05
1.5215e+05	4.7699e-06
1.5216e+05	3.0316e-06
1.5216e+05	3.7521e-05
1.5216e+05	3.8373e-06
1.5216e+05	3.3194e-05
1.5216e+05	0.00044853
1.5216e+05	3.4724e-05
1.5216e+05	4.3615e-06
1.5216e+05	5.8982e-05
1.5217e+05	5.1013e-06
1.522e+05	2.2946e-06
1.522e+05	1.818e-06
1.522e+05	2.4564e-05
1.522e+05	1.8995e-06
1.5221e+05	1.4956e-06
1.5221e+05	1.8511e-05
1.5221e+05	1.8939e-06
1.5222e+05	1.6383e-05
1.5222e+05	0.00022138
1.5222e+05	1.7139e-05
1.5222e+05	2.1709e-06
1.5222e+05	2.9358e-05
1.5222e+05	2.5404e-06
1.5223e+05	4.5452e-06
1.5224e+05	4.0341e-06
1.5224e+05	5.4512e-05
1.5224e+05	4.2216e-06
1.5224e+05	8.9755e-06
1.5225e+05	1.9763e-06
1.523e+05	4.496e-11
1.5236e+05	3.5613e-06
1.5237e+05	2.1678e-06
1.5237e+05	1.9178e-06
1.5237e+05	2.5914e-05
1.5237e+05	2.0062e-06
1.5238e+05	3.4079e-06
1.524e+05	3.4588e-11
1.5241e+05	1.622e-06
1.5242e+05	1.2265e-06
1.5242e+05	1.0855e-06
1.5243e+05	1.4668e-05
1.5243e+05	1.1356e-06
1.5243e+05	1.9459e-06
1.5245e+05	3.7098e-06
1.525e+05	2.5126e-10
1.5251e+05	1.5007e-06
1.526e+05	3.0841e-18
1.527e+05	1.3499e-10
1.528e+05	4.6567e-11
1.5281e+05	2.097e-06
1.5282e+05	1.2657e-06
1.5282e+05	1.1197e-06
1.5283e+05	1.513e-05
1.5283e+05	1.1713e-06
1.5283e+05	1.9889e-06
1.529e+05	1.1173e-07
1.529e+05	1.5096e-06
1.5293e+05	1.4297e-06
1.5294e+05	1.1217e-06
1.5294e+05	1.5156e-05
1.5294e+05	1.1718e-06
1.5295e+05	9.2208e-06
1.5295e+05	8.1575e-06
1.5295e+05	0.00011023
1.5295e+05	8.5335e-06
1.5296e+05	1.0719e-06
1.5296e+05	1.4495e-05
1.5296e+05	1.2537e-06
1.5299e+05	6.1566e-06
1.53e+05	3.3195e-09
1.53e+05	4.645e-06
1.5301e+05	4.1112e-06
1.5301e+05	5.5553e-05
1.5301e+05	4.3008e-06
1.5301e+05	7.3683e-06
1.5302e+05	1.1538e-06
1.5303e+05	1.0241e-06
1.5303e+05	1.3838e-05
1.5303e+05	1.0717e-06
1.5303e+05	2.2818e-06
1.531e+05	3.5186e-12
1.5315e+05	3.1903e-06
1.5316e+05	1.9491e-06
1.5316e+05	1.7243e-06
1.5316e+05	2.33e-05
1.5316e+05	1.8038e-06
1.5317e+05	3.065e-06
1.532e+05	1.6041e-08
1.532e+05	1.8747e-06
1.5321e+05	1.436e-06
1.5322e+05	1.2711e-06
1.5322e+05	1.7176e-05
1.5322e+05	1.3297e-06
1.5322e+05	2.2835e-06
1.5324e+05	4.9864e-06
1.533e+05	5.7037e-07
1.533e+05	7.7072e-06
1.5331e+05	1.0417e-06
1.5332e+05	4.9942e-06
1.534e+05	5.8175e-15
1.535e+05	4.0732e-18
1.536e+05	2.9535e-12
1.537e+05	4.9724e-11
1.538e+05	2.5525e-09
1.539e+05	2.635e-18
1.54e+05	1.1646e-18
1.541e+05	7.7935e-19
1.542e+05	6.9306e-19
1.543e+05	1.7371e-18
1.544e+05	2.3034e-14
1.545e+05	3.3722e-19
1.546e+05	1.7891e-11
1.547e+05	2.8744e-18
1.548e+05	1.2633e-18
1.549e+05	3.0399e-18
1.55e+05	8.2842e-19
1.551e+05	8.5586e-09
1.552e+05	1.2678e-15
1.553e+05	1.0458e-11
1.5537e+05	4.4378e-06
1.554e+05	2.3904e-14
1.5548e+05	3.426e-06
1.5549e+05	2.0836e-06
1.5549e+05	1.8433e-06
1.5549e+05	2.4908e-05
1.5549e+05	1.9283e-06
1.555e+05	3.2754e-06
1.555e+05	2.0861e-18
1.5553e+05	1.3615e-06
1.5554e+05	1.026e-06
1.5555e+05	1.227e-05
1.5555e+05	1.6272e-06
1.5557e+05	3.0199e-06
1.556e+05	3.0248e-18
1.557e+05	8.7483e-19
1.558e+05	4.6954e-19
1.559e+05	7.6447e-12
1.56e+05	3.4063e-14
1.5602e+05	1.8837e-06
1.5604e+05	1.131e-06
1.5604e+05	1.0005e-06
1.5604e+05	1.3519e-05
1.5604e+05	1.0466e-06
1.5604e+05	1.7767e-06
1.561e+05	2.8384e-13
1.562e+05	1.7444e-12
1.5624e+05	1.3679e-06
1.5627e+05	1.087e-06
1.5628e+05	1.1516e-05
1.5629e+05	6.9432e-06
1.5629e+05	6.1423e-06
1.5629e+05	8.2998e-05
1.5629e+05	6.4255e-06
1.563e+05	1.091e-05
1.563e+05	3.0686e-19
1.5637e+05	6.3999e-06
1.564e+05	6.0502e-06
1.564e+05	4.7468e-06
1.564e+05	6.4136e-05
1.564e+05	4.9589e-06
1.5641e+05	3.1517e-06
1.5641e+05	3.9007e-05
1.5642e+05	3.9893e-06
1.5642e+05	3.4509e-05
1.5642e+05	0.0004663
1.5642e+05	3.61e-05
1.5642e+05	4.5343e-06
1.5642e+05	6.1318e-05
1.5642e+05	5.3033e-06
1.5645e+05	2.3811e-06
1.5646e+05	1.8865e-06
1.5646e+05	2.5489e-05
1.5646e+05	1.9711e-06
1.5647e+05	1.5518e-06
1.5647e+05	1.9207e-05
1.5647e+05	1.9652e-06
1.5647e+05	1.7e-05
1.5647e+05	0.00022971
1.5647e+05	1.7784e-05
1.5648e+05	2.2526e-06
1.5648e+05	3.0462e-05
1.5648e+05	2.6359e-06
1.5649e+05	4.714e-06
1.5649e+05	4.1839e-06
1.5649e+05	5.6536e-05
1.565e+05	4.3784e-06
1.565e+05	9.3084e-06
1.565e+05	8.7001e-08
1.5650e+05	2.0488e-06
1.566e+05	5.8634e-18
1.567e+05	6.6779e-10
1.5675e+05	4.7517e-06
1.568e+05	3.0821e-14
1.5686e+05	4.0538e-06
1.5688e+05	2.4655e-06
1.5688e+05	2.1812e-06
1.5688e+05	2.9473e-05
1.5688e+05	2.2817e-06
1.5688e+05	3.8757e-06
1.569e+05	6.4214e-11
1.5692e+05	1.6133e-06
1.5693e+05	1.2157e-06
1.5693e+05	1.076e-06
1.5694e+05	1.4539e-05
1.5694e+05	1.1256e-06
1.5694e+05	1.9281e-06
1.5696e+05	3.5793e-06
1.57e+05	1.8538e-13
1.5709e+05	1.5375e-06
1.571e+05	8.5862e-17
1.572e+05	3.2391e-16
1.573e+05	1.3986e-18
1.574e+05	2.3339e-19
1.575e+05	4.6208e-12
1.576e+05	1.296e-10
1.577e+05	1.0986e-07
1.5770e+05	1.1099e-06
1.5774e+05	8.7365e-06
1.5775e+05	5.2453e-06
1.5775e+05	4.6402e-06
1.5776e+05	6.2701e-05
1.5776e+05	4.8541e-06
1.5776e+05	8.2402e-06
1.578e+05	3.1202e-17
1.579e+05	2.9934e-14
1.5796e+05	6.3523e-06
1.5799e+05	5.0479e-06
1.5799e+05	3.9582e-06
1.5799e+05	5.3481e-05
1.5799e+05	4.135e-06
1.58e+05	3.2181e-07
1.58e+05	2.6053e-06
1.58e+05	3.2244e-05
1.5800e+05	3.2975e-06
1.5801e+05	2.8525e-05
1.5801e+05	0.00038544
1.5801e+05	2.984e-05
1.5801e+05	3.7465e-06
1.5801e+05	5.0665e-05
1.5801e+05	4.3819e-06
1.5808e+05	2.9267e-06
1.5808e+05	2.2002e-06
1.5808e+05	2.9726e-05
1.5808e+05	2.297e-06
1.581e+05	1.7307e-09
1.581e+05	2.0327e-06
1.5811e+05	2.2803e-06
1.5811e+05	2.8102e-05
1.5812e+05	2.5492e-06
1.5812e+05	2.2048e-05
1.5812e+05	0.0002979
1.5812e+05	2.3033e-05
1.5812e+05	1.013e-06
1.5813e+05	1.8082e-06
1.5813e+05	1.4639e-05
1.5813e+05	0.00018118
1.5813e+05	1.2928e-06
1.5813e+05	1.8529e-05
1.5813e+05	0.00016028
1.5813e+05	0.0021658
1.5813e+05	0.00016767
1.5814e+05	2.4321e-06
1.5814e+05	2.1061e-05
1.5814e+05	0.00028481
1.5814e+05	2.4633e-05
1.5814e+05	2.2867e-06
1.5817e+05	1.106e-05
1.5817e+05	1.0131e-06
1.5817e+05	8.7624e-06
1.5817e+05	0.00011839
1.5818e+05	9.1553e-06
1.5818e+05	7.2081e-06
1.5818e+05	8.9214e-05
1.5819e+05	9.1279e-06
1.5819e+05	7.896e-05
1.5819e+05	0.0010669
1.5819e+05	8.2602e-05
1.5819e+05	1.2083e-06
1.5819e+05	1.0463e-05
1.5819e+05	0.00014149
1.582e+05	1.2243e-05
1.582e+05	1.1461e-06
1.582e+05	4.3676e-08
1.5820e+05	1.7689e-06
1.5821e+05	2.1896e-05
1.5821e+05	2.2465e-06
1.5821e+05	1.9434e-05
1.5821e+05	0.0002626
1.5821e+05	2.0337e-05
1.5821e+05	3.1969e-06
1.5822e+05	4.3236e-05
1.5822e+05	3.7748e-06
1.5822e+05	9.5165e-06
1.583e+05	4.9336e-16
1.584e+05	7.1194e-11
1.5845e+05	3.412e-06
1.5846e+05	2.0576e-06
1.5847e+05	1.8203e-06
1.5847e+05	2.4597e-05
1.5847e+05	1.9042e-06
1.5847e+05	3.2332e-06
1.585e+05	1.0555e-12
1.5854e+05	2.1111e-06
1.5858e+05	1.9962e-06
1.5858e+05	1.5662e-06
1.5858e+05	2.1161e-05
1.5858e+05	1.6362e-06
1.5859e+05	1.0399e-06
1.5859e+05	1.287e-05
1.5859e+05	1.3163e-06
1.5859e+05	1.1386e-05
1.586e+05	0.00015386
1.586e+05	1.1911e-05
1.586e+05	1.4961e-06
1.586e+05	2.0232e-05
1.586e+05	1.7498e-06
1.5864e+05	8.426e-06
1.5865e+05	6.3497e-06
1.5865e+05	5.6199e-06
1.5865e+05	7.5939e-05
1.5865e+05	5.8791e-06
1.5866e+05	1.0071e-05
1.5867e+05	1.5591e-06
1.5867e+05	1.3838e-06
1.5867e+05	1.8699e-05
1.5867e+05	1.4481e-06
1.5868e+05	3.0788e-06
1.587e+05	2.0624e-15
1.5879e+05	1.2236e-06
1.588e+05	7.4479e-07
1.5880e+05	8.9034e-06
1.5881e+05	1.1708e-06
1.5886e+05	5.0424e-06
1.5888e+05	1.2757e-06
1.589e+05	4.192e-17
1.59e+05	6.0447e-11
1.591e+05	1.4921e-14
1.592e+05	2.2643e-12
1.5926e+05	5.2543e-06
1.593e+05	3.2355e-12
1.5937e+05	5.2668e-06
1.5938e+05	3.2044e-06
1.5939e+05	2.8349e-06
1.5939e+05	3.8306e-05
1.5939e+05	2.9656e-06
1.5939e+05	5.0374e-06
1.594e+05	2.6048e-13
1.5943e+05	2.1399e-06
1.5944e+05	1.6146e-06
1.5944e+05	1.429e-06
1.5944e+05	1.9309e-05
1.5944e+05	1.4949e-06
1.5945e+05	2.5611e-06
1.5946e+05	4.8105e-06
1.595e+05	9.032e-15
1.5958e+05	1.1135e-06
1.596e+05	8.1324e-06
1.596e+05	7.9107e-08
1.596e+05	1.0698e-06
1.5965e+05	6.0033e-06
1.5967e+05	1.7444e-06
1.597e+05	4.7253e-13
1.5974e+05	2.7069e-06
1.5976e+05	1.756e-06
1.598e+05	3.6714e-12
1.599e+05	4.3928e-13
1.6e+05	4.8164e-11
1.601e+05	2.7827e-10
1.602e+05	2.9474e-13
1.603e+05	3.8462e-16
1.604e+05	1.3113e-18
1.605e+05	1.0315e-14
1.606e+05	1.5888e-14
1.607e+05	8.3719e-12
1.6076e+05	6.5032e-06
1.608e+05	1.608e-16
1.609e+05	1.3403e-17
1.61e+05	5.5471e-06
1.61e+05	6.7155e-09
1.6101e+05	3.3444e-06
1.6101e+05	2.9587e-06
1.6101e+05	3.9979e-05
1.6101e+05	3.095e-06
1.6102e+05	5.2551e-06
1.6109e+05	3.0832e-06
1.611e+05	1.8172e-10
1.6112e+05	2.9148e-06
1.6112e+05	2.2868e-06
1.6112e+05	3.0899e-05
1.6112e+05	2.389e-06
1.6113e+05	1.5184e-06
1.6113e+05	1.8792e-05
1.6113e+05	1.9219e-06
1.6114e+05	1.6625e-05
1.6114e+05	0.00022465
1.6114e+05	1.7391e-05
1.6114e+05	2.1845e-06
1.6114e+05	2.9541e-05
1.6114e+05	2.5549e-06
1.6117e+05	1.1472e-06
1.6118e+05	1.228e-05
1.6119e+05	9.2535e-06
1.6119e+05	8.1899e-06
1.6119e+05	0.00011067
1.6119e+05	8.5677e-06
1.612e+05	1.0852e-06
1.612e+05	1.4676e-05
1.612e+05	1.2699e-06
1.612e+05	2.4095e-11
1.6121e+05	2.2711e-06
1.6121e+05	2.0157e-06
1.6121e+05	2.7238e-05
1.6121e+05	2.1094e-06
1.6122e+05	4.4845e-06
1.613e+05	2.7344e-18
1.614e+05	3.2406e-13
1.6147e+05	2.558e-06
1.615e+05	8.6108e-15
1.6158e+05	2.2019e-06
1.6159e+05	1.3392e-06
1.616e+05	1.1847e-06
1.616e+05	1.6009e-05
1.616e+05	1.2394e-06
1.616e+05	1.7977e-08
1.616e+05	2.1051e-06
1.6165e+05	7.9021e-06
1.6166e+05	1.0479e-06
1.6168e+05	1.9459e-06
1.617e+05	2.5784e-17
1.618e+05	5.5865e-11
1.619e+05	1.1914e-18
1.62e+05	4.5799e-11
1.621e+05	9.215e-18
1.622e+05	6.7639e-16
1.623e+05	5.3677e-13
1.6239e+05	4.7794e-06
1.624e+05	1.3013e-15
1.6245e+05	2.4132e-06
1.625e+05	5.344e-18
1.626e+05	1.0542e-06
1.626e+05	8.1616e-08
1.627e+05	8.4589e-14
1.628e+05	5.2409e-10
1.629e+05	4.1217e-11
1.63e+05	8.9283e-12
1.631e+05	8.2628e-11
1.632e+05	1.1266e-14
1.633e+05	8.6145e-15
1.634e+05	2.7889e-18
1.635e+05	1.2636e-09
1.636e+05	8.7863e-15
1.637e+05	1.7377e-13
1.638e+05	1.3732e-14
1.639e+05	1.6882e-15
1.64e+05	7.036e-14
1.641e+05	2.6773e-19
1.642e+05	8.2959e-11
1.643e+05	3.6816e-12
1.644e+05	3.9224e-12
1.645e+05	2.824e-13
1.646e+05	1.4562e-18
1.647e+05	3.7658e-15
1.648e+05	8.4586e-13
1.649e+05	6.7169e-11
1.65e+05	2.5937e-15
1.651e+05	6.1761e-20
1.652e+05	7.1501e-18
1.653e+05	3.7846e-19
1.654e+05	1.8448e-18
1.655e+05	4.699e-19
1.656e+05	2.2318e-18
1.657e+05	1.1383e-19
1.658e+05	1.1236e-18
1.659e+05	1.2273e-18
1.66e+05	9.3899e-18
1.661e+05	1.0165e-16
1.662e+05	7.7038e-18
1.663e+05	2.4018e-15
1.664e+05	6.6625e-14
1.665e+05	5.5824e-11
1.666e+05	8.8855e-19
1.667e+05	1.5894e-17
1.668e+05	1.4864e-10
1.669e+05	7.9853e-13
1.67e+05	2.0151e-11
1.671e+05	2.0652e-18
1.672e+05	3.4788e-18
1.673e+05	4.3761e-18
1.674e+05	9.5123e-16
1.675e+05	2.0778e-18
1.676e+05	1.2357e-13
1.677e+05	2.727e-10
1.6773e+05	3.3858e-06
1.678e+05	2.6135e-10
1.6784e+05	2.6164e-06
1.6785e+05	1.5912e-06
1.6786e+05	1.4077e-06
1.6786e+05	1.9022e-05
1.6786e+05	1.4726e-06
1.6786e+05	2.5014e-06
1.679e+05	1.0398e-06
1.679e+05	8.3711e-12
1.6791e+05	9.3706e-06
1.6792e+05	1.2427e-06
1.6793e+05	2.3063e-06
1.68e+05	6.8099e-18
1.681e+05	2.6641e-16
1.682e+05	5.5927e-18
1.683e+05	9.8928e-11
1.6832e+05	1.2046e-06
1.684e+05	2.4086e-08
1.685e+05	4.3885e-16
1.686e+05	5.878e-11
1.687e+05	4.8404e-11
1.688e+05	4.3582e-19
1.689e+05	9.5523e-18
1.69e+05	9.678e-15
1.691e+05	3.0384e-14
1.692e+05	2.716e-06
1.692e+05	3.087e-08
1.693e+05	4.3025e-14
1.694e+05	2.6556e-15
1.6943e+05	2.3166e-06
1.6944e+05	1.3967e-06
1.6945e+05	1.2356e-06
1.6945e+05	1.6696e-05
1.6945e+05	1.2926e-06
1.6945e+05	2.1947e-06
1.695e+05	1.3115e-12
1.6952e+05	1.2876e-06
1.6955e+05	1.2173e-06
1.6956e+05	1.2904e-05
1.6957e+05	7.8481e-06
1.6957e+05	6.943e-06
1.6957e+05	9.3818e-05
1.6957e+05	7.2631e-06
1.6958e+05	1.2337e-05
1.6958e+05	1.067e-06
1.696e+05	2.4846e-13
1.6961e+05	5.1285e-06
1.6962e+05	3.8645e-06
1.6963e+05	3.4203e-06
1.6963e+05	4.6217e-05
1.6963e+05	3.5781e-06
1.6963e+05	6.129e-06
1.6965e+05	1.1375e-05
1.6966e+05	1.8729e-06
1.697e+05	3.9567e-18
1.698e+05	7.1212e-18
1.699e+05	4.9843e-10
1.6991e+05	1.0656e-06
1.7e+05	4.5681e-11
1.7004e+05	6.6658e-06
1.7009e+05	3.29e-06
1.701e+05	5.7843e-12
1.702e+05	6.206e-17
1.703e+05	2.1857e-07
1.704e+05	6.9042e-11
1.705e+05	2.1312e-17
1.706e+05	7.3982e-18
1.707e+05	2.2829e-07
1.708e+05	2.179e-12
1.7083e+05	1.6646e-06
1.709e+05	1.2478e-10
1.71e+05	1.2372e-13
1.711e+05	2.782e-15
1.712e+05	1.1792e-10
1.713e+05	2.6583e-14
1.714e+05	8.5978e-14
1.715e+05	5.7899e-12
1.716e+05	2.7773e-16
1.717e+05	1.1842e-17
1.718e+05	7.2784e-19
1.719e+05	9.7614e-19
1.72e+05	8.6955e-18
1.721e+05	3.3253e-16
1.722e+05	3.8717e-10
1.723e+05	2.2911e-17
1.724e+05	2.7008e-09
1.7245e+05	2.1208e-06
1.725e+05	1.3325e-12
1.7256e+05	1.6392e-06
1.7258e+05	1.1917e-05
1.7258e+05	1.5671e-06
1.726e+05	4.4574e-11
1.7263e+05	5.8708e-06
1.7265e+05	1.4449e-06
1.727e+05	8.7869e-19
1.728e+05	4.6923e-18
1.729e+05	9.805e-13
1.73e+05	4.2249e-14
1.731e+05	4.5045e-10
1.732e+05	1.9524e-19
1.733e+05	1.6854e-11
1.734e+05	6.7655e-13
1.735e+05	2.1931e-18
1.736e+05	7.9607e-19
1.737e+05	2.0929e-11
1.738e+05	2.4144e-10
1.739e+05	2.6974e-11
1.74e+05	2.4805e-14
1.741e+05	5.6646e-09
1.742e+05	1.301e-08
1.743e+05	4.0201e-15
1.744e+05	4.4573e-15
1.745e+05	1.9673e-13
1.746e+05	3.0615e-14
1.747e+05	1.1186e-16
1.748e+05	1.3325e-17
1.749e+05	8.9759e-17
1.75e+05	8.6056e-20
1.751e+05	3.5948e-10
1.752e+05	7.0685e-12
1.753e+05	1.303e-14
1.754e+05	1.4656e-12
1.755e+05	8.6435e-12
1.756e+05	6.4798e-15
1.757e+05	3.7666e-16
1.758e+05	3.0812e-12
1.759e+05	1.1344e-13
1.76e+05	7.7826e-15
1.761e+05	3.0857e-14
1.762e+05	1.8449e-15
1.763e+05	1.7171e-17
1.764e+05	2.8655e-17
1.765e+05	1.0288e-15
1.766e+05	1.6887e-16
1.767e+05	7.2162e-19
1.768e+05	1.5278e-18
1.769e+05	1.8884e-18
1.77e+05	2.8475e-18
1.771e+05	1.1218e-18
1.772e+05	1.1226e-10
1.773e+05	8.5583e-14
1.774e+05	1.3134e-10
1.775e+05	1.4565e-16
1.776e+05	5.0217e-14
1.777e+05	7.1276e-19
1.778e+05	2.5196e-18
1.779e+05	5.3063e-11
1.78e+05	7.2522e-16
1.781e+05	1.2613e-12
1.782e+05	2.2182e-13
1.783e+05	5.0556e-13
1.784e+05	8.3752e-19
1.785e+05	1.0947e-18
1.786e+05	1.9593e-18
1.787e+05	6.6143e-13
1.788e+05	7.1265e-14
1.789e+05	9.3752e-15
1.79e+05	1.2595e-18
1.791e+05	1.7622e-09
1.792e+05	3.6903e-12
1.793e+05	5.67e-18
1.794e+05	4.4093e-15
1.795e+05	3.92e-13
1.796e+05	7.2021e-18
1.797e+05	4.9018e-16
1.798e+05	2.7935e-18
1.799e+05	1.1516e-19
1.8e+05	3.5673e-11
1.801e+05	2.7394e-13
1.802e+05	2.6662e-14
1.803e+05	6.4374e-15
1.804e+05	7.0913e-14
1.805e+05	9.6149e-15
1.806e+05	4.5044e-18
1.807e+05	2.4266e-14
1.808e+05	1.4588e-12
1.809e+05	9.2795e-17
1.81e+05	2.0196e-18
1.811e+05	2.8193e-17
1.812e+05	3.9727e-19
1.813e+05	2.2965e-14
1.814e+05	2.0969e-15
1.815e+05	3.6296e-16
1.816e+05	6.7862e-17
1.817e+05	2.1739e-18
1.818e+05	1.6421e-18
1.819e+05	1.2615e-18
1.82e+05	1.1087e-14
1.821e+05	6.0034e-15
1.822e+05	1.0043e-11
1.823e+05	2.6741e-16
1.824e+05	1.0162e-16
1.825e+05	1.3622e-13
1.826e+05	2.8192e-18
1.827e+05	1.0658e-14
1.828e+05	4.9622e-16
1.829e+05	1.2265e-18
1.83e+05	1.1301e-19
1.831e+05	2.7177e-18
1.832e+05	8.4384e-16
1.833e+05	7.2689e-18
1.834e+05	2.5948e-18
1.835e+05	7.3231e-19
1.836e+05	3.3171e-17
1.837e+05	1.2038e-18
1.838e+05	2.7421e-18
1.839e+05	2.0981e-18
1.84e+05	2.9091e-18
1.841e+05	2.7068e-18
1.842e+05	3.5886e-18
1.843e+05	8.4624e-19
1.844e+05	2.1936e-18
1.845e+05	1.8105e-18
1.846e+05	5.4007e-19
1.847e+05	7.5405e-19


==> figs/mbl-greedy-pert-size.dat <==
0	200
1	211
2	263
3	360
4	438
5	454
6	520
7	628
8	758
9	792
10	842
11	921
12	971
13	986
14	1464
15	1575
16	1726
17	1980
18	2327
19	2518
20	2546
21	4056
22	4316
23	7112
24	7548
25	7558
26	11857
27	12435
28	12451
29	18442


==> figs/mbl-greedy-pert.dat <==
0	0.081815
1	0.061855
2	0.045432
3	0.053115
4	0.062057
5	0.037833
6	0.020777
7	0.013223
8	0.056293
9	0.033269
10	0.015455
11	0.0067452
12	0.0050165
13	0.0047645
14	0.047567
15	0.021467
16	0.010924
17	0.0069987
18	0.0023548
19	0.001077
20	0.0010429
21	0.00020492
22	0.00016627
23	2.8212e-05
24	2.2891e-05
25	2.2782e-05
26	3.5329e-06
27	2.9217e-06
28	2.9114e-06
29	4.2391e-07


==> figs/mbl-greedy-res-size.dat <==
0	200
1	211
2	229
3	247
4	264
5	417
6	435
7	509
8	709
9	854
10	872
11	976
12	1078
13	1105
14	1613
15	1702
16	1809
17	2151
18	2659
19	2918
20	2978
21	4736
22	5154
23	5178
24	8339
25	8940
26	8964
27	13647
28	14501
29	14531
30	20896


==> figs/mbl-greedy-res.dat <==
0	0.081815
1	0.061855
2	0.046304
3	0.038416
4	0.022215
5	0.061716
6	0.028167
7	0.014372
8	0.011424
9	0.056111
10	0.021516
11	0.0078732
12	0.0046329
13	0.0036591
14	0.054055
15	0.022557
16	0.011007
17	0.0072611
18	0.0022352
19	0.00074643
20	0.0006688
21	0.000129
22	9.3328e-05
23	9.1712e-05
24	1.5655e-05
25	1.1612e-05
26	1.1484e-05
27	1.8581e-06
28	1.3745e-06
29	1.3608e-06
30	2.0737e-07


==> figs/nci-eigvec.dat <==
1	0.049427
2	0.049427
3	0.28006
4	0.28006
5	0.27836
6	0.27836
7	0.42038
8	0.14013
9	0.14013
10	0.42038
11	0.011049
12	0.011049
13	0.049496
14	0.049496
19	0.0074504
20	0.0071226
21	0.015388
22	0.015388
23	0.0071226
24	0.0074504
25	0.0090686
26	0.010597
27	0.0096999
28	0.0043384
29	0.0043384
30	0.0096999
31	0.010597
32	0.0090686
33	0.016798
34	0.011878
35	0.011878
36	0.011878
37	0.011878
38	0.011878
39	0.011878
40	0.016798
41	0.025242
42	0.005071
43	0.0077952
44	0.020375
45	0.020375
46	0.0077952
47	0.005071
48	0.025242
49	0.0011355
50	0.0086529
51	0.013852
52	0.021986
53	0.0077136
55	0.0011939
56	0.0011939
58	0.0077136
59	0.021986
60	0.013852
61	0.0086529
62	0.0011355
63	0.023545
64	0.0031827
65	0.008395
66	0.010993
67	0.016895
68	0.010047
70	0.009181
71	0.009181
73	0.010047
74	0.016895
75	0.010993
76	0.008395
77	0.0031827
78	0.023545
79	0.0040602
80	0.0040602
87	0.0039753
88	0.0039753
89	0.087712
90	0.087712
91	0.087162
92	0.029054
93	0.029054
94	0.087162
95	0.02121
96	0.025976
97	0.025976
98	0.02121
101	1.8061e-09
103	0.023155
104	0.033678
105	0.0040206
106	0.02433
107	0.02433
108	0.0040206
109	0.033678
110	0.023155
111	0.012543
112	0.025376
113	0.0063865
114	0.011704
115	0.010348
116	0.0022918
117	0.0030703
118	0.0030703
119	0.0022918
120	0.010348
121	0.011704
122	0.0063865
123	0.025376
124	0.012543
125	0.026503
126	0.012286
127	0.0084342
128	0.0062699
129	0.008567
130	0.0065878
131	0.0018709
132	0.002401
133	0.002401
134	0.0018709
135	0.0065878
136	0.008567
137	0.0062699
138	0.0084342
139	0.012286
140	0.026503
141	0.032985
142	0.0082929
143	0.0098188
144	0.023548
145	0.01666
146	0.014406
147	0.0092797
148	0.0092798
149	0.014406
150	0.01666
151	0.023548
152	0.0098188
153	0.0082929
154	0.032985
155	0.0060581
156	0.018673
157	0.021256
158	0.02566
159	0.010574
160	0.025179
161	0.021143
162	0.033291
163	0.032886
164	0.020107
165	0.02325
166	0.0044718
167	0.0044718
168	0.02325
169	0.020107
170	0.032886
171	0.033291
172	0.021143
173	0.025179
174	0.010574
175	0.02566
176	0.021256
177	0.018673
178	0.0060581
179	0.025361
180	0.021439
181	0.012366
182	0.0059597
183	0.0040794
184	0.0081532
185	0.007241
186	0.019565
187	0.024668
188	0.022645
189	0.015198
190	0.009857
191	0.015558
192	0.01752
193	0.014662
194	0.014662
195	0.01752
196	0.015558
197	0.009857
198	0.015198
199	0.022645
200	0.024668
201	0.019565
202	0.007241
203	0.0081532
204	0.0040794
205	0.0059597
206	0.012366
207	0.021439
208	0.025361
209	0.0076112
210	0.0025371
211	0.0025371
212	0.0076112
216	0.0042497
217	0.0051032
218	0.0042497
219	0.0051032
223	0.0062808
224	0.0020936
225	0.0020936
226	0.0062808
227	0.020283
228	0.020283
229	0.017081
230	0.017081
233	0.023025
234	0.023025
235	0.018349
236	0.0036989
237	0.01352
240	0.01352
241	0.0036989
242	0.018349
243	0.008344
244	0.023763
245	0.033398
246	0.023763
247	0.033398
248	0.008344
249	0.017115
250	0.017115
251	0.013458
252	0.0044862
253	0.0044862
254	0.013458
255	0.0047676
256	0.005839
257	0.005839
258	0.0047676
259	0.0063172
260	0.0063172
261	0.0033402
262	0.013887
263	0.013023
264	0.007586
265	0.0055413
266	0.011284
267	0.011898
268	0.011898
269	0.011284
270	0.0055413
271	0.007586
272	0.013023
273	0.013887
274	0.0033402
275	0.011861
276	0.0016844
277	0.0078202
278	0.0082183
279	0.0020189
280	0.0082183
281	0.0020189
282	0.0078202
283	0.0016844
284	0.011861
287	0.0049816
288	0.0061011
289	0.0061011
290	0.0049816
291	0.024749
292	0.01485
293	0.0049499
294	0.0049499
295	0.01485
296	0.024749
299	0.0033579
300	0.0084527
301	0.0032865
302	0.0055837
303	0.0047149
304	0.0082433
305	0.0061342
306	0.0060574
307	0.0060574
308	0.0061342
309	0.0082433
310	0.0047149
311	0.0055837
312	0.0032865
313	0.0084527
314	0.0033579
315	0.0060058
316	0.005907
317	0.0069823
318	0.0072149
319	0.005262
320	0.005262
321	0.005262
322	0.005262
323	0.0072149
324	0.0069823
325	0.005907
326	0.0060058
327	0.01124
328	0.01124
329	0.090188
330	0.090188
331	0.050717
332	0.050717
333	0.090324
334	0.030108
335	0.030108
336	0.090324
339	0.021321
340	0.026113
341	0.026113
342	0.021321
349	0.022856
350	0.022856
351	0.0063474
352	0.0063474
355	0.0035916
356	0.0035916
358	0.013364
359	0.0085887
360	0.0045986
361	0.0045986
362	0.0085887
363	0.013364
365	0.0074104
366	0.0066413
367	0.015198
368	0.0066413
369	0.015198
370	0.0074104
372	0.018082
373	0.013369
374	0.0038117
375	0.0038117
376	0.013369
377	0.018082
379	0.012844
380	0.011725
381	0.0074651
382	0.013872
383	0.011209
384	0.0054403
385	0.0034335
386	0.0034335
387	0.0054403
388	0.011209
389	0.013872
390	0.0074651
391	0.011725
392	0.012844
393	0.0030221
394	0.0054441
395	0.0060439
396	0.0047564
397	0.0031556
398	0.0060591
399	0.0082534
400	0.0085306
401	0.0085306
402	0.0082534
403	0.0060591
404	0.0031556
405	0.0047564
406	0.0060439
407	0.0054441
408	0.0030221
409	0.0045628
411	0.0085235
412	0.01328
413	0.01328
414	0.0085235
416	0.0045628
417	0.0022298
418	0.0081828
419	0.0029882
420	0.009732
421	0.0067858
422	0.0027044
423	0.011412
424	0.0054974
425	0.0069018
427	0.00309
428	0.0087738
429	0.021894
430	0.016346
431	0.0030043
433	0.011237
434	0.0079432
435	0.011436
436	0.0026358
437	0.011245
438	0.0071741
439	0.0031154
440	0.0082954
441	0.021845
442	0.0096686
443	0.0096686
444	0.021845
445	0.0082954
446	0.0031154
447	0.0071741
448	0.011245
449	0.0026358
450	0.011436
451	0.0079432
452	0.011237
454	0.0030043
455	0.016346
456	0.021894
457	0.0087738
458	0.00309
460	0.0069018
461	0.0054974
462	0.011412
463	0.0027044
464	0.0067858
465	0.009732
466	0.0029882
467	0.0081828
468	0.0022298
469	0.0085657
470	0.0036413
471	0.0039145
472	0.0038084
473	0.0014173
474	0.0076593
475	0.011442
477	0.011118
478	0.006702
479	0.0065959
481	0.0017583
482	0.0025289
485	0.0034508
486	0.0058121
487	0.012284
488	0.012284
489	0.0058121
490	0.0034508
493	0.0017583
494	0.0025289
496	0.0065959
497	0.006702
498	0.011118
499	0.011442
501	0.0014173
502	0.0076593
503	0.0038084
504	0.0039145
505	0.0036413
506	0.0085657
507	0.015843
508	0.0072488
509	0.0074516
510	0.0074516
511	0.0072488
512	0.015843
513	0.02384
514	0.025631
515	0.0042187
516	0.035177
517	0.035177
518	0.0042187
519	0.025631
520	0.02384
521	0.0041419
522	0.0088066
523	0.0096195
524	0.010562
525	0.010562
526	0.0096195
527	0.0088066
528	0.0041419
529	0.0060895
530	0.0035304
531	0.012204
532	0.025129
533	0.0019207
534	0.010725
535	0.012809
536	0.012809
537	0.010725
538	0.0019207
539	0.025129
540	0.012204
541	0.0035304
542	0.0060895
543	0.012162
544	0.017199
545	0.012162
546	0.012162
547	0.012162
548	0.012162
549	0.017199
550	0.012162
551	0.0065273
552	0.0025329
553	0.0088245
554	0.027409
555	0.0087951
556	0.0019989
557	0.0067738
558	0.012694
559	0.012694
560	0.0067738
561	0.0019989
562	0.0087951
563	0.027409
564	0.0088245
565	0.0025329
566	0.0065273
567	0.023105
568	0.032772
569	0.0083717
570	0.0083717
571	0.023105
572	0.032772
573	0.0016387
574	0.0081271
575	0.0020331
576	0.0077168
577	0.011727
578	0.011727
579	0.0077168
580	0.0081271
581	0.0020331
582	0.0016387
583	0.00575
584	0.0067819
585	0.0051567
586	0.0051567
587	0.0071134
588	0.0058494
589	0.0058494
590	0.0071134
591	0.0051567
592	0.0051567
593	0.0067819
594	0.00575
595	0.0065732
596	0.015133
597	0.0074127
598	0.0074127
599	0.0065732
600	0.015133
601	0.0086167
602	0.0058812
603	0.0066235
604	0.0039102
605	0.011602
607	0.0017005
608	0.0014172
611	0.0025865
612	0.007626
613	0.0038752
615	0.0034266
616	0.0111
617	0.0035982
618	0.0066815
619	0.012256
620	0.012256
621	0.0066815
622	0.0035982
623	0.0111
624	0.0034266
626	0.0038752
627	0.0014172
628	0.0017005
630	0.011602
631	0.007626
632	0.0025865
635	0.0039102
636	0.0066235
637	0.0058812
638	0.0086167
639	0.0075675
641	0.0051143
643	0.0089958
644	0.0064635
646	0.0064829
647	0.0097852
658	0.0089958
659	0.0064635
661	0.0064829
662	0.0097852
664	0.0051143
666	0.0075675
667	0.021575
668	0.0079627
669	0.026444
670	0.0053593
671	0.0053593
672	0.026444
673	0.0079627
674	0.021575
675	0.011283
676	0.0087399
677	0.0090914
678	0.014915
679	0.024642
680	0.017094
681	0.03537
682	0.03537
683	0.017094
684	0.024642
685	0.014915
686	0.0090914
687	0.0087399
688	0.011283
689	0.0012784
692	0.0077203
693	0.0085812
694	0.022127
695	0.01389
696	0.01389
697	0.022127
698	0.0085812
699	0.0077203
701	0.00077082
702	0.0012784
703	0.010547
704	0.0043664
705	0.025767
706	0.023471
707	0.025591
708	0.021396
709	0.020522
710	0.021664
711	0.0062819
712	0.033578
713	0.033906
714	0.018968
715	0.018968
716	0.033906
717	0.033578
718	0.0062819
719	0.021664
720	0.020522
721	0.021396
722	0.025591
723	0.023471
724	0.025767
725	0.0043664
726	0.010547
727	0.0091158
728	0.023453
730	0.0028148
731	0.010546
732	0.0088648
733	0.017474
734	0.011385
735	0.011385
736	0.017474
737	0.0088648
738	0.010546
739	0.0028148
741	0.023453
742	0.0091158
743	0.0071517
744	0.014603
745	0.019596
746	0.0077943
747	0.01732
748	0.024832
749	0.025954
750	0.0032959
751	0.015247
752	0.022876
753	0.021983
754	0.0073105
755	0.0095248
756	0.015406
757	0.012707
758	0.012707
759	0.015406
760	0.0095248
761	0.0073105
762	0.021983
763	0.022876
764	0.015247
765	0.0032959
766	0.025954
767	0.024832
768	0.01732
769	0.0077943
770	0.019596
771	0.014603
772	0.0071517
773	0.0035453
774	0.0035453
775	0.0068553
776	0.0022851
777	0.0022851
778	0.0068553
786	0.0039255
787	0.0047519
792	0.0039255
793	0.0047519
795	0.0035149
796	0.0035149
797	0.0055685
798	0.0018562
799	0.0018562
800	0.0055685
801	0.0087444
802	0.0087444
803	0.017437
804	0.017437
813	0.0024171
814	0.0029021
815	0.0039102
816	0.0039102
817	0.0029021
818	0.0024171
819	0.0050738
820	0.0020955
825	0.0020955
826	0.0050738
827	0.005622
828	0.0039754
829	0.0039754
830	0.0039754
831	0.0039754
832	0.0039754
833	0.0039754
834	0.005622
851	0.0062233
852	0.0086159
853	0.0046014
854	0.0065963
855	0.0065963
856	0.0046014
857	0.0086159
858	0.0062233
859	0.002751
860	0.0027392
861	0.0019935
862	0.0020353
864	0.0018673
865	0.0031625
866	0.0031625
867	0.0018673
869	0.0020353
870	0.0019935
871	0.0027392
872	0.002751
874	0.0034528
875	0.0054119
876	0.0048395
877	0.0062272
878	0.0046563
879	0.0016859
880	0.0010488
881	0.0010488
882	0.0016859
883	0.0046563
884	0.0062272
885	0.0048395
886	0.0054119
887	0.0034528
901	0.00010083
923	0.0028091
924	0.0028091
928	0.0093427
929	0.0068819
930	0.0029439
931	0.0029439
932	0.0068819
933	0.0093427
951	0.0032902
952	0.0022746
954	0.0016518
955	0.0016518
957	0.0022746
958	0.0032902
959	0.003525
960	0.0017172
962	0.0023966
965	0.0032523
966	0.0032523
969	0.0023966
971	0.0017172
972	0.003525
973	0.0015219
978	0.0010268
979	0.0012547
980	0.0012105
981	0.0012105
982	0.0012547
983	0.0010268
988	0.0015219
989	0.003172
990	0.003172
991	0.002457
992	0.0014186
993	0.0018314
994	0.002457
995	0.002457
996	0.0018314
997	0.0018314
998	0.002457
999	0.002457
1000	0.0018314
1001	0.0014186
1002	0.002457
1003	0.003172
1004	0.003172
1005	0.0041626
1006	0.0058868
1007	0.0041626
1008	0.0041626
1009	0.0041626
1010	0.0041626
1011	0.0058868
1012	0.0041626
1013	0.0034992
1014	0.0029649
1016	0.0058917
1017	0.0040058
1018	0.0018101
1019	0.0012858
1020	0.0035777
1021	0.0035777
1022	0.0012858
1023	0.0018101
1024	0.0040058
1025	0.0058917
1027	0.0029649
1028	0.0034992
1039	0.0012612
1040	0.0012612
1052	0.0011346
1053	0.0022749
1054	0.0028067
1055	0.0027233
1056	0.0019987
1057	0.0031026
1058	0.0030519
1059	0.0022986
1060	0.0012541
1065	0.0012541
1066	0.0022986
1067	0.0030519
1068	0.0031026
1069	0.0019987
1070	0.0027233
1071	0.0028067
1072	0.0022749
1073	0.0011346
1077	0.0040629
1078	0.0040629
1083	0.0034384
1084	0.0011406
1086	0.0037381
1087	0.0037381
1089	0.0011406
1090	0.0034384
1091	0.0013403
1094	0.0010941
1097	0.0027408
1098	0.0027408
1101	0.0010941
1104	0.0013403
1137	0.0021298
1138	0.0021298
1139	0.0023255
1140	0.0021609
1141	0.0015514
1142	0.0019521
1143	0.0019521
1144	0.0015514
1145	0.0021609
1146	0.0023255
1147	0.0022173
1148	0.0015679
1149	0.0015679
1150	0.0015679
1151	0.0015679
1152	0.0015679
1153	0.0015679
1154	0.0022173
1155	0.0014346
1156	0.0017418
1158	0.0017418
1160	0.0014346
1177	0.00146
1179	0.0019802
1182	0.0019802
1185	0.00146
1187	0.0015726
1189	0.0014486
1190	0.0014486
1191	0.0015726
1193	0.0032052
1194	0.003626
1195	0.0065946
1197	0.0039147
1198	0.0039147
1200	0.003626
1201	0.0065946
1202	0.0032052
1227	0.0080094
1228	0.0080094
1229	0.0032666
1234	0.0014187
1237	0.0014187
1242	0.0032666
1243	0.0038929
1245	0.0016017
1248	0.0011421
1250	0.0017488
1251	0.0017488
1253	0.0011421
1256	0.0016017
1258	0.0038929
1259	0.0022157
1261	0.0039287
1262	0.0045023
1265	0.0039287
1266	0.0045023
1268	0.0022157
1269	0.0014682
1270	0.0012355
1283	0.0013973
1284	0.0013973
1297	0.0012355
1298	0.0014682
1299	0.0015692
1300	0.0021052
1301	0.00058976
1303	0.0036701
1304	0.004334
1305	0.004666
1306	0.0011976
1308	0.0011976
1310	0.0036701
1311	0.004334
1312	0.004666
1315	0.0015692
1316	0.0021052
1317	0.021557
1318	0.021557
1319	0.036993
1320	0.012331
1321	0.012331
1322	0.036993
1323	0.0081822
1324	0.010021
1325	0.010021
1326	0.0081822
1339	0.010068
1340	0.0065512
1341	0.0059829
1342	0.0067213
1343	0.0067213
1344	0.0059829
1345	0.0065512
1346	0.010068
1347	0.0026999
1348	0.003893
1349	0.0068797
1350	0.0060112
1351	0.0025961
1352	0.0029939
1353	0.0074426
1354	0.0074426
1355	0.0029939
1356	0.0025962
1357	0.0060112
1358	0.0068797
1359	0.003893
1360	0.0026999
1361	0.011106
1362	0.0048953
1363	0.0063059
1364	0.0044085
1365	0.0021354
1366	0.0014226
1367	0.0031503
1368	0.0030629
1369	0.0030629
1370	0.0031503
1371	0.0014226
1372	0.0021354
1373	0.0044085
1374	0.0063059
1375	0.0048953
1376	0.011106
1377	0.0038592
1378	0.0022281
1379	0.0022281
1380	0.0017259
1381	0.0038592
1382	0.0029893
1383	0.0029893
1384	0.0029893
1385	0.0029893
1386	0.0029893
1387	0.0029893
1388	0.0038592
1389	0.0017259
1390	0.0022281
1391	0.0022281
1392	0.0038592
1401	7.9291e-11
1409	0.018875
1410	0.0093652
1411	0.0049734
1412	0.0088079
1413	0.0056974
1414	0.0086964
1417	0.0086964
1418	0.0056974
1419	0.0088079
1420	0.0049734
1421	0.0093652
1422	0.018875
1424	0.0050241
1426	0.001295
1427	0.0022921
1428	0.0040183
1430	0.0058779
1431	0.0059319
1432	0.0015324
1433	0.0038427
1434	0.001517
1435	0.001517
1436	0.0038427
1437	0.0015324
1438	0.0059319
1439	0.0058779
1441	0.0040183
1442	0.0022921
1443	0.001295
1445	0.0050241
1447	0.007429
1448	0.0063497
1449	0.0037077
1450	0.015718
1451	0.0067951
1452	0.0012093
1453	0.0012572
1458	0.0062575
1459	0.0043867
1460	0.0014709
1463	0.0014709
1464	0.0043867
1465	0.0062575
1470	0.0012572
1471	0.0012093
1472	0.0067951
1473	0.015718
1474	0.0037077
1475	0.0063497
1476	0.007429
1477	0.0070403
1479	0.0017637
1480	0.0017782
1481	0.004913
1482	0.0027006
1485	0.0040681
1487	0.0027853
1488	0.0033218
1489	0.0046007
1490	0.0032043
1492	0.0020364
1493	0.0020364
1495	0.0032043
1496	0.0046007
1497	0.0033218
1498	0.0027853
1500	0.0040681
1501	0.00077106
1503	0.0027006
1504	0.004913
1505	0.0017782
1506	0.0017637
1508	0.0070403
1541	0.0041015
1542	0.0032047
1543	0.0041154
1544	0.0014573
1545	0.0014573
1546	0.0041154
1547	0.0032047
1548	0.0041015
1549	0.01186
1550	0.0056267
1551	0.0018858
1552	0.0039709
1553	0.0026498
1554	0.0031791
1555	0.0012038
1556	0.0012038
1557	0.0031791
1558	0.0026498
1559	0.0039709
1560	0.0018858
1561	0.0056267
1562	0.01186
1563	0.001886
1565	0.0014205
1569	0.0012341
1572	0.0012341
1576	0.0014205
1578	0.001886
1595	0.0045832
1596	0.0014223
1597	0.0055876
1598	0.0013262
1599	0.0011916
1600	0.0015092
1601	0.0020641
1602	0.0020641
1603	0.0015092
1604	0.0011916
1605	0.0013262
1606	0.0055876
1607	0.0014223
1608	0.0045832
1609	0.0040786
1610	0.0017133
1612	0.0026643
1613	0.0021974
1614	0.0038029
1616	0.0016975
1617	0.0015352
1618	0.0040014
1619	0.0024548
1620	0.0039913
1621	0.0039913
1622	0.0024548
1623	0.0040014
1624	0.0015352
1625	0.0016975
1627	0.0038029
1628	0.0021974
1629	0.0026643
1631	0.0017133
1632	0.0040786
1633	0.0019
1634	0.0021108
1635	0.0015446
1636	0.0017126
1637	0.002618
1638	0.0030553
1639	0.0026271
1640	0.0025166
1641	0.0017098
1642	0.0015435
1643	0.0013752
1644	0.0011259
1645	0.0017506
1646	0.0026261
1647	0.0032705
1648	0.0032705
1649	0.0026261
1650	0.0017506
1651	0.0011259
1652	0.0013752
1653	0.0015435
1654	0.0017098
1655	0.0025166
1656	0.0026271
1657	0.0030553
1658	0.002618
1659	0.0017126
1660	0.0015446
1661	0.0021108
1662	0.0019
1663	0.0057146
1664	0.0037027
1665	0.0021156
1667	0.0020679
1668	0.0020458
1669	0.0015675
1671	0.0013385
1672	0.0013001
1685	0.0013001
1686	0.0013385
1688	0.0015675
1689	0.0020458
1690	0.0020679
1692	0.0021156
1693	0.0037027
1694	0.0057146
1695	0.0038893
1696	0.0097474
1697	0.0019941
1698	0.00329
1699	0.0018325
1700	0.0034053
1701	0.00052302
1702	0.0010984
1703	0.0010984
1705	0.0034053
1706	0.0018325
1707	0.00329
1708	0.0019941
1709	0.0097474
1710	0.0038893
1711	0.0036113
1712	0.0058058
1713	0.0063888
1714	0.0025363
1715	0.0028464
1716	0.0019295
1718	0.0030776
1719	0.0036667
1720	0.0029907
1721	0.0012321
1722	0.0026219
1723	0.0025916
1724	0.0020842
1725	0.0013788
1726	0.0013788
1727	0.0020842
1728	0.0025916
1729	0.0026219
1730	0.0012321
1731	0.0029907
1732	0.0036667
1733	0.0030776
1735	0.0019295
1736	0.0028464
1737	0.0025363
1738	0.0063888
1739	0.0058058
1740	0.0036113
1742	0.0016234
1743	0.002175
1744	0.0020323
1749	0.0010474
1753	0.001419
1754	0.0023049
1755	0.0026478
1756	0.0014336
1757	0.0012226
1758	0.0013392
1759	0.0011076
1762	0.0011076
1763	0.0013392
1764	0.0012226
1765	0.0014336
1766	0.0026478
1767	0.0023049
1768	0.001419
1772	0.0010474
1777	0.0020323
1778	0.002175
1779	0.0016234
1781	0.0029154
1782	0.003082
1783	0.002639
1784	0.0019053
1785	0.0010528
1786	0.0049756
1787	0.0032094
1788	0.0018275
1792	0.001635
1798	0.0015667
1799	0.0016933
1800	0.0015211
1801	0.0012142
1806	0.0012142
1807	0.0015211
1808	0.0016933
1809	0.0015667
1815	0.001635
1819	0.0018275
1820	0.0032094
1821	0.0049756
1822	0.0010528
1823	0.0019053
1824	0.002639
1825	0.003082
1826	0.0029154
1827	0.0069748
1828	0.0069748
1829	0.0057875
1830	0.0019292
1831	0.0019292
1832	0.0057875
1833	0.0012715
1834	0.0015573
1835	0.0015573
1836	0.0012715
1841	0.0033962
1843	0.0062862
1844	0.0010487
1847	0.0021788
1848	0.0021788
1851	0.0010487
1852	0.0062862
1854	0.0033962
1855	0.0011699
1856	0.0012074
1857	0.0014037
1858	0.0020396
1859	0.0021665
1860	0.0021812
1861	0.002018
1862	0.0012491
1863	0.0033058
1864	0.0038009
1865	0.0042399
1866	0.0045102
1867	0.0045102
1868	0.0042399
1869	0.0038009
1870	0.0033058
1871	0.0012491
1872	0.002018
1873	0.0021812
1874	0.0021665
1875	0.0020396
1876	0.0014037
1877	0.0012074
1878	0.0011699
1886	0.0012074
1893	0.001072
1894	0.001072
1901	0.0012074
1909	0.0012608
1940	0.0012608
1941	0.0086154
1942	0.0086154
1943	0.0048703
1945	0.0033299
1946	0.0013479
1947	0.0018398
1949	0.0027007
1950	0.0027007
1952	0.0018398
1953	0.0013479
1954	0.0033299
1956	0.0048703
1957	0.0028675
1958	0.0011353
1959	0.0013901
1970	0.0013901
1971	0.0011353
1972	0.0028675
1973	0.0030136
1974	0.0010481
1975	0.0011348
1976	0.0049846
1977	0.0053776
1978	0.0049846
1979	0.0053776
1980	0.0011348
1981	0.0010481
1982	0.0030136
1983	0.0011661
1984	0.0013034
2001	0.00021101
2011	0.0013034
2012	0.0011661
2013	0.0012887
2014	0.001729
2015	0.0010919
2019	0.0034429
2020	0.0041
2021	0.0044286
2022	0.0034429
2023	0.0041
2024	0.0044286
2027	0.0010919
2029	0.0012887
2030	0.001729
2032	0.0022068
2033	0.0047787
2034	0.0050091
2037	0.0047787
2038	0.0050091
2039	0.0022068
2041	0.0095643
2042	0.0045499
2043	0.0047729
2044	0.0045314
2045	0.002902
2047	0.0041771
2048	0.0017129
2051	0.0017129
2053	0.0041771
2054	0.002902
2055	0.0045314
2056	0.0047729
2057	0.0095643
2058	0.0045499
2060	0.0017864
2066	0.0020065
2067	0.0013984
2069	0.0010098
2070	0.0010098
2072	0.0020065
2073	0.0013984
2078	0.0017864
2101	0.00017284
2105	0.010037
2106	0.0033458
2107	0.0033458
2108	0.010037
2109	0.0031453
2111	0.0030194
2112	0.0016269
2113	0.0013226
2114	0.0021996
2115	0.001703
2116	0.0023952
2117	0.0014277
2118	0.002934
2119	0.0020895
2120	0.0015301
2121	0.0015301
2122	0.0020895
2123	0.002934
2124	0.0014277
2125	0.0023952
2126	0.001703
2127	0.0021996
2128	0.0013226
2129	0.0016269
2130	0.0030194
2132	0.0031453
2133	0.0014572
2134	0.0019106
2135	0.0019287
2136	0.0015896
2137	0.0018451
2139	0.0012945
2140	0.0028677
2141	0.0017132
2142	0.0028839
2143	0.0025
2144	0.0023616
2145	0.0027557
2146	0.0014652
2147	0.0023394
2148	0.0023394
2149	0.0014652
2150	0.0027557
2151	0.0023616
2152	0.0025
2153	0.0028839
2154	0.0017132
2155	0.0028677
2156	0.0012945
2158	0.0018451
2159	0.0015896
2160	0.0019287
2161	0.0019106
2162	0.0014572
2163	0.0028368
2164	0.0021215
2165	0.0067123
2166	0.0053061
2167	0.0019698
2168	0.0033509
2170	0.004172
2171	0.001688
2172	0.001688
2174	0.004172
2175	0.0033509
2176	0.0019698
2177	0.0067123
2178	0.0053061
2179	0.0021215
2180	0.0028368
2183	0.00106
2184	0.0010307
2193	0.0010079
2201	0.0013066
2202	0.0010186
2215	0.0010186
2216	0.0013066
2224	0.0010079
2233	0.0010307
2234	0.00106
2239	0.0012833
2240	0.0016981
2241	0.0010692
2242	0.0063799
2243	0.004801
2244	0.0040154
2245	0.0012503
2246	0.001668
2247	0.0015289
2250	0.0020084
2251	0.002945
2252	0.0019008
2253	0.0011974
2254	0.0019008
2255	0.0011974
2257	0.0020084
2258	0.002945
2259	0.0015289
2261	0.0012503
2262	0.001668
2263	0.0063799
2264	0.004801
2265	0.0040154
2266	0.0016981
2267	0.0010692
2269	0.0012833
2271	0.0069754
2272	0.0069754
2273	0.0031576
2274	0.0031576
2281	0.0043383
2282	0.0034769
2283	0.0017204
2284	0.0017204
2285	0.0034769
2286	0.0043383
2287	0.0056577
2289	0.001261
2290	0.0014513
2291	0.0014513
2292	0.001261
2294	0.0056577
2295	0.0027691
2296	0.0019581
2297	0.0019581
2298	0.0019581
2299	0.0019581
2300	0.0019581
2301	0.0019581
2302	0.0027691
2311	0.0050812
2312	0.0051441
2313	0.0026146
2316	0.0026146
2317	0.0051441
2318	0.0050812
2319	0.0033959
2320	0.0044054
2321	0.0042345
2323	0.0013626
2324	0.0026554
2325	0.003464
2326	0.003464
2327	0.0026554
2328	0.0013626
2330	0.0042345
2331	0.0044054
2332	0.0033959
2333	0.0060159
2334	0.0014232
2335	0.0012824
2336	0.0020618
2337	0.0030563
2338	0.0014545
2340	0.0025499
2341	0.0025499
2343	0.0014545
2344	0.0030563
2345	0.0020618
2346	0.0012824
2347	0.0014232
2348	0.0060159
2365	0.0017581
2366	0.0017581
2401	0.00035517
2407	0.0012977
2410	0.0012977
2415	0.0054753
2416	0.0054753
2417	0.0018933
2418	0.0018934
2421	0.0013674
2422	0.0016255
2424	0.0011546
2425	0.0011546
2427	0.0016255
2428	0.0013674
2429	0.0030731
2430	0.0032561
2431	0.0025667
2432	0.0021164
2433	0.002506
2434	0.0026033
2435	0.0024082
2436	0.0024082
2437	0.0026033
2438	0.002506
2439	0.0021164
2440	0.0025667
2441	0.0032561
2442	0.0030731
2443	0.0021101
2444	0.0022213
2445	0.0019857
2446	0.001386
2448	0.0013953
2449	0.0018103
2450	0.0018169
2451	0.0018169
2452	0.0018103
2453	0.0013953
2455	0.001386
2456	0.0019857
2457	0.0022213
2458	0.0021101
2459	0.0022881
2460	0.0036966
2461	0.0012198
2462	0.0012198
2463	0.0022881
2464	0.0036966
2467	0.0021133
2468	0.0016371
2469	0.0018444
2470	0.0018444
2471	0.0016371
2473	0.0021133
2475	0.0017684
2476	0.0018228
2477	0.0012639
2478	0.0012639
2479	0.0016299
2480	0.0012731
2481	0.0012731
2482	0.0016299
2483	0.0012639
2484	0.0012639
2485	0.0018228
2486	0.0017684
2487	0.003086
2488	0.003086
2489	0.0030949
2490	0.0010316
2491	0.0010316
2492	0.0030949
2494	0.0010878
2495	0.0010878
2501	8.2101e-11
2507	0.0029958
2508	0.0021115
2509	0.0021115
2510	0.0029958
2514	0.0014112
2515	0.0035415
2517	0.0024396
2518	0.0029994
2519	0.0019414
2520	0.0019414
2521	0.0029994
2522	0.0024396
2524	0.0035415
2525	0.0014112
2527	0.0019766
2528	0.0013914
2529	0.0013204
2530	0.0012925
2534	0.0011315
2535	0.0011315
2539	0.0012925
2540	0.0013204
2541	0.0013914
2542	0.0019766
2560	0.0019501
2561	0.0021713
2562	0.0018461
2563	0.0014259
2568	0.0014259
2569	0.0018461
2570	0.0021713
2571	0.0019501
2573	0.0023915
2574	0.0016723
2575	0.0027535
2577	0.0014265
2579	0.0046314
2581	0.0014986
2582	0.0040308
2587	0.0040308
2588	0.0014986
2590	0.0046314
2592	0.0014265
2594	0.0027535
2595	0.0016723
2596	0.0023915
2597	0.0016654
2598	0.0020926
2599	0.0016508
2600	0.0014143
2601	3.5511e-05
2602	0.0012513
2603	0.0016766
2604	0.0027221
2605	0.0016191
2606	0.0015375
2607	0.0015407
2610	0.0015633
2611	0.0025863
2612	0.0025863
2613	0.0015633
2616	0.0015407
2617	0.0015375
2618	0.0016191
2619	0.0027221
2620	0.0016766
2621	0.0012513
2623	0.0014143
2624	0.0016508
2625	0.0020926
2626	0.0016654
2631	0.0012972
2637	0.0010501
2639	0.0012209
2640	0.0011525
2645	0.0011525
2646	0.0012209
2648	0.0010501
2654	0.0012972
2659	0.001127
2660	0.001127
2661	0.0011485
2674	0.0011485
2675	0.0015888
2677	0.0012631
2681	0.0010004
2684	0.0010004
2688	0.0012631
2690	0.0015888
2691	0.0010422
2694	0.001756
2695	0.0023485
2696	0.001756
2697	0.0023485
2700	0.0010422
2701	0.0015587
2702	0.0012745
2709	0.0010248
2715	0.001061
2716	0.001061
2722	0.0010248
2729	0.0012745
2730	0.0015587
2749	0.0014947
2750	0.0014947
2755	0.0013843
2756	0.0016954
2757	0.0016954
2758	0.0013843
2759	0.0024046
2760	0.0013541
2762	0.0022774
2764	0.0011477
2765	0.0017343
2766	0.0017343
2767	0.0011477
2769	0.0022774
2771	0.0013541
2772	0.0024046
2773	0.0010975
2796	0.0010975
2801	0.00023566
2863	0.0015827
2869	0.0015827
2879	0.0034082
2880	0.0041742
2881	0.0041742
2882	0.0034082
2883	0.005081
2884	0.0030486
2885	0.0010162
2886	0.0010162
2887	0.0030486
2888	0.005081
2889	0.0043221
2890	0.0055798
2891	0.0061123
2892	0.0061123
2893	0.0055798
2894	0.0043221
2901	0.00061919
2909	0.0025028
2912	0.0010373
2921	0.0010373
2924	0.0025028
2925	0.0015962
2929	0.001077
2942	0.001077
2946	0.0015962
2949	0.0014391
2953	0.0013539
2954	0.0012834
2958	0.001263
2959	0.001263
2963	0.0012834
2964	0.0013539
2968	0.0014391
2971	0.0023081
2972	0.0018294
2973	0.0022132
2974	0.0010926
2975	0.0019398
2976	0.0012508
2977	0.0018658
2978	0.001639
2979	0.001639
2980	0.0018658
2981	0.0012508
2982	0.0019398
2983	0.0010926
2984	0.0022132
2985	0.0018294
2986	0.0023081
2987	0.0029888
2990	0.0019191
2995	0.0013054
3001	0.00085562
3008	0.0013054
3013	0.0019191
3016	0.0029888
3018	0.0017682
3020	0.0010533
3022	0.0017176
3024	0.0022774
3025	0.0017974
3027	0.0014878
3030	0.0019079
3032	0.0024365
3033	0.0022958
3035	0.0017815
3038	0.0017815
3040	0.0022958
3041	0.0024365
3043	0.0019079
3046	0.0014878
3048	0.0017974
3049	0.0022774
3051	0.0017176
3053	0.0010533
3055	0.0017682
3060	0.0035376
3061	0.0010902
3064	0.0020056
3068	0.0020294
3071	0.0011246
3072	0.0020221
3079	0.0016456
3080	0.0016456
3087	0.0020221
3088	0.0011246
3091	0.0020294
3095	0.0020056
3098	0.0010902
3099	0.0035376
3101	0.00018823
3105	0.0014261
3106	0.0010989
3110	0.0010309
3115	0.0010309
3119	0.0010989
3120	0.0014261
3158	0.0010042
3160	0.0011977
3189	0.0011977
3191	0.0010042
3201	0.00017849
3221	0.0012772
3222	0.0015642
3223	0.0015642
3224	0.0012772
3231	0.0010996
3233	0.0013942
3234	0.0013819
3236	0.0010121
3237	0.0013694
3238	0.0013089
3239	0.0013089
3240	0.0013694
3241	0.0010121
3243	0.0013819
3244	0.0013942
3246	0.0010996
3301	0.00010199
3318	0.0010673
3319	0.0010592
3322	0.0012502
3323	0.0012502
3326	0.0010592
3327	0.0010673
3331	0.0016727
3332	0.0016371
3334	0.001218
3336	0.0013864
3337	0.0026673
3339	0.001077
3340	0.001077
3342	0.0013864
3343	0.0026673
3345	0.001218
3347	0.0016727
3348	0.0016371
3381	0.0034493
3382	0.0034493
3383	0.024078
3384	0.024078
3389	0.0030927
3390	0.0015551
3391	0.0024763
3392	0.0024763
3393	0.0015551
3394	0.0030927
3395	0.0022847
3396	0.0027391
3397	0.0026509
3398	0.001231
3399	0.001231
3400	0.0026509
3401	0.0027391
3402	0.0022847
3403	0.0052388
3404	0.0037044
3405	0.0037044
3406	0.0037044
3407	0.0037044
3408	0.0037044
3409	0.0037044
3410	0.0052388
3411	0.0067355
3413	0.0035502
3414	0.003716
3415	0.003716
3416	0.0035502
3418	0.0067355
3420	0.0012829
3421	0.0029426
3422	0.0047748
3424	0.0021449
3425	0.0024324
3426	0.0024324
3427	0.0021449
3429	0.0047748
3430	0.0029426
3431	0.0012829
3433	0.0075316
3434	0.0012627
3435	0.0023395
3436	0.0032169
3437	0.0050881
3438	0.0029993
3440	0.0028295
3441	0.0028295
3443	0.0029993
3444	0.0050881
3445	0.0032169
3446	0.0023395
3447	0.0012627
3448	0.0075316
3449	0.0023812
3450	0.0023812
3452	0.0013674
3453	0.0012555
3454	0.0013674
3455	0.0012555
3457	0.0018916
3458	0.0018916
3459	0.024176
3460	0.024176
3461	0.02027
3462	0.0067566
3463	0.0067566
3464	0.02027
3465	0.0043085
3466	0.0052769
3467	0.0052769
3468	0.0043085
3473	0.0064849
3474	0.0081979
3475	0.0034281
3476	0.007882
3477	0.007882
3478	0.0034281
3479	0.0081979
3480	0.0064849
3482	0.003654
3483	0.0037805
3484	0.0040978
3485	0.0026854
3486	0.00179
3489	0.00179
3490	0.0026854
3491	0.0040978
3492	0.0037805
3493	0.003654
3495	0.0033819
3496	0.0031324
3497	0.002854
3498	0.0031636
3500	0.0013925
3501	0.0010515
3502	0.0030356
3503	0.0030356
3504	0.0010515
3505	0.0013925
3507	0.0031636
3508	0.002854
3509	0.0031324
3510	0.0033819
3511	0.0051762
3513	0.0083747
3514	0.0045547
3515	0.0060907
3516	0.0031374
3519	0.0031374
3520	0.0060907
3521	0.0045547
3522	0.0083747
3524	0.0051762
3525	0.0043266
3526	0.0014035
3527	0.0064713
3528	0.003231
3529	0.004855
3530	0.0016782
3531	0.0081035
3532	0.0024327
3533	0.0039292
3534	0.0071305
3535	0.0011464
3536	0.0031671
3537	0.0031671
3538	0.0011464
3539	0.0071305
3540	0.0039292
3541	0.0024327
3542	0.0081035
3543	0.0016782
3544	0.004855
3545	0.003231
3546	0.0064713
3547	0.0014035
3548	0.0043266
3549	0.0019914
3550	0.0029773
3551	0.0025557
3552	0.0029157
3554	0.0018408
3555	0.0027876
3556	0.0062815
3557	0.0034546
3558	0.00291
3559	0.0027957
3560	0.0011141
3561	0.0015208
3562	0.003142
3563	0.0050853
3564	0.0050853
3565	0.003142
3566	0.0015208
3567	0.0011141
3568	0.0027957
3569	0.00291
3570	0.0034546
3571	0.0062815
3572	0.0027876
3573	0.0018408
3575	0.0029157
3576	0.0025557
3577	0.0029773
3578	0.0019914
3579	0.0020717
3582	0.0020717
3599	0.00435
3600	0.0053277
3601	0.0053277
3602	0.00435
3603	0.0024458
3604	0.0014675
3607	0.0014675
3608	0.0024458
3609	0.0055232
3610	0.0071304
3611	0.007811
3612	0.007811
3613	0.0071304
3614	0.0055232
3615	0.0025319
3616	0.0017904
3617	0.0017904
3618	0.0017904
3619	0.0017904
3620	0.0017904
3621	0.0017904
3622	0.0025319
3624	0.0019698
3627	0.0013808
3628	0.0015256
3630	0.0015047
3631	0.0015047
3633	0.0015256
3634	0.0013808
3637	0.0019698
3639	0.0014657
3641	0.0011578
3645	0.0011881
3654	0.0011881
3658	0.0011578
3660	0.0014657
3661	0.0041114
3662	0.0016349
3664	0.0027195
3666	0.0017789
3667	0.0013035
3668	0.001553
3669	0.001553
3670	0.0013035
3671	0.0017789
3673	0.0027195
3675	0.0016349
3676	0.0041114
3677	0.003143
3680	0.0011097
3681	0.0021575
3682	0.001186
3686	0.0010659
3687	0.0015169
3689	0.0010971
3694	0.0010971
3696	0.0015169
3697	0.0010659
3701	0.001186
3702	0.0021575
3703	0.0011097
3706	0.003143
3707	0.002598
3708	0.0017385
3710	0.0022774
3712	0.0033581
3713	0.0013378
3714	0.0024529
3717	0.0022082
3718	0.0010927
3719	0.0016874
3720	0.0028917
3721	0.0010711
3722	0.0024569
3723	0.0017895
3724	0.0010807
3725	0.002346
3726	0.0016783
3727	0.0016783
3728	0.002346
3729	0.0010807
3730	0.0017895
3731	0.0024569
3732	0.0010711
3733	0.0028917
3734	0.0016874
3735	0.0010927
3736	0.0022082
3739	0.0024529
3740	0.0013378
3741	0.0033581
3743	0.0022774
3745	0.0017385
3746	0.002598
3747	0.0010045
3748	0.0012302
3749	0.0012302
3750	0.0010045
3773	0.0055414
3774	0.0071539
3775	0.0078367
3776	0.0078367
3777	0.0071539
3778	0.0055414
3795	0.0039789
3796	0.0022972
3797	0.0022972
3798	0.0039789
3799	0.0017794
3800	0.003082
3801	0.003082
3802	0.003082
3803	0.003082
3804	0.003082
3805	0.003082
3806	0.0017794
3807	0.0039789
3808	0.0022972
3809	0.0022972
3810	0.0039789
3812	0.0016488
3815	0.0010248
3816	0.0016883
3818	0.0013727
3819	0.001434
3820	0.0013671
3822	0.0015456
3823	0.0015456
3825	0.0013671
3826	0.001434
3827	0.0013727
3829	0.0016883
3830	0.0010248
3833	0.0016488
3851	0.0058306
3852	0.0033774
3854	0.0036472
3855	0.001615
3856	0.0032793
3857	0.0013209
3859	0.0020077
3861	0.0020352
3862	0.0024642
3863	0.0013789
3864	0.0019037
3869	0.0019037
3870	0.0013789
3871	0.0024642
3872	0.0020352
3874	0.0020077
3876	0.0013209
3877	0.0032793
3878	0.001615
3879	0.0036472
3881	0.0033774
3882	0.0058306
3883	0.0013984
3884	0.0015437
3887	0.0011643
3889	0.0010539
3890	0.0010818
3897	0.0010135
3901	0.00059529
3903	0.0010624
3908	0.0010624
3914	0.0010135
3921	0.0010818
3922	0.0010539
3924	0.0011643
3927	0.0015437
3928	0.0013984
3949	0.00757
3950	0.00757
3951	0.0031759
3952	0.0031759
3955	0.0064997
3956	0.0064997
3957	0.0017329
3958	0.0014883
3963	0.0014883
3964	0.0017329
3965	0.0036403
3966	0.014298
3967	0.010094
3968	0.014298
3969	0.010094
3970	0.0036403
3971	0.0032068
3972	0.0032068
3973	0.0032315
3974	0.0010772
3975	0.0010772
3976	0.0032315
3977	0.0037025
3978	0.0045346
3979	0.0045346
3980	0.0037025
3981	0.0019378
3982	0.0019378
3983	0.0060106
3985	0.0034714
3986	0.0049905
3987	0.0029902
3989	0.0048855
3990	0.0048855
3992	0.0029902
3993	0.0049905
3994	0.0034714
3996	0.0060106
3997	0.006374
3998	0.0018212
3999	0.0047315
4000	0.0074461
4001	0.0028932
4002	0.0074461
4003	0.0028932
4004	0.0047315
4005	0.0018212
4006	0.006374
4009	0.0010171
4010	0.0012457
4011	0.0012457
4012	0.0010172
4013	0.0055627
4014	0.0033376
4015	0.0011125
4016	0.0011125
4017	0.0033376
4018	0.0055627
4021	0.010419
4023	0.0039778
4024	0.0057037
4026	0.0015242
4027	0.003198
4028	0.0023593
4029	0.0023593
4030	0.003198
4031	0.0015242
4033	0.0057037
4034	0.0039778
4036	0.010419
4037	0.0079396
4039	0.0056314
4040	0.001903
4041	0.0025483
4042	0.0025483
4043	0.0025483
4044	0.0025483
4045	0.001903
4046	0.0056314
4048	0.0079396
4055	0.004288
4056	0.0055358
4057	0.0060642
4058	0.0060642
4059	0.0055358
4060	0.004288
4063	0.003641
4064	0.0021021
4065	0.0021021
4066	0.003641
4067	0.0016283
4068	0.0028203
4069	0.0028203
4070	0.0028203
4071	0.0028203
4072	0.0028203
4073	0.0028203
4074	0.0016283
4075	0.003641
4076	0.0021021
4077	0.0021021
4078	0.003641
4079	0.0032917
4080	0.0019005
4081	0.0038009
4082	0.0029442
4083	0.0025497
4084	0.0025497
4085	0.0025497
4086	0.0025497
4087	0.0029442
4088	0.0038009
4089	0.0019005
4090	0.0032917
4101	1.8252e-10
4133	0.0088661
4134	0.0088661
4135	0.022762
4136	0.022762
4137	0.017752
4138	0.017752
4139	0.038276
4140	0.012759
4141	0.012759
4142	0.038276
4145	0.0083158
4146	0.010185
4147	0.010185
4148	0.0083158
4167	0.0063055
4168	0.0063055
4169	0.0019513
4170	0.0019513
4177	0.0027304
4179	0.0015951
4180	0.0015951
4182	0.0027304
4183	0.0031354
4185	0.0033731
4188	0.0033731
4190	0.0031354
4201	3.702e-11
4207	0.0014257
4208	0.0027059
4210	0.0038342
4211	0.0038342
4213	0.0027059
4214	0.0014257
4215	0.0026036
4216	0.0035607
4217	0.0035636
4218	0.0030329
4219	0.0023094
4220	0.0010317
4223	0.0010317
4224	0.0023094
4225	0.0030329
4226	0.0035636
4227	0.0035607
4228	0.0026036
4261	0.0026124
4262	0.0026124
4281	0.0011358
4283	0.0011358
4301	0.00057395
4304	0.0011011
4305	0.0013578
4307	0.0011011
4308	0.0013578
4311	0.0017647
4312	0.0017647
4313	0.0010128
4314	0.0010128
4319	0.0010083
4320	0.0018136
4321	0.0018136
4322	0.0010083
4328	0.0014034
4335	0.0014034
4341	0.0011359
4346	0.0010644
4347	0.0010644
4352	0.0011359
4355	0.0022103
4356	0.0032595
4359	0.0022103
4360	0.0032595
4365	0.0011236
4366	0.0011236
4371	0.0010802
4372	0.0010182
4381	0.0010182
4382	0.0010802
4384	0.0014474
4386	0.0013802
4387	0.0013802
4389	0.0014474
4391	0.0032726
4392	0.0047038
4393	0.0048746
4396	0.0028619
4397	0.0059196
4398	0.0059196
4399	0.0028619
4401	0.00047876
4402	0.0048746
4403	0.0047038
4404	0.0032726
4405	0.01014
4406	0.0055786
4407	0.0023355
4409	0.0038479
4410	0.0031036
4411	0.0014945
4414	0.0014945
4415	0.0031036
4416	0.0038479
4418	0.0023355
4419	0.0055786
4420	0.01014
4421	0.0036619
4422	0.0036619
4423	0.0028365
4424	0.0016377
4425	0.0021142
4426	0.0028365
4427	0.0028365
4428	0.0021142
4429	0.0021142
4430	0.0028365
4431	0.0028365
4432	0.0021142
4433	0.0016377
4434	0.0028365
4435	0.0036619
4436	0.0036619
4457	0.0013539
4460	0.0010159
4461	0.0070482
4462	0.004037
4463	0.0030384
4464	0.0022556
4465	0.0041083
4466	0.0068945
4467	0.0018877
4468	0.0018877
4469	0.0068945
4470	0.0041083
4471	0.0022556
4472	0.0030384
4473	0.004037
4474	0.0070482
4475	0.0010159
4478	0.0013539
4483	0.0012319
4484	0.0026326
4487	0.0015452
4488	0.0021073
4491	0.0015216
4492	0.0010409
4495	0.0041933
4496	0.0037357
4500	0.0020048
4501	0.00015318
4502	0.0014495
4503	0.0035516
4506	0.0025252
4507	0.0051639
4508	0.003437
4509	0.003437
4510	0.0051639
4511	0.0025252
4514	0.0035516
4515	0.0014495
4517	0.0020048
4521	0.0037357
4522	0.0041933
4525	0.0010409
4526	0.0015216
4529	0.0021073
4530	0.0015452
4533	0.0026326
4534	0.0012319
4535	0.0015081
4545	0.0010233
4549	0.0011109
4550	0.0016316
4551	0.0020042
4555	0.0016003
4576	0.0016003
4580	0.0020042
4581	0.0016316
4582	0.0011109
4586	0.0010233
4596	0.0015081
4601	0.0006645
4661	0.0011033
4662	0.0045253
4663	0.00225
4665	0.0023118
4666	0.0037923
4668	0.0017674
4669	0.0013685
4670	0.0019026
4672	0.0011136
4673	0.0044244
4675	0.0041459
4678	0.0017527
4679	0.0013006
4680	0.0030004
4681	0.0024696
4683	0.0031834
4684	0.0057081
4685	0.0020917
4686	0.0060331
4687	0.0060331
4688	0.0020917
4689	0.0057081
4690	0.0031834
4692	0.0024696
4693	0.0030004
4694	0.0013006
4695	0.0017527
4698	0.0041459
4700	0.0044244
4701	0.0011136
4703	0.0019026
4704	0.0013685
4705	0.0017674
4707	0.0037923
4708	0.0023118
4710	0.00225
4711	0.0045254
4712	0.0011033
4713	0.0078752
4714	0.0048456
4715	0.0015914
4716	0.0021953
4717	0.0021328
4718	0.0020038
4719	0.003063
4724	0.001065
4725	0.0015189
4731	0.0035732
4733	0.0010113
4734	0.001567
4735	0.0029166
4736	0.0016777
4737	0.0040716
4739	0.0013388
4741	0.0026934
4744	0.0034031
4751	0.0013632
4752	0.0014971
4756	0.0011685
4761	0.0011685
4765	0.0014971
4766	0.0013632
4773	0.0034031
4776	0.0026934
4778	0.0013388
4780	0.0040716
4781	0.0016777
4782	0.0029166
4783	0.001567
4784	0.0010113
4786	0.0035732
4792	0.0015189
4793	0.001065
4798	0.003063
4799	0.0020038
4800	0.0021328
4801	0.0021953
4802	0.0015914
4803	0.0048456
4804	0.0078752
4805	0.0026147
4806	0.001637
4808	0.0023388
4810	0.0011162
4811	0.0015752
4812	0.0019449
4813	0.0019671
4815	0.0027432
4820	0.0018666
4821	0.0018916
4822	0.0010147
4823	0.0027049
4828	0.001563
4829	0.001156
4831	0.0020409
4833	0.0040571
4835	0.0011416
4837	0.0018987
4840	0.0011544
4841	0.0038012
4843	0.0013824
4845	0.0024118
4849	0.002981
4851	0.0010372
4853	0.0023138
4857	0.001935
4861	0.0018626
4864	0.0018626
4868	0.001935
4872	0.0023138
4874	0.0010372
4876	0.002981
4880	0.0024118
4882	0.0013824
4884	0.0038012
4885	0.0011544
4888	0.0018987
4890	0.0011416
4892	0.0040571
4894	0.0020409
4896	0.001156
4897	0.001563
4901	0.00031182
4902	0.0027049
4903	0.0010147
4904	0.0018916
4905	0.0018666
4910	0.0027432
4912	0.0019671
4913	0.0019449
4914	0.0015752
4915	0.0011162
4917	0.0023388
4919	0.001637
4920	0.0026147
4924	0.0014391
4932	0.0011795
5001	0.00067532
5035	0.0011795
5043	0.0014391
5049	0.0010579
5052	0.0010579
5055	0.0015778
5058	0.0015132
5067	0.0023079
5069	0.0021501
5071	0.0011551
5073	0.0025354
5077	0.0017316
5084	0.0017316
5088	0.0025354
5090	0.0011551
5092	0.0021501
5094	0.0023079
5101	0.00089223
5103	0.0015132
5106	0.0015778
5107	0.002001
5110	0.0011099
5111	0.0016896
5112	0.0013306
5113	0.0016036
5116	0.0012778
5117	0.0016882
5121	0.0011703
5122	0.0013941
5123	0.0015256
5125	0.0011132
5127	0.0015136
5128	0.0012271
5129	0.0018987
5132	0.0011103
5133	0.0021632
5137	0.001499
5138	0.001499
5142	0.0021632
5143	0.0011103
5146	0.0018987
5147	0.0012271
5148	0.0015136
5150	0.0011132
5152	0.0015256
5153	0.0013941
5154	0.0011703
5158	0.0016882
5159	0.0012778
5162	0.0016036
5163	0.0013306
5164	0.0016896
5165	0.0011099
5168	0.002001
5169	0.0010807
5174	0.0010078
5175	0.0010582
5178	0.0015344
5182	0.0018994
5183	0.001663
5184	0.0011346
5191	0.001663
5192	0.0011346
5194	0.0018994
5197	0.0015344
5199	0.0010582
5201	0.00016435
5202	0.0010078
5206	0.0010807
5234	0.0012258
5235	0.0010541
5294	0.0010541
5295	0.0012258
5301	0.00012659
5393	0.001498
5395	0.0011967
5396	0.0027561
5397	0.0027561
5398	0.0011967
5400	0.001498
5401	0.0007915
5404	0.0019166
5411	0.0019166
5417	0.0010078
5421	0.0013437
5422	0.0013812
5423	0.0013812
5424	0.0013437
5428	0.0010078
5433	0.0016442
5435	0.0017677
5437	0.001422
5439	0.0010235
5441	0.0019161
5443	0.0019379
5445	0.0018023
5446	0.0018538
5448	0.0012106
5450	0.0021984
5453	0.0021954
5456	0.0032768
5457	0.0032768
5460	0.0021954
5463	0.0021984
5465	0.0012106
5467	0.0018538
5468	0.0018023
5470	0.0019379
5472	0.0019161
5474	0.0010235
5476	0.001422
5478	0.0017677
5480	0.0016442
5501	0.00010403
5504	0.0014169
5508	0.0015432
5512	0.0013087
5513	0.0019434
5514	0.0010099
5515	0.0014494
5516	0.0010644
5519	0.0011413
5520	0.0018512
5521	0.0021575
5522	0.0012923
5527	0.0013591
5528	0.0013402
5529	0.0013402
5530	0.0013591
5535	0.0012923
5536	0.0021575
5537	0.0018512
5538	0.0011413
5541	0.0010644
5542	0.0014494
5543	0.0010099
5544	0.0019434
5545	0.0013087
5549	0.0015432
5553	0.0014169
5583	0.0011716
5601	0.00034863
5603	0.0015853
5611	0.0012447
5612	0.0010154
5615	0.0012995
5623	0.0016134
5624	0.0014771
5632	0.0010913
5633	0.0010913
5641	0.0014771
5642	0.0016134
5650	0.0012995
5653	0.0010154
5654	0.0012447
5662	0.0015853
5682	0.0011716
5691	0.0016513
5692	0.0013484
5698	0.00169
5700	0.0010692
5701	0.00042
5703	0.0015391
5705	0.0011485
5708	0.001195
5711	0.001195
5714	0.0011485
5717	0.0015391
5719	0.0010692
5720	0.00169
5727	0.0013484
5728	0.0016513
5730	0.0013841
5731	0.0018354
5732	0.0015026
5734	0.0016844
5736	0.0017307
5737	0.0018591
5739	0.0014271
5742	0.0015094
5743	0.0013703
5751	0.0011945
5757	0.0014148
5758	0.0010006
5761	0.0013971
5763	0.0013971
5767	0.0010006
5769	0.0014148
5775	0.0011945
5782	0.0015094
5783	0.0013703
5786	0.0014271
5788	0.0017307
5789	0.0018591
5791	0.0016844
5793	0.0018354
5794	0.0015026
5795	0.0013841
5797	0.0015164
5798	0.0012528
5801	0.00077539
5803	0.0015719
5809	0.0013037
5820	0.0010087
5826	0.0012478
5832	0.0010796
5848	0.0010796
5854	0.0012478
5860	0.0010087
5871	0.0013037
5877	0.0015719
5881	0.0015164
5882	0.0012528
5883	0.0025588
5884	0.0015349
5885	0.0030933
5886	0.0030933
5887	0.0015349
5888	0.0025588
5889	0.0065531
5890	0.0080695
5891	0.0035097
5892	0.0083433
5893	0.0083433
5894	0.0035097
5895	0.0080695
5896	0.0065531
5897	0.0025597
5898	0.00181
5899	0.00181
5900	0.00181
5901	0.00181
5902	0.00181
5903	0.00181
5904	0.0025597
5913	0.0013978
5914	0.0020455
5915	0.0019392
5916	0.0062082
5917	0.0019176
5918	0.0014844
5919	0.001931
5920	0.0020986
5921	0.0019233
5922	0.0020068
5923	0.0020068
5924	0.0019233
5925	0.0020986
5926	0.001931
5927	0.0014844
5928	0.0019176
5929	0.0062082
5930	0.0019392
5931	0.0020455
5932	0.0013978
5937	0.0010427
5938	0.0020555
5945	0.0017798
5946	0.0030374
5947	0.0021016
5948	0.0021016
5949	0.0030374
5950	0.0017798
5957	0.0020555
5958	0.0010427
5963	0.0018583
5964	0.0015637
5967	0.0031611
5968	0.0017172
5969	0.0024068
5970	0.0018887
5975	0.0023703
5976	0.0018522
5977	0.0025418
5978	0.002862
5979	0.002862
5980	0.0025418
5981	0.0018522
5982	0.0023703
5987	0.0018887
5988	0.0024068
5989	0.0017172
5990	0.0031611
5993	0.0015637
5994	0.0018583
5995	0.0034574
5998	0.004143
5999	0.0026122
6001	0.0071132
6002	0.0013969
6006	0.003575
6007	0.0024272
6008	0.0011339
6009	0.0089325
6010	0.0089325
6011	0.0011339
6012	0.0024272
6013	0.003575
6017	0.0013969
6018	0.0071132
6020	0.0026122
6021	0.004143
6024	0.0034574
6025	0.0066634
6027	0.0013097
6028	0.0027765
6031	0.0035844
6032	0.0012371
6033	0.0041504
6034	0.0018343
6035	0.0033945
6037	0.0055903
6040	0.0019287
6041	0.0056506
6042	0.0018085
6043	0.0016283
6044	0.0015151
6045	0.0038523
6047	0.0025146
6048	0.0036889
6049	0.0067054
6050	0.001444
6051	0.001444
6052	0.0067054
6053	0.0036889
6054	0.0025146
6056	0.0038523
6057	0.0015151
6058	0.0016283
6059	0.0018085
6060	0.0056506
6061	0.0019287
6064	0.0055903
6066	0.0033945
6067	0.0018343
6068	0.0041504
6069	0.0012371
6070	0.0035844
6073	0.0027765
6074	0.0013097
6076	0.0066634
6077	0.0017828
6078	0.001685
6079	0.0010872
6084	0.0053909
6085	0.00182
6087	0.0010698
6088	0.0036377
6089	0.0026311
6094	0.0011242
6099	0.0010675
6100	0.0024806
6101	0.0012099
6103	0.0018411
6104	0.0027154
6105	0.0027167
6106	0.0011229
6107	0.0019439
6108	0.0019439
6109	0.0011229
6110	0.0027167
6111	0.0027154
6112	0.0018411
6114	0.0012099
6115	0.0024806
6116	0.0010675
6121	0.0011242
6126	0.0026311
6127	0.0036377
6128	0.0010698
6130	0.00182
6131	0.0053909
6136	0.0010872
6137	0.001685
6138	0.0017828
6153	0.0015178
6154	0.0020453
6161	0.0015178
6162	0.0020453
6177	0.001127
6178	0.0021308
6179	0.0025569
6180	0.0026602
6181	0.0026601
6182	0.0025569
6183	0.0021308
6184	0.001127
6185	0.0036626
6187	0.0041568
6188	0.003443
6189	0.0018873
6190	0.0027032
6193	0.0027032
6194	0.0018873
6195	0.003443
6196	0.0041568
6198	0.0036626
6201	0.0014983
6202	0.0013721
6205	0.001552
6206	0.0019843
6207	0.0019843
6208	0.001552
6211	0.0013721
6212	0.0014983
6215	0.0040162
6216	0.0040162
6217	0.0031109
6218	0.0017961
6219	0.0023187
6220	0.0031109
6221	0.0031109
6222	0.0023187
6223	0.0023187
6224	0.0031109
6225	0.0031109
6226	0.0023187
6227	0.0017961
6228	0.0031109
6229	0.0040162
6230	0.0040162
6237	0.0020322
6239	0.001718
6241	0.0020131
6244	0.0029879
6247	0.0029879
6250	0.0020131
6252	0.001718
6254	0.0020322
6272	0.0011508
6274	0.0014901
6282	0.0011507
6291	0.0011507
6299	0.0014901
6301	0.0011508
6313	0.0017362
6315	0.0012153
6316	0.0016408
6318	0.0012501
6327	0.0010457
6328	0.0019266
6329	0.0016987
6331	0.0011721
6334	0.0010671
6338	0.0014916
6349	0.0014916
6353	0.0010671
6356	0.0011721
6358	0.0016987
6359	0.0019266
6360	0.0010457
6369	0.0012501
6371	0.0016408
6372	0.0012153
6374	0.0017362
6376	0.001987
6377	0.0037859
6379	0.0027346
6382	0.0029127
6384	0.0060958
6386	0.0016992
6387	0.0033425
6389	0.0016632
6392	0.0034843
6393	0.0014899
6394	0.0026347
6397	0.0063723
6399	0.0057257
6400	0.0026967
6401	0.0026967
6402	0.0057257
6404	0.0063723
6407	0.0026347
6408	0.0014899
6409	0.0034843
6412	0.0016632
6414	0.0033425
6415	0.0016992
6417	0.0060958
6419	0.0029127
6422	0.0027346
6424	0.0037859
6425	0.001987
6427	0.0014688
6433	0.0011931
6438	0.0012394
6440	0.0022787
6442	0.0018704
6444	0.0010384
6446	0.0020669
6447	0.0011189
6448	0.0033749
6449	0.0016471
6450	0.0012779
6454	0.0019808
6457	0.0015239
6458	0.0025312
6460	0.0014284
6462	0.0021957
6464	0.0010175
6465	0.001019
6466	0.0039163
6468	0.0012221
6469	0.0011904
6472	0.0043348
6473	0.0043348
6476	0.0011904
6477	0.0012221
6479	0.0039163
6480	0.001019
6481	0.0010175
6483	0.0021957
6485	0.0014284
6487	0.0025312
6488	0.0015239
6491	0.0019808
6495	0.0012779
6496	0.0016471
6497	0.0033749
6498	0.0011189
6499	0.0020669
6501	0.0010384
6503	0.0018704
6505	0.0022787
6507	0.0012394
6512	0.0011931
6518	0.0014688
6519	0.0042401
6520	0.0018535
6522	0.0024229
6524	0.0015079
6525	0.003454
6526	0.0012364
6528	0.0012144
6529	0.002564
6531	0.0025101
6533	0.0026194
6535	0.0011049
6537	0.0027367
6539	0.0013607
6543	0.0012108
6545	0.0018349
6547	0.0034775
6549	0.0019114
6551	0.0013082
6553	0.0013472
6554	0.0014605
6555	0.0035897
6557	0.0016247
6559	0.0030783
6561	0.0018102
6563	0.0024377
6564	0.001105
6567	0.0033012
6571	0.0016403
6575	0.002865
6578	0.002865
6582	0.0016403
6586	0.0033012
6589	0.001105
6590	0.0024377
6592	0.0018102
6594	0.0030783
6596	0.0016247
6598	0.0035897
6599	0.0014605
6600	0.0013472
6601	0.0002927
6602	0.0013082
6604	0.0019114
6606	0.0034775
6608	0.0018349
6610	0.0012108
6614	0.0013607
6616	0.0027367
6618	0.0011049
6620	0.0026194
6622	0.0025101
6624	0.002564
6625	0.0012144
6627	0.0012364
6628	0.003454
6629	0.0015079
6631	0.0024229
6633	0.0018535
6634	0.0042401
6638	0.0011801
6645	0.0011801
6667	0.0010244
6668	0.0010244
6701	0.0037631
6702	0.0053218
6703	0.0037631
6704	0.0037631
6705	0.0037631
6706	0.0037631
6707	0.0053218
6708	0.0037631
6709	0.0032073
6710	0.0030685
6712	0.0034781
6713	0.0029069
6714	0.0010734
6715	0.0014133
6716	0.0031844
6717	0.0031844
6718	0.0014133
6719	0.0010734
6720	0.0029069
6721	0.0034781
6723	0.0030685
6724	0.0032073
6725	0.001225
6726	0.0012623
6727	0.0010342
6735	0.0014562
6736	0.0014562
6744	0.0010342
6745	0.0012623
6746	0.001225
6749	0.0013464
6750	0.0015448
6751	0.0014472
6752	0.0010404
6756	0.001372
6757	0.0017106
6758	0.0016799
6759	0.0016799
6760	0.0017106
6761	0.001372
6765	0.0010404
6766	0.0014472
6767	0.0015448
6768	0.0013464
6772	0.0023541
6774	0.0018712
6775	0.0031273
6777	0.0028483
6778	0.0018885
6780	0.0018347
6782	0.0023907
6783	0.0016918
6785	0.0025335
6786	0.0015792
6787	0.0015792
6788	0.0025335
6790	0.0016918
6791	0.0023907
6793	0.0018347
6795	0.0018885
6796	0.0028483
6798	0.0031273
6799	0.0018712
6801	0.0023541
6803	0.0012374
6805	0.0012047
6814	0.0010383
6815	0.0016644
6816	0.0019967
6821	0.0012851
6824	0.001083
6828	0.0015272
6831	0.0017343
6833	0.0017258
6834	0.0017258
6836	0.0017343
6839	0.0015272
6843	0.001083
6846	0.0012851
6851	0.0019967
6852	0.0016644
6853	0.0010383
6862	0.0012047
6864	0.0012374
6866	0.001131
6868	0.0010459
6869	0.0012234
6881	0.0012056
6883	0.0012204
6884	0.002343
6885	0.0014812
6889	0.0016625
6901	0.0016491
6903	0.0012193
6904	0.0011039
6905	0.0014778
6906	0.0021517
6907	0.0021517
6908	0.0014778
6909	0.0011039
6910	0.0012193
6912	0.0016491
6924	0.0016625
6928	0.0014812
6929	0.002343
6930	0.0012204
6932	0.0012056
6944	0.0012234
6945	0.0010459
6947	0.001131
6950	0.0012764
6953	0.0012831
6954	0.001066
6955	0.0011222
6958	0.001167
6959	0.0019075
6960	0.0024506
6961	0.0032668
6963	0.0045053
6965	0.0016397
6967	0.0012364
6968	0.0013802
6969	0.0012828
6974	0.0010536
6975	0.0017716
6978	0.0022911
6981	0.0022911
6984	0.0017716
6985	0.0010536
6990	0.0012828
6991	0.0013802
6992	0.0012364
6994	0.0016397
6996	0.0045053
6998	0.0032668
6999	0.0024506
7000	0.0019075
7001	0.001167
7004	0.0011222
7005	0.001066
7006	0.0012831
7009	0.0012764
7013	0.0018465
7018	0.0024464
7021	0.0022884
7022	0.0011457
7023	0.0019588
7025	0.002192
7027	0.0010535
7029	0.0031353
7030	0.0017804
7031	0.0022493
7032	0.0010019
7033	0.0019867
7034	0.0019291
7036	0.0034905
7044	0.0020079
7047	0.0010433
7048	0.0010345
7049	0.0012327
7051	0.003227
7055	0.0017015
7057	0.0014911
7059	0.0036589
7062	0.002814
7064	0.0013252
7065	0.0023025
7067	0.0031709
7068	0.0014108
7069	0.0014108
7070	0.0031709
7072	0.0023025
7073	0.0013252
7075	0.002814
7078	0.0036589
7080	0.0014911
7082	0.0017015
7086	0.003227
7088	0.0012327
7089	0.0010345
7090	0.0010433
7093	0.0020079
7101	0.0034905
7103	0.0019291
7104	0.0019867
7105	0.0010019
7106	0.0022492
7107	0.0017804
7108	0.0031353
7110	0.0010535
7112	0.002192
7114	0.0019588
7115	0.0011457
7116	0.0022884
7119	0.0024464
7124	0.0018465
7128	0.0021039
7133	0.0020483
7140	0.0020374
7142	0.001587
7148	0.0021173
7150	0.0018972
7154	0.0017703
7156	0.0021433
7157	0.0011555
7158	0.0014127
7162	0.0019274
7164	0.0017795
7167	0.0019304
7174	0.0017854
7178	0.001017
7182	0.0022989
7186	0.0011126
7190	0.0027346
7192	0.0011459
7198	0.0025471
7201	0.00037725
7203	0.0017538
7204	0.0013823
7205	0.0013823
7206	0.0017538
7211	0.0025471
7217	0.0011459
7219	0.0027346
7223	0.0011126
7227	0.0022989
7231	0.001017
7235	0.0017854
7242	0.0019304
7245	0.0017795
7247	0.0019274
7251	0.0014127
7252	0.0011555
7253	0.0021433
7255	0.0017703
7259	0.0018972
7261	0.0021173
7267	0.001587
7269	0.0020374
7276	0.0020483
7281	0.0021039
7301	0.00029135
7361	0.0017109
7362	0.003547
7363	0.0043382
7364	0.0043382
7365	0.003547
7366	0.0017109
7368	0.0021441
7369	0.0030793
7372	0.0030793
7373	0.0021441
7383	0.0016446
7385	0.002757
7386	0.002757
7388	0.0016446
7389	0.0019032
7390	0.0010335
7392	0.0014031
7393	0.0022461
7394	0.0030538
7397	0.0042228
7398	0.0041523
7401	0.0071399
7402	0.0070372
7405	0.0070372
7406	0.0071399
7409	0.0041523
7410	0.0042228
7413	0.0030538
7414	0.0022461
7415	0.0014031
7417	0.0010335
7418	0.0019032
7419	0.0058215
7421	0.0032516
7422	0.0033074
7423	0.0032418
7424	0.0018196
7426	0.0020716
7427	0.0013149
7428	0.0038095
7429	0.001148
7430	0.001148
7431	0.0013149
7432	0.0038095
7434	0.0020716
7435	0.0018196
7436	0.0033074
7437	0.0032418
7438	0.0032516
7440	0.0058215
7441	0.0015751
7442	0.0056249
7443	0.0012319
7446	0.0012319
7447	0.0056249
7448	0.0015751
7449	0.0035495
7450	0.0019455
7452	0.0014568
7453	0.0030293
7454	0.0024488
7457	0.0024488
7458	0.0030293
7459	0.0014568
7461	0.0019455
7462	0.0035495
7463	0.0026653
7464	0.0010427
7477	0.0010427
7478	0.0026653
7480	0.0031725
7481	0.0034409
7484	0.0034409
7485	0.0031725
7487	0.0012663
7488	0.0025582
7491	0.0015216
7492	0.0014946
7495	0.0016038
7499	0.0053212
7500	0.0038699
7501	0.00091449
7502	0.0010611
7503	0.0036231
7504	0.0020729
7506	0.0021174
7510	0.0026886
7511	0.0043347
7512	0.0035526
7513	0.0035526
7514	0.0043347
7515	0.0026886
7519	0.0021174
7521	0.0020729
7522	0.0036231
7523	0.0010611
7525	0.0038699
7526	0.0053212
7530	0.0016038
7533	0.0014946
7534	0.0015216
7537	0.0025583
7538	0.0012663
7539	0.0054249
7541	0.0011595
7542	0.002005
7543	0.0019596
7544	0.0020245
7545	0.0070587
7546	0.0027307
7548	0.0015618
7549	0.00402
7551	0.0014886
7552	0.0043718
7553	0.0010202
7554	0.0027555
7556	0.0029227
7559	0.0029227
7561	0.0010202
7562	0.0027555
7563	0.0014886
7564	0.0043718
7566	0.00402
7567	0.0015618
7569	0.0070587
7570	0.0027307
7571	0.0019596
7572	0.0020245
7573	0.002005
7574	0.0011595
7576	0.0054249
7577	0.0019676
7578	0.0027826
7579	0.0019676
7580	0.0019676
7581	0.0019676
7582	0.0019676
7583	0.0027826
7584	0.0019676
7585	0.001295
7586	0.0011225
7588	0.0020419
7589	0.001319
7592	0.0014256
7593	0.0014256
7596	0.001319
7597	0.0020419
7599	0.0011225
7600	0.001295
7601	0.00041821
7610	0.0010595
7611	0.0015918
7612	0.0015918
7613	0.0010595
7638	0.0010359
7642	0.0011174
7644	0.0016377
7655	0.001618
7659	0.0020151
7661	0.0015146
7662	0.0015146
7664	0.0020151
7668	0.001618
7679	0.0016377
7681	0.0011174
7685	0.0010359
7693	0.0023731
7694	0.002125
7696	0.0013925
7697	0.0012752
7698	0.0016606
7699	0.0017473
7700	0.0024046
7701	0.00030661
7702	0.0023165
7703	0.0015583
7706	0.0010381
7709	0.00205
7711	0.0022849
7714	0.0021507
7715	0.0028944
7716	0.0028944
7717	0.0021507
7721	0.0022849
7723	0.00205
7725	0.0010381
7728	0.0015583
7729	0.0023165
7731	0.0017473
7732	0.0024046
7733	0.0012752
7734	0.0016606
7735	0.0013925
7737	0.002125
7738	0.0023731
7764	0.0013063
7765	0.0012758
7769	0.0014784
7770	0.0013867
7779	0.0013867
7780	0.0014784
7784	0.0012758
7785	0.0013063
7801	0.00022363
7901	0.00012852
7907	0.0039915
7908	0.0029477
7909	0.0024389
7910	0.0024389
7911	0.0029477
7912	0.0039915
7913	0.010355
7914	0.007036
7915	0.0061044
7916	0.0069102
7917	0.0069102
7918	0.0061044
7919	0.007036
7920	0.010355
7922	0.0050593
7924	0.0020758
7925	0.0020758
7927	0.0050593
7929	0.0069204
7930	0.0075942
7931	0.0062332
7932	0.0037925
7933	0.0030562
7934	0.0027166
7935	0.0027737
7936	0.0027737
7937	0.0027166
7938	0.0030562
7939	0.0037925
7940	0.0062332
7941	0.0075942
7942	0.0069204
7943	0.0040262
7944	0.0056939
7945	0.0040262
7946	0.0040262
7947	0.0040262
7948	0.0040262
7949	0.0056939
7950	0.0040262
7951	0.004512
7952	0.0031248
7953	0.0022137
7954	0.011421
7955	0.0064529
7956	0.003213
7957	0.0014771
7958	0.0050355
7959	0.0050355
7960	0.0014771
7961	0.003213
7962	0.0064529
7963	0.011421
7964	0.0022137
7965	0.0031248
7966	0.004512
7975	0.0017426
7976	0.0030183
7977	0.0038965
7978	0.0038965
7979	0.0022497
7980	0.0030183
7981	0.0030183
7982	0.0022497
7983	0.0022497
7984	0.0030183
7985	0.0030183
7986	0.0022497
7987	0.0038965
7988	0.0038965
7989	0.0030183
7990	0.0017426
8001	1.1761e-10
8015	0.013889
8016	0.0096642
8017	0.0036588
8018	0.0036588
8019	0.013889
8020	0.0096642
8021	0.0017587
8022	0.0073166
8023	0.0029112
8024	0.0045842
8025	0.0061813
8026	0.0061813
8027	0.0045842
8028	0.0073166
8029	0.0029112
8030	0.0017587
8031	0.0077451
8032	0.0054606
8033	0.0024457
8034	0.0024457
8035	0.0017868
8038	0.0017868
8039	0.0024457
8040	0.0024457
8041	0.0054606
8042	0.0077451
8043	0.003307
8044	0.0038186
8045	0.0025616
8046	0.0025616
8047	0.0029578
8048	0.0019093
8049	0.0019093
8050	0.0029578
8051	0.0025616
8052	0.0025616
8053	0.0038186
8054	0.003307
8068	0.0012956
8070	0.0032158
8071	0.0037213
8072	0.0020021
8073	0.0031271
8074	0.0031583
8075	0.0017861
8076	0.0011344
8077	0.0056874
8078	0.0056874
8079	0.0011344
8080	0.0017861
8081	0.0031583
8082	0.0032158
8084	0.0012956
8085	0.0031271
8086	0.0020021
8087	0.0037213
8089	0.0052995
8090	0.0028537
8091	0.0039245
8092	0.001127
8093	0.0068844
8095	0.0014544
8096	0.0019053
8097	0.002643
8098	0.0026697
8099	0.0042614
8100	0.0019744
8101	0.0019657
8106	0.0014927
8109	0.0014927
8114	0.0019657
8115	0.0019053
8116	0.0014544
8118	0.0068844
8119	0.0019744
8120	0.0042614
8121	0.0026697
8122	0.002643
8123	0.001127
8124	0.0039245
8125	0.0028537
8126	0.0052995
8127	0.0028944
8129	0.0023706
8130	0.0023214
8132	0.001046
8134	0.0017277
8137	0.001254
8138	0.0023964
8139	0.0022791
8140	0.0020499
8141	0.0016622
8142	0.0013833
8146	0.0021174
8148	0.0021317
8149	0.0015128
8150	0.0015128
8151	0.0021317
8153	0.0021174
8157	0.0013833
8158	0.001254
8161	0.0017277
8162	0.0016622
8163	0.0020499
8164	0.0022791
8165	0.0023964
8167	0.001046
8169	0.0023214
8170	0.0023706
8172	0.0028944
8201	0.0001313
8221	0.0016036
8222	0.0016494
8224	0.0018867
8226	0.0062163
8228	0.0024848
8229	0.001862
8230	0.0033566
8231	0.0016984
8232	0.0032835
8233	0.0010985
8234	0.0020753
8236	0.0010999
8237	0.0016121
8238	0.0012907
8239	0.0024329
8240	0.0024329
8241	0.0012907
8242	0.0016121
8243	0.0010999
8245	0.0020753
8246	0.0010985
8247	0.0024848
8249	0.0062163
8251	0.0032835
8252	0.0016984
8253	0.0033566
8254	0.001862
8255	0.0018867
8257	0.0016494
8258	0.0016036
8259	0.0023762
8260	0.0015618
8261	0.0018115
8262	0.0015102
8264	0.0027367
8265	0.0010421
8266	0.0017647
8267	0.0032487
8268	0.0018949
8269	0.001647
8270	0.0074736
8271	0.0011748
8273	0.0020336
8274	0.0028179
8275	0.0035968
8276	0.0017984
8277	0.0034585
8278	0.0038495
8285	0.003268
8288	0.0011042
8289	0.0013129
8291	0.0024227
8294	0.0024227
8296	0.0013129
8297	0.0011041
8300	0.003268
8301	0.00049812
8305	0.0020336
8307	0.0011748
8308	0.0074736
8309	0.001647
8310	0.0018949
8311	0.0032487
8314	0.0038495
8315	0.0034585
8316	0.0017984
8317	0.0035968
8318	0.0028179
8319	0.0017647
8320	0.0010421
8321	0.0027367
8323	0.0015102
8324	0.0018115
8325	0.0015618
8326	0.0023762
8328	0.0033496
8331	0.0019125
8332	0.0015675
8334	0.0024888
8336	0.00111
8338	0.0019975
8339	0.0051111
8342	0.0020727
8343	0.0035694
8346	0.0017889
8348	0.001215
8349	0.0014249
8352	0.0018065
8355	0.0032496
8359	0.0032903
8361	0.001138
8363	0.0022406
8366	0.0010376
8367	0.0031401
8368	0.0015073
8369	0.0012164
8370	0.0012164
8371	0.0015073
8372	0.0031401
8373	0.0010376
8376	0.0022406
8378	0.001138
8380	0.0032903
8384	0.0032496
8385	0.0017889
8388	0.0035694
8389	0.0020727
8392	0.0051111
8395	0.0018065
8398	0.0014249
8399	0.001215
8401	0.0019975
8403	0.00111
8405	0.0024888
8407	0.0015675
8408	0.0019125
8411	0.0033496
8416	0.0012352
8501	0.0002203
8503	0.0012352
8507	0.0012732
8508	0.0028959
8509	0.0014053
8510	0.0014053
8511	0.0012732
8512	0.0028959
8513	0.0020707
8516	0.0018532
8524	0.0016069
8526	0.0014061
8528	0.001081
8530	0.0015069
8531	0.0011404
8532	0.0011404
8533	0.0015069
8535	0.001081
8537	0.0014061
8543	0.0016069
8547	0.0018532
8550	0.0020707
8565	0.0010027
8569	0.0013574
8573	0.0015709
8574	0.0015709
8578	0.0013574
8586	0.0010027
8597	0.0011787
8601	0.00083887
8604	0.0014081
8605	0.0015766
8619	0.0014081
8620	0.0015766
8624	0.0011787
8701	9.0043e-05
8726	0.0011596
8727	0.0016015
8736	0.0010192
8738	0.0010192
8752	0.0011596
8753	0.0016015
8763	0.0030985
8764	0.0038678
8767	0.0030985
8768	0.0038678
8772	0.0012897
8773	0.0018042
8774	0.0018042
8775	0.0012897
8779	0.0011971
8780	0.0010177
8789	0.0010177
8790	0.0011971
8791	0.0014972
8792	0.0010852
8793	0.0011759
8799	0.0010048
8801	0.0011433
8803	0.0013724
8805	0.0010821
8807	0.0018345
8812	0.0018345
8814	0.0010821
8816	0.0013724
8822	0.0011433
8824	0.0010048
8826	0.0011759
8827	0.0010852
8828	0.0014972
8837	0.0011218
8838	0.0013476
8839	0.0010772
8843	0.0015992
8844	0.001277
8845	0.0013165
8846	0.0011383
8848	0.0015408
8849	0.0016271
8850	0.0012456
8851	0.001086
8858	0.0013445
8859	0.0013294
8860	0.0014195
8865	0.0014195
8866	0.0013294
8867	0.0013445
8874	0.001086
8875	0.0015992
8879	0.0010772
8880	0.0013476
8881	0.0011218
8882	0.0012456
8883	0.0016271
8884	0.0015408
8886	0.0011383
8887	0.0013165
8888	0.001277
8901	0.00058323
8902	0.0010454
8909	0.0017123
8917	0.0012213
8918	0.0015506
8919	0.001227
8922	0.0010543
8962	0.0017123
8965	0.0010543
8968	0.001227
8969	0.0015506
8970	0.0012213
8977	0.0010454
8983	0.0010215
8986	0.0023142
8987	0.0018665
8989	0.0019951
8990	0.0031575
8995	0.0010977
8998	0.0010977
9001	0.00088772
9003	0.0023142
9004	0.0018665
9006	0.0019951
9007	0.0031575
9010	0.0010215
9018	0.0010216
9021	0.0011673
9025	0.0010891
9034	0.0015143
9036	0.0015143
9045	0.0011673
9047	0.0010216
9051	0.0010891
9061	0.0010765
9067	0.0010491
9070	0.0011668
9079	0.0012053
9101	0.00065177
9109	0.0011668
9113	0.0012053
9119	0.0010491
9123	0.0010765
9125	0.0040478
9126	0.003621
9127	0.0070748
9128	0.0010289
9129	0.0010289
9130	0.0070748
9131	0.003621
9132	0.0040478
9133	0.0087164
9136	0.0031918
9137	0.0047059
9138	0.006133
9139	0.0055822
9140	0.0055822
9141	0.006133
9142	0.0047059
9143	0.0031918
9146	0.0087164
9147	0.0041515
9148	0.0028204
9150	0.0016657
9151	0.0013032
9153	0.001785
9154	0.0015606
9155	0.0015606
9156	0.001785
9158	0.0013032
9159	0.0016657
9161	0.0028204
9162	0.0041515
9181	0.0036271
9183	0.0071065
9184	0.00239
9187	0.004134
9188	0.0014157
9189	0.0089384
9190	0.0025794
9192	0.0011169
9193	0.0035439
9194	0.0035439
9195	0.0011169
9197	0.0025794
9198	0.0089384
9199	0.0014157
9200	0.004134
9201	0.00079319
9203	0.00239
9204	0.0071065
9206	0.0036271
9211	0.001788
9213	0.0057232
9215	0.0037975
9217	0.0026353
9218	0.0014497
9219	0.0029273
9220	0.0061155
9222	0.0034525
9224	0.0026823
9226	0.006387
9227	0.0017154
9232	0.0020683
9233	0.0035196
9234	0.0027294
9235	0.0027294
9236	0.0035196
9237	0.0020683
9242	0.0017154
9243	0.006387
9245	0.0026823
9247	0.0034525
9249	0.0061155
9250	0.0029273
9251	0.0014497
9252	0.0026353
9254	0.0037975
9256	0.0057232
9258	0.001788
9264	0.0033143
9266	0.001236
9276	0.0011558
9279	0.0011265
9280	0.0012855
9281	0.0013821
9282	0.0017838
9283	0.0024736
9284	0.0010575
9285	0.0012741
9286	0.0010565
9287	0.0019077
9288	0.0012875
9289	0.0016597
9290	0.0023081
9291	0.004561
9292	0.004561
9293	0.0023081
9294	0.0016597
9295	0.0012875
9296	0.0019077
9297	0.0010565
9298	0.0012741
9299	0.0010575
9300	0.0024736
9301	0.0017838
9302	0.0013821
9303	0.0012855
9304	0.0011265
9307	0.0011558
9317	0.001236
9319	0.0033143
9323	0.0024699
9324	0.0059416
9326	0.006354
9330	0.0011119
9331	0.0017013
9334	0.0029018
9335	0.001582
9338	0.0010102
9339	0.0029447
9340	0.0022017
9341	0.0070211
9342	0.0016494
9343	0.0015685
9344	0.0014462
9345	0.002151
9346	0.0058816
9348	0.010029
9349	0.010029
9351	0.0058816
9352	0.002151
9353	0.0014462
9354	0.0015685
9355	0.0016494
9356	0.0070211
9357	0.0022017
9358	0.0029447
9359	0.0010102
9362	0.001582
9363	0.0029018
9366	0.0017013
9367	0.0011119
9371	0.006354
9373	0.0059416
9374	0.0024699
9375	0.0084128
9377	0.0042885
9379	0.0055814
9380	0.0015498
9381	0.0016675
9382	0.0034876
9383	0.0018956
9384	0.0010485
9385	0.001502
9386	0.0022507
9388	0.0020901
9390	0.0022465
9391	0.004594
9392	0.003342
9393	0.0036314
9395	0.0013703
9396	0.0019293
9397	0.0021875
9399	0.0027264
9401	0.00043408
9402	0.001092
9403	0.0013074
9404	0.0027454
9405	0.0026369
9406	0.0042838
9407	0.0058644
9408	0.0032953
9409	0.0078749
9410	0.0010012
9411	0.0021053
9412	0.0031942
9413	0.0050294
9416	0.0062971
9417	0.0036862
9418	0.0041681
9419	0.002763
9420	0.0018829
9421	0.0018829
9422	0.002763
9423	0.0041681
9424	0.0036862
9425	0.0062971
9428	0.0050294
9429	0.0031942
9430	0.0021053
9431	0.0010012
9432	0.0078749
9433	0.0032953
9434	0.0058644
9435	0.0042838
9436	0.0026369
9437	0.0027454
9438	0.0013074
9439	0.001092
9442	0.0027264
9444	0.0021875
9445	0.0019293
9446	0.0013703
9448	0.0036314
9449	0.003342
9450	0.004594
9451	0.0022465
9453	0.0020901
9455	0.0022507
9456	0.001502
9457	0.0010485
9458	0.0018956
9459	0.0034876
9460	0.0016675
9461	0.0015498
9462	0.0055814
9464	0.0042885
9466	0.0084128
9472	0.002523
9473	0.0018237
9474	0.0010087
9486	0.0033677
9487	0.0025681
9488	0.001417
9490	0.0023856
9491	0.0026696
9492	0.0019865
9493	0.0010972
9497	0.0011482
9501	0.00068672
9502	0.0024748
9503	0.0019532
9506	0.0030745
9507	0.0038909
9508	0.0030912
9509	0.0012435
9512	0.0010004
9513	0.0019072
9517	0.0019736
9518	0.0011371
9521	0.0016476
9522	0.0022085
9523	0.0035686
9524	0.0036607
9525	0.0036607
9526	0.0035686
9527	0.0022085
9528	0.0016476
9531	0.0011371
9532	0.0019736
9536	0.0019072
9537	0.0010004
9540	0.0012435
9541	0.0030912
9542	0.0038909
9543	0.0030745
9546	0.0019532
9547	0.0024748
9552	0.0011482
9556	0.0010972
9557	0.0019865
9558	0.0026696
9559	0.0023856
9561	0.001417
9562	0.0025681
9563	0.0033677
9575	0.0010087
9576	0.0018237
9577	0.002523
9601	7.8313e-05
9649	0.0023873
9650	0.0021289
9653	0.0012358
9654	0.0047022
9655	0.002893
9656	0.002893
9657	0.0047022
9658	0.0012358
9661	0.0021289
9662	0.0023873
9663	0.0047783
9664	0.0031236
9665	0.0031211
9666	0.0010994
9667	0.0016493
9668	0.0063798
9669	0.0071172
9670	0.0080853
9671	0.0043199
9672	0.0039203
9673	0.0023919
9674	0.0014322
9675	0.0014322
9676	0.0023919
9677	0.0039203
9678	0.0043199
9679	0.0080853
9680	0.0071172
9681	0.0063798
9682	0.0016493
9683	0.0010994
9684	0.0031211
9685	0.0031236
9686	0.0047783
9694	0.0011826
9695	0.0010969
9696	0.0010606
9697	0.0010935
9699	0.001505
9700	0.0021375
9701	0.0031033
9702	0.0031033
9703	0.0021375
9704	0.001505
9706	0.0010935
9707	0.0010606
9708	0.0010969
9709	0.0011826
9717	0.0058105
9718	0.0036342
9719	0.0020003
9725	0.0013389
9726	0.0019278
9727	0.0020592
9728	0.0016328
9729	0.0013893
9730	0.0024822
9731	0.0033024
9732	0.0034003
9733	0.0034003
9734	0.0033024
9735	0.0024822
9736	0.0013893
9737	0.0016328
9738	0.0020592
9739	0.0019278
9740	0.0013389
9746	0.0020003
9747	0.0036342
9748	0.0058105
9750	0.0014741
9751	0.0015918
9753	0.0027575
9754	0.0037871
9755	0.0017737
9756	0.0033609
9758	0.0055131
9759	0.0014026
9760	0.0012815
9762	0.0055927
9763	0.0018032
9764	0.0035812
9766	0.0066026
9767	0.0065842
9768	0.0024297
9769	0.0019286
9770	0.0040761
9771	0.0011923
9773	0.0036133
9776	0.0036133
9778	0.0011923
9779	0.0040761
9780	0.0019286
9781	0.0024297
9782	0.0065842
9783	0.0066026
9785	0.0035812
9786	0.0018032
9787	0.0055927
9789	0.0012815
9790	0.0014026
9791	0.0055131
9793	0.0033609
9794	0.0017737
9795	0.0037871
9796	0.0027575
9798	0.0015918
9799	0.0014741
9801	0.00018058
9802	0.001204
9805	0.0018772
9807	0.0014182
9810	0.0011881
9812	0.0012092
9814	0.0021651
9816	0.0022881
9818	0.0019259
9820	0.0033792
9826	0.0025259
9830	0.0038931
9831	0.0011322
9833	0.0016368
9834	0.0042949
9836	0.00106
9837	0.001538
9838	0.0012501
9841	0.0010334
9842	0.0020818
9844	0.0012985
9846	0.0014431
9847	0.0014431
9849	0.0012985
9851	0.0020818
9852	0.0010334
9855	0.0012501
9856	0.001538
9857	0.00106
9859	0.0042949
9860	0.0016368
9862	0.0011322
9863	0.0038931
9867	0.0025259
9873	0.0033792
9875	0.0019259
9877	0.0022881
9879	0.0021651
9881	0.0012092
9883	0.0011881
9886	0.0014182
9888	0.0018772
9891	0.001204
9897	0.0018811
9901	0.0010231
9905	0.0031488
9907	0.0018375
9909	0.0027779
9911	0.0024143
9913	0.0016781
9915	0.0021547
9917	0.0010316
9919	0.0019532
9920	0.0034383
9922	0.001978
9924	0.0031156
9926	0.0031932
9928	0.0022799
9929	0.001032
9930	0.0036187
9934	0.0022685
9936	0.0017583
9937	0.0014861
9939	0.0019397
9940	0.0011167
9941	0.0012207
9943	0.0022231
9946	0.0012979
9950	0.0013599
9951	0.0013599
9955	0.0012979
9958	0.0022231
9960	0.0012207
9961	0.0011167
9962	0.0019397
9964	0.0014861
9965	0.0017583
9967	0.0022685
9971	0.0036187
9972	0.001032
9973	0.0022799
9975	0.0031932
9977	0.0031156
9979	0.001978
9981	0.0034383
9982	0.0019532
9984	0.0010316
9986	0.0021547
9988	0.0016781
9990	0.0024143
9992	0.0027779
9994	0.0018375
9996	0.0031488
10000	0.0010231
10001	0.00018388
10004	0.0018811
10009	0.0042596
10010	0.0061924
10012	0.0035058
10013	0.0010333
10014	0.0078508
10018	0.0035393
10019	0.0022113
10020	0.0015773
10021	0.001209
10024	0.0035532
10025	0.0020173
10026	0.0013919
10028	0.0032086
10029	0.0040444
10030	0.0014852
10031	0.0014807
10032	0.0026866
10033	0.0020751
10034	0.0027061
10035	0.0032821
10037	0.0019127
10039	0.0057803
10041	0.0018577
10042	0.0018656
10043	0.0025683
10044	0.0031381
10046	0.0044802
10047	0.0021602
10048	0.0021636
10049	0.0050084
10050	0.0041632
10051	0.0054941
10052	0.0010407
10053	0.0027991
10054	0.0083379
10055	0.0083379
10056	0.0027991
10057	0.0010407
10058	0.0054941
10059	0.0041632
10060	0.0050084
10061	0.0021636
10062	0.0021602
10063	0.0044802
10065	0.0031381
10066	0.0025683
10067	0.0018656
10068	0.0018577
10070	0.0057803
10072	0.0019127
10074	0.0032821
10075	0.0027061
10076	0.0020751
10077	0.0026866
10078	0.0014807
10079	0.0014852
10080	0.0040444
10081	0.0032086
10083	0.0013919
10084	0.0020173
10085	0.0035532
10088	0.001209
10089	0.0015773
10090	0.0022113
10091	0.0035393
10095	0.0078508
10096	0.0010333
10097	0.0035058
10099	0.0061924
10100	0.0042596
10101	0.0019332
10102	0.0020678
10104	0.0024799
10106	0.0015286
10108	0.0011285
10109	0.0020988
10112	0.0021843
10113	0.0014133
10114	0.0015593
10116	0.0039521
10117	0.0019665
10118	0.0023062
10122	0.0025908
10124	0.0011113
10129	0.0020599
10130	0.0024231
10135	0.0012198
10136	0.0022522
10139	0.0015337
10140	0.0021165
10141	0.0010424
10142	0.0025919
10146	0.0010289
10147	0.0011778
10148	0.001776
10149	0.002069
10150	0.001551
10154	0.0016348
10155	0.0011212
10156	0.004027
10160	0.0015149
10161	0.0010365
10162	0.0023029
10163	0.0011827
10164	0.0016178
10166	0.0028179
10167	0.0011745
10169	0.0014155
10170	0.0021611
10172	0.0010371
10174	0.003191
10175	0.0011238
10176	0.0022515
10177	0.0015043
10179	0.0021571
10180	0.0029136
10181	0.0010391
10182	0.0020485
10183	0.0020028
10184	0.0048129
10185	0.0048129
10186	0.0020028
10187	0.0020485
10188	0.0010391
10189	0.0029136
10190	0.0021571
10192	0.0015043
10193	0.0022515
10194	0.0011238
10195	0.003191
10197	0.0010371
10199	0.0021611
10200	0.0014155
10201	0.00091087
10202	0.0011745
10203	0.0028179
10205	0.0016178
10206	0.0011827
10207	0.0023029
10208	0.0010365
10209	0.0015149
10213	0.004027
10214	0.0011212
10215	0.0016348
10219	0.001551
10220	0.002069
10221	0.001776
10222	0.0011778
10223	0.0010289
10227	0.0025919
10228	0.0010424
10229	0.0021165
10230	0.0015337
10233	0.0022522
10234	0.0012198
10239	0.0024231
10240	0.0020599
10245	0.0011113
10247	0.0025908
10251	0.0023062
10252	0.0019665
10253	0.0039521
10255	0.0015593
10256	0.0014133
10257	0.0021843
10260	0.0020988
10261	0.0011285
10263	0.0015286
10265	0.0024799
10267	0.0020678
10268	0.0019332
10269	0.0062587
10271	0.0020315
10272	0.0014522
10273	0.0035506
10276	0.0018166
10277	0.0011037
10279	0.0022018
10283	0.0016554
10284	0.001177
10285	0.00145
10287	0.0014286
10291	0.0016511
10293	0.0016088
10297	0.0025044
10298	0.0021875
10301	0.0011731
10304	0.001377
10306	0.0020027
10310	0.0013145
10312	0.0017232
10316	0.0015693
10321	0.0022918
10322	0.00109
10325	0.0015911
10326	0.0010031
10327	0.0015354
10328	0.0018043
10329	0.0010878
10331	0.0014561
10332	0.0029383
10336	0.0015436
10340	0.0034921
10348	0.0016388
10350	0.0059156
10351	0.0014693
10354	0.0036206
10355	0.0018558
10356	0.0019583
10358	0.0031667
10362	0.0030341
10364	0.0020088
10366	0.0019529
10370	0.0025987
10371	0.0011757
10372	0.0014632
10373	0.0014346
10376	0.0026753
10377	0.0017767
10378	0.0017767
10379	0.0026753
10382	0.0014346
10383	0.0014632
10384	0.0011757
10385	0.0025987
10389	0.0019529
10391	0.0020088
10393	0.0030341
10397	0.0031667
10399	0.0019583
10400	0.0018558
10401	0.0036206
10404	0.0014693
10405	0.0059156
10407	0.0016388
10415	0.0034921
10419	0.0015436
10423	0.0029383
10424	0.0014561
10426	0.0010878
10427	0.0018043
10428	0.0015354
10429	0.0010031
10430	0.0015911
10433	0.00109
10434	0.0022918
10439	0.0015693
10443	0.0017232
10445	0.0013145
10449	0.0020027
10451	0.001377
10454	0.0011731
10457	0.0021875
10458	0.0025044
10462	0.0016088
10464	0.0016511
10468	0.0014286
10470	0.00145
10471	0.001177
10472	0.0016554
10476	0.0022018
10478	0.0011037
10479	0.0018166
10482	0.0035506
10483	0.0014522
10484	0.0020315
10486	0.0062587
10497	0.001009
10500	0.001009
10501	0.0009473
10601	0.00016357
10603	0.0027572
10604	0.0073653
10606	0.0010944
10607	0.0031436
10608	0.0024864
10609	0.0052287
10610	0.0033178
10611	0.0033178
10612	0.0052287
10613	0.0024864
10614	0.0031436
10615	0.0010944
10617	0.0073653
10618	0.0027572
10619	0.0027137
10620	0.0049795
10621	0.00618
10622	0.0017
10623	0.0030031
10624	0.0033804
10625	0.0020199
10627	0.0013723
10628	0.0028605
10629	0.0030027
10630	0.0032193
10632	0.0027687
10633	0.0025712
10634	0.0025712
10635	0.0027687
10637	0.0032193
10638	0.0030027
10639	0.0028605
10640	0.0013723
10642	0.0020199
10643	0.0033804
10644	0.0030031
10645	0.0017
10646	0.00618
10647	0.0049795
10648	0.0027137
10650	0.0010896
10651	0.0016712
10652	0.0016791
10653	0.0023267
10654	0.0022728
10655	0.0024121
10656	0.002947
10657	0.0033926
10660	0.0011108
10661	0.0011057
10662	0.0013699
10663	0.0026156
10665	0.0018829
10666	0.0025595
10667	0.0025557
10668	0.0018267
10669	0.0018267
10670	0.0025557
10671	0.0025595
10672	0.0018829
10674	0.0026156
10675	0.0013699
10676	0.0011057
10677	0.0011108
10680	0.0033926
10681	0.002947
10682	0.0024121
10683	0.0022728
10684	0.0023267
10685	0.0016791
10686	0.0016712
10687	0.0010896
10690	0.00107
10691	0.0010056
10694	0.0014744
10695	0.0010196
10701	0.00093372
10702	0.0010449
10710	0.0012022
10711	0.0014723
10712	0.0014723
10713	0.0012022
10721	0.0010449
10728	0.0010196
10729	0.0014744
10732	0.0010056
10733	0.00107
10736	0.0023979
10737	0.0010319
10739	0.0052112
10741	0.0018428
10743	0.0011379
10746	0.001729
10748	0.0011752
10749	0.0017876
10753	0.0026262
10755	0.0011119
10756	0.0027313
10757	0.0016837
10759	0.0018618
10761	0.0036083
10762	0.0010744
10764	0.0027087
10765	0.001083
10766	0.001083
10767	0.0027087
10769	0.0010744
10770	0.0036083
10772	0.0018618
10774	0.0016837
10775	0.0027313
10776	0.0011119
10778	0.0026262
10782	0.0017876
10783	0.0011752
10785	0.001729
10788	0.0011379
10790	0.0018428
10792	0.0052112
10794	0.0010319
10795	0.0023979
10799	0.001342
10801	0.0013513
10803	0.0018119
10805	0.0024866
10806	0.0014425
10809	0.00244
10810	0.0016231
10812	0.0025793
10814	0.0024227
10816	0.0027567
10818	0.003587
10820	0.0018791
10821	0.0014594
10822	0.0035293
10826	0.00128
10827	0.0012347
10829	0.0011327
10830	0.0030852
10832	0.0026474
10834	0.0033301
10836	0.0034822
10838	0.0028756
10839	0.0042142
10846	0.0011041
10848	0.0016614
10850	0.0012284
10851	0.0012626
10852	0.0019597
10854	0.0019015
10855	0.0019015
10857	0.0019597
10858	0.0012626
10859	0.0012284
10861	0.0016614
10863	0.0011041
10870	0.0042142
10871	0.0028756
10873	0.0034822
10875	0.0033301
10877	0.0026474
10879	0.0030852
10880	0.0011327
10882	0.0012347
10883	0.00128
10887	0.0035293
10888	0.0014594
10889	0.0018791
10891	0.003587
10893	0.0027567
10895	0.0024227
10897	0.0025793
10899	0.0016231
10900	0.00244
10901	5.6246e-05
10903	0.0014425
10904	0.0024866
10906	0.0018119
10908	0.0013513
10910	0.001342
10917	0.0013794
10921	0.001852
10925	0.0015489
10927	0.0011302
10928	0.0011242
10929	0.0020897
10932	0.0020535
10936	0.0020386
10938	0.0010892
10940	0.0021026
10944	0.0021173
10948	0.0017689
10950	0.0019236
10954	0.0017596
10958	0.0022748
10962	0.0027247
10966	0.0025503
10970	0.0013786
10982	0.0017633
10986	0.0019298
10989	0.0017642
10992	0.0017642
10995	0.0019298
10999	0.0017633
11001	0.00080715
11011	0.0013786
11015	0.0025503
11019	0.0027247
11023	0.0022748
11027	0.0017596
11031	0.0019236
11033	0.0017689
11037	0.0021173
11041	0.0021026
11043	0.0010892
11045	0.0020386
11049	0.0020535
11052	0.0020897
11053	0.0011242
11054	0.0011302
11056	0.0015489
11060	0.001852
11064	0.0013794
11070	0.0010825
11073	0.0023772
11076	0.0010383
11077	0.0032463
11079	0.0018877
11080	0.0011717
11085	0.0018349
11088	0.0019024
11089	0.0024438
11092	0.0030017
11093	0.0024476
11095	0.0035905
11101	0.001006
11103	0.002584
11104	0.0013213
11107	0.0038093
11108	0.0017714
11110	0.0035062
11112	0.0017272
11116	0.0019041
11118	0.0023243
11120	0.0011428
11122	0.0030208
11125	0.002171
11128	0.002171
11131	0.0030208
11133	0.0011428
11135	0.0023243
11137	0.0019041
11141	0.0017272
11143	0.0035062
11145	0.0017714
11146	0.0038093
11149	0.0013213
11150	0.002584
11152	0.001006
11158	0.0035905
11160	0.0024476
11161	0.0030017
11164	0.0024438
11165	0.0019024
11168	0.0018349
11173	0.0011717
11174	0.0018877
11176	0.0032463
11177	0.0010383
11180	0.0023772
11183	0.0010825
11185	0.0020323
11186	0.0014388
11188	0.0018183
11190	0.0019493
11191	0.0010033
11193	0.0016596
11194	0.0017025
11196	0.0031468
11200	0.0016573
11201	0.0011544
11202	0.0013613
11203	0.0015036
11204	0.0058596
11214	0.00157
11218	0.0015107
11220	0.0019865
11222	0.0012903
11224	0.0014537
11226	0.0017692
11227	0.0014076
11228	0.0020455
11231	0.0011359
11232	0.002524
11234	0.0014559
11242	0.0011135
11247	0.0018807
11248	0.0029729
11252	0.0020445
11253	0.0011131
11256	0.0035237
11259	0.0022361
11260	0.0023064
11261	0.0011785
11262	0.0016374
11263	0.0014894
11265	0.0017692
11273	0.001046
11274	0.0036599
11275	0.0014795
11276	0.0010212
11278	0.00144
11282	0.0030753
11284	0.0015808
11285	0.00223
11287	0.0010919
11288	0.0026262
11290	0.0035959
11291	0.0016268
11292	0.0027024
11293	0.0063525
11294	0.0063525
11295	0.0027024
11296	0.0016268
11297	0.0035958
11299	0.0026262
11300	0.0010919
11301	0.00022859
11302	0.00223
11303	0.0015808
11305	0.0030753
11309	0.00144
11311	0.0010212
11312	0.0014795
11313	0.0036599
11314	0.001046
11322	0.0017692
11324	0.0014894
11325	0.0016374
11326	0.0011785
11327	0.0023064
11328	0.0022361
11331	0.0035237
11334	0.0011131
11335	0.0020445
11339	0.0029729
11340	0.0018807
11345	0.0011135
11353	0.0014559
11355	0.002524
11356	0.0011359
11359	0.0020455
11360	0.0014076
11361	0.0017692
11363	0.0014537
11365	0.0012903
11367	0.0019865
11369	0.0015107
11373	0.00157
11383	0.0058596
11384	0.0015036
11385	0.0013613
11386	0.0011544
11387	0.0016573
11391	0.0031468
11393	0.0017025
11394	0.0016596
11396	0.0010033
11397	0.0019493
11399	0.0018183
11401	0.0014388
11402	0.0020323
11403	0.0021242
11406	0.0019834
11411	0.0017038
11418	0.0015173
11420	0.0011686
11426	0.0018582
11428	0.0010024
11429	0.0012153
11430	0.0010334
11433	0.0010105
11434	0.0033411
11450	0.001034
11458	0.0012034
11462	0.0014379
11470	0.001417
11471	0.0014658
11485	0.0012554
11489	0.0010696
11490	0.0018989
11498	0.0027245
11501	0.00038902
11506	0.0023264
11507	0.0014691
11511	0.0019972
11516	0.0026374
11520	0.0010831
11524	0.0032272
11525	0.0010883
11532	0.0027008
11534	0.0014382
11540	0.0021793
11542	0.0013964
11546	0.0026061
11547	0.0019819
11550	0.0047235
11551	0.0047235
11554	0.0019819
11555	0.0026061
11559	0.0013964
11561	0.0021793
11567	0.0014382
11569	0.0027008
11576	0.0010883
11577	0.0032272
11581	0.0010831
11585	0.0026374
11590	0.0019972
11594	0.0014691
11595	0.0023264
11601	0.00041019
11603	0.0027245
11611	0.0018989
11612	0.0010696
11616	0.0012554
11630	0.0014658
11631	0.001417
11639	0.0014379
11643	0.0012034
11651	0.001034
11667	0.0033411
11668	0.0010105
11671	0.0010334
11672	0.0012153
11673	0.0010024
11675	0.0018582
11681	0.0011686
11683	0.0015173
11690	0.0017038
11695	0.0019834
11698	0.0021242
11701	0.00028269
11801	0.00019887
11846	0.0025187
11847	0.0049869
11848	0.0049192
11849	0.0049192
11850	0.0049869
11851	0.0025187
11853	0.0022661
11854	0.0018426
11857	0.0018215
11858	0.0014861
11861	0.0014861
11862	0.0018215
11865	0.0018426
11866	0.0022661
11867	0.0024447
11868	0.0011626
11869	0.0022241
11870	0.0016575
11871	0.0018063
11872	0.0018911
11873	0.0011778
11874	0.0017349
11875	0.0017349
11876	0.0011778
11877	0.0018911
11878	0.0018063
11879	0.0016575
11880	0.0022241
11881	0.0011626
11882	0.0024447
11883	0.0038438
11885	0.0013739
11886	0.0027205
11887	0.0027205
11888	0.0013739
11890	0.0038438
11891	0.0010622
11892	0.0056814
11893	0.0041508
11895	0.0020915
11897	0.0023176
11898	0.0014088
11899	0.0029989
11900	0.001304
11901	0.0018458
11902	0.0018888
11903	0.0025369
11904	0.0018522
11905	0.0010146
11906	0.0023284
11908	0.0032777
11909	0.0011033
11910	0.0039205
11914	0.0046558
11915	0.004353
11916	0.0060751
11917	0.0060751
11918	0.004353
11919	0.0046558
11923	0.0039205
11924	0.0011033
11925	0.0032777
11927	0.0023284
11928	0.0010146
11929	0.0018522
11930	0.0025369
11931	0.0018888
11932	0.0018458
11933	0.001304
11934	0.0029989
11935	0.0014088
11936	0.0023176
11938	0.0020915
11940	0.0041508
11941	0.0056814
11942	0.0010622
11943	0.0016216
11944	0.0016331
11945	0.0019148
11946	0.0013155
11948	0.0011229
11949	0.002543
11950	0.0033543
11951	0.0020984
11953	0.0017748
11955	0.0019141
11956	0.0011284
11957	0.0063171
11958	0.0034357
11960	0.0016679
11961	0.0025131
11962	0.0025131
11963	0.0016679
11965	0.0063171
11966	0.0034357
11967	0.0011284
11969	0.0019141
11971	0.0017748
11972	0.0020984
11973	0.002543
11974	0.0033543
11975	0.0011229
11977	0.0013155
11978	0.0019148
11979	0.0016331
11980	0.0016216
11981	0.0036342
11982	0.002766
11983	0.0032483
11984	0.0013817
11985	0.0042669
11987	0.0041421
11988	0.0041421
11990	0.0042669
11991	0.0013817
11992	0.0032483
11993	0.002766
11994	0.0036342
11995	0.0014093
12000	0.0027563
12001	0.0039713
12002	0.0045756
12003	0.0022674
12004	0.0015328
12006	0.0016224
12007	0.0016224
12009	0.0015328
12010	0.0022674
12011	0.0045756
12012	0.0039713
12013	0.0027563
12018	0.0014093
12025	0.0013463
12029	0.0018612
12033	0.002761
12034	0.002761
12038	0.0018612
12042	0.0013463
12050	0.0010782
12051	0.0026405
12052	0.0023665
12053	0.0036162
12054	0.0030874
12055	0.003623
12056	0.003623
12057	0.0030874
12058	0.0036162
12059	0.0023665
12060	0.0026405
12061	0.0010782
12063	0.0016164
12065	0.0013673
12067	0.0010279
12071	0.004947
12074	0.0031118
12082	0.0016481
12083	0.0012524
12084	0.0041574
12085	0.0020363
12088	0.0034735
12089	0.0015227
12091	0.0027548
12092	0.0014834
12093	0.0010414
12094	0.002249
12095	0.002996
12097	0.0037666
12100	0.0010986
12101	0.00078651
12103	0.0013897
12105	0.0021662
12106	0.0017111
12108	0.0080726
12109	0.0080726
12111	0.0017111
12112	0.0021662
12114	0.0013897
12117	0.0010986
12120	0.0037666
12122	0.002996
12123	0.002249
12124	0.0010414
12125	0.0014834
12126	0.0027548
12128	0.0015227
12129	0.0034735
12132	0.0020363
12133	0.0041574
12134	0.0012524
12135	0.0016481
12143	0.0031118
12146	0.004947
12150	0.0010279
12152	0.0013673
12154	0.0016164
12155	0.0018173
12156	0.0010744
12157	0.0018039
12159	0.0020925
12161	0.0016315
12162	0.0013118
12163	0.0010574
12167	0.0033116
12168	0.002865
12169	0.0010222
12171	0.0028149
12173	0.0012336
12174	0.0039836
12175	0.0019307
12176	0.0036882
12178	0.0015422
12181	0.0076656
12182	0.003579
12183	0.0017205
12184	0.0018351
12185	0.0033347
12187	0.0024858
12188	0.0024628
12189	0.0024628
12190	0.0024858
12192	0.0033347
12193	0.0017205
12194	0.0018351
12195	0.0076656
12196	0.003579
12199	0.0015422
12201	0.0019307
12202	0.0036882
12203	0.0012336
12204	0.0039836
12206	0.0028149
12208	0.0010222
12209	0.0033116
12210	0.002865
12214	0.0010574
12215	0.0013118
12216	0.0016315
12217	0.0020925
12220	0.0018039
12221	0.0010744
12222	0.0018173
12223	0.0025417
12224	0.0060152
12226	0.0014194
12227	0.001469
12228	0.0012873
12229	0.00307
12230	0.0020659
12231	0.0020659
12232	0.00307
12233	0.0012873
12234	0.001469
12235	0.0014194
12237	0.0060152
12238	0.0025417
12239	0.0016812
12240	0.0025932
12241	0.002729
12242	0.0012438
12243	0.0015551
12244	0.0016156
12245	0.0016727
12248	0.0015444
12249	0.002112
12250	0.001435
12252	0.0015592
12253	0.0016705
12254	0.0016705
12255	0.0015592
12257	0.001435
12258	0.002112
12259	0.0015444
12262	0.0016727
12263	0.0016156
12264	0.0015551
12265	0.0012438
12266	0.002729
12267	0.0025932
12268	0.0016812
12273	0.0010505
12274	0.0014751
12275	0.0017569
12276	0.0018729
12277	0.0016796
12284	0.0017551
12285	0.00225
12286	0.0023967
12287	0.0022491
12288	0.0017536
12289	0.0017536
12290	0.0022491
12291	0.0023967
12292	0.00225
12293	0.0017551
12300	0.0016796
12301	0.0018729
12302	0.0017569
12303	0.0014751
12304	0.0010505
12334	0.0011518
12337	0.0023367
12338	0.0019216
12340	0.0027446
12342	0.0029661
12344	0.0027089
12346	0.0037882
12348	0.0020411
12349	0.001138
12350	0.0040366
12354	0.0018765
12358	0.002384
12359	0.0010386
12362	0.0022859
12364	0.001532
12366	0.0018445
12367	0.0025764
12370	0.0020037
12371	0.0015813
12372	0.0010545
12374	0.0019201
12375	0.0018916
12376	0.0014035
12378	0.0011691
12379	0.0019704
12380	0.001155
12382	0.0016541
12383	0.0016541
12385	0.001155
12386	0.0019704
12387	0.0011691
12389	0.0014035
12390	0.0018916
12391	0.0019201
12393	0.0010545
12394	0.0015813
12395	0.0020037
12398	0.0025764
12399	0.0018445
12401	0.001532
12403	0.0022859
12406	0.0010386
12407	0.002384
12411	0.0018765
12415	0.0040366
12416	0.001138
12417	0.0020411
12419	0.0037882
12421	0.0027089
12423	0.0029661
12425	0.0027446
12427	0.0019216
12428	0.0023367
12431	0.0011518
12441	0.0018989
12442	0.0022317
12443	0.0019834
12444	0.0032375
12445	0.0017808
12447	0.0051165
12457	0.0012211
12458	0.0011496
12459	0.0015716
12460	0.0012386
12463	0.0011004
12466	0.0018088
12468	0.0014184
12471	0.001523
12473	0.0010729
12476	0.003592
12478	0.0020834
12480	0.0032955
12481	0.0024811
12482	0.0031409
12483	0.0033319
12484	0.0033319
12485	0.0031409
12486	0.0024811
12487	0.0032955
12488	0.0020834
12490	0.003592
12494	0.0010729
12496	0.001523
12500	0.0014184
12501	0.0008809
12502	0.0018088
12504	0.0011004
12507	0.0012386
12508	0.0015716
12509	0.0011496
12511	0.0012211
12519	0.0051165
12521	0.0017808
12523	0.0032375
12524	0.0019834
12525	0.0022317
12526	0.0018989
12552	0.0011441
12553	0.001044
12555	0.0012978
12556	0.0012232
12561	0.0012232
12562	0.0012978
12564	0.001044
12565	0.0011441
12576	0.0011173
12577	0.0016386
12578	0.0020175
12579	0.0020045
12586	0.0011535
12592	0.003681
12593	0.0021092
12601	0.0009766
12602	0.0021092
12603	0.003681
12609	0.0011535
12616	0.0020045
12617	0.0020175
12618	0.0016386
12619	0.0011173
12671	0.0010066
12684	0.0014895
12687	0.001202
12701	0.0003692
12712	0.001202
12715	0.0014895
12728	0.0010066
12798	0.0012715
12801	0.00050525
12821	0.0012715
12857	0.0067543
12858	0.0046108
12859	0.0063716
12860	0.0086489
12861	0.0086489
12862	0.0063716
12863	0.0046108
12864	0.0067543
12865	0.0051327
12866	0.0095253
12868	0.0089143
12869	0.0091102
12870	0.0059147
12871	0.019358
12872	0.019358
12873	0.0059147
12874	0.0091102
12875	0.0089143
12877	0.0095253
12878	0.0051327
12879	0.0032126
12880	0.0018744
12881	0.0027406
12883	0.0027173
12884	0.0021439
12885	0.0019659
12886	0.0019659
12887	0.0021439
12888	0.0027173
12890	0.0027406
12891	0.0018744
12892	0.0032126
12893	0.002251
12894	0.001501
12895	0.0014545
12896	0.0040334
12897	0.0042326
12899	0.0017369
12900	0.0011269
12901	0.00031001
12902	0.00625
12903	0.006172
12904	0.0051902
12905	0.0051902
12906	0.006172
12907	0.00625
12909	0.0011269
12910	0.0017369
12912	0.0042326
12913	0.0040334
12914	0.0014545
12915	0.001501
12916	0.002251
12917	0.0010979
12918	0.0010688
12919	0.001667
12920	0.0034311
12921	0.0046786
12922	0.0054378
12923	0.006279
12924	0.0048782
12925	0.0048782
12926	0.006279
12927	0.0054378
12928	0.0046786
12929	0.0034311
12930	0.001667
12931	0.0010688
12932	0.0010979
12933	0.0013193
12936	0.0011708
12937	0.0013975
12939	0.0076727
12940	0.006853
12941	0.0043667
12942	0.0011063
12943	0.0065529
12944	0.015957
12945	0.0062995
12947	0.0038231
12948	0.0038231
12950	0.0062995
12951	0.015957
12952	0.0065529
12953	0.0011063
12954	0.0043667
12955	0.006853
12956	0.0076727
12958	0.0013975
12959	0.0011708
12962	0.0013193
12980	0.0020345
12981	0.0040749
12982	0.0070662
12987	0.0027352
12988	0.0032429
12989	0.0028161
12990	0.0017809
12991	0.004961
12992	0.0046429
12993	0.00335
12994	0.0017919
12995	0.0017919
12996	0.00335
12997	0.0046429
12998	0.004961
12999	0.0017809
13000	0.0028161
13001	0.0032429
13002	0.0027352
13007	0.0070662
13008	0.0040749
13009	0.0020345
13059	0.0017196
13060	0.0017196
13061	0.0012023
13062	0.0012023
13065	0.0027042
13066	0.0027042
13068	0.0010153
13069	0.0011204
13072	0.0011204
13073	0.0010153
13075	0.001472
13076	0.001352
13077	0.0030517
13078	0.001352
13079	0.0030517
13080	0.001472
13095	0.0012083
13096	0.0012083
13101	0.00071438
13103	0.001459
13109	0.0010894
13110	0.0011482
13111	0.0011482
13112	0.0010894
13118	0.001459
13127	0.0015975
13129	0.0021834
13130	0.0015263
13133	0.0025705
13137	0.001756
13147	0.0012077
13151	0.0023945
13154	0.0023945
13158	0.0012077
13168	0.001756
13172	0.0025705
13175	0.0015263
13176	0.0021834
13178	0.0015975
13179	0.0021097
13181	0.0018859
13184	0.0016358
13187	0.001103
13188	0.0015072
13190	0.0014185
13194	0.0010207
13197	0.0011884
13198	0.0011884
13201	0.00071226
13202	0.0010207
13205	0.0014185
13207	0.0015072
13208	0.001103
13212	0.0016358
13214	0.0018859
13216	0.0021097
13228	0.0016348
13229	0.0013298
13230	0.0010702
13235	0.0010702
13236	0.0013298
13237	0.0016348
13273	0.0011317
13274	0.0016295
13277	0.0019284
13278	0.0017177
13281	0.0021954
13282	0.0011936
13283	0.0011289
13284	0.001422
13285	0.0015192
13289	0.0013484
13292	0.001251
13293	0.0013101
13295	0.0015304
13296	0.0011434
13298	0.0017175
13299	0.0015563
13301	0.0020556
13302	0.0020556
13304	0.0015563
13305	0.0017175
13307	0.0011434
13308	0.0015304
13310	0.0013101
13311	0.001251
13314	0.0013484
13318	0.0015192
13319	0.001422
13320	0.0011289
13321	0.0011936
13322	0.0021954
13325	0.0017177
13326	0.0019284
13329	0.0016295
13330	0.0011317
13338	0.0010191
13341	0.0013841
13343	0.0016109
13368	0.0016109
13370	0.0013841
13374	0.0010191
13379	0.0027887
13384	0.0027887
13385	0.0040156
13386	0.0014583
13387	0.0043881
13388	0.003528
13389	0.003528
13390	0.0043881
13391	0.0014583
13392	0.0040156
13393	0.0030044
13395	0.0070027
13396	0.0095009
13397	0.0095009
13398	0.0070027
13400	0.0030044
13401	0.0019533
13402	0.0011479
13403	0.0039415
13404	0.0057168
13405	0.0031552
13406	0.0028098
13407	0.012178
13408	0.012178
13409	0.0028098
13410	0.0031552
13411	0.0057168
13412	0.0039415
13413	0.0011479
13414	0.0019533
13426	0.0019124
13427	0.0015077
13428	0.0013361
13433	0.0013361
13434	0.0015077
13435	0.0019124
13470	0.0017604
13471	0.0023882
13473	0.001049
13474	0.001049
13476	0.0017604
13477	0.0023882
13492	0.001153
13496	0.001153
13497	0.001086
13501	0.0010568
13502	0.0016919
13506	0.0011677
13507	0.0019145
13508	0.001035
13514	0.0015589
13517	0.0015589
13525	0.0016919
13526	0.0010568
13527	0.001035
13528	0.0019145
13529	0.0011677
13534	0.001086
13535	0.0011976
13540	0.0014343
13543	0.0016092
13555	0.0014343
13558	0.0016092
13562	0.0011976
13580	0.0010865
13584	0.0010317
13585	0.0015786
13589	0.0012918
13598	0.0012918
13601	0.00029346
13602	0.0015786
13603	0.0010317
13607	0.0010865
13613	0.0010041
13617	0.0012092
13640	0.0012092
13644	0.0010041
13676	0.001258
13690	0.0010806
13701	0.00075576
13755	0.0010806
13769	0.001258
13801	0.00022635
13867	0.0016853
13869	0.0033605
13870	0.0023419
13871	0.0023419
13872	0.0033605
13874	0.0016853
13875	0.0057583
13876	0.0014886
13877	0.0020841
13878	0.0015275
13879	0.0013987
13880	0.0011572
13881	0.0046902
13882	0.0046902
13883	0.0011572
13884	0.0013987
13885	0.0015275
13886	0.0020841
13887	0.0014886
13888	0.0057583
13889	0.0033522
13891	0.0036055
13893	0.001767
13894	0.0024404
13897	0.0024404
13898	0.001767
13900	0.0036055
13901	0.00065195
13902	0.0033522
13903	0.00227
13904	0.0041661
13905	0.0027863
13906	0.0025275
13907	0.0039836
13909	0.004111
13911	0.0041909
13912	0.0015616
13913	0.0018101
13914	0.0017392
13915	0.0017392
13916	0.0018101
13917	0.0015616
13918	0.0041909
13920	0.004111
13922	0.0039836
13923	0.0025275
13924	0.0027863
13925	0.0041661
13926	0.00227
13927	0.0011703
13928	0.0014326
13929	0.0012058
13940	0.0012058
13941	0.0014326
13942	0.0011703
13943	0.0025992
13944	0.0032329
13945	0.0024835
13946	0.0029866
13947	0.0025609
13948	0.0016798
13949	0.0019238
13950	0.0025033
13951	0.0016799
13952	0.001533
13953	0.0021432
13954	0.0015562
13955	0.0010749
13956	0.0013831
13957	0.0015712
13958	0.0015712
13959	0.0013831
13960	0.0010749
13961	0.0015562
13962	0.0021432
13963	0.001533
13964	0.0016799
13965	0.0025033
13966	0.0019238
13967	0.0016798
13968	0.0025609
13969	0.0029866
13970	0.0024835
13971	0.0032329
13972	0.0025992
13973	0.0018429
13974	0.003192
13975	0.0024725
13976	0.003192
13977	0.0024725
13978	0.0024725
13979	0.0018429
13980	0.0014275
13981	0.0014275
13982	0.0018429
13983	0.0024725
13984	0.0024725
13985	0.003192
13986	0.0024725
13987	0.003192
13988	0.0018429
13991	0.0013509
13992	0.0057644
13993	0.001579
13995	0.0013148
13996	0.0037376
13997	0.0020593
14000	0.002137
14001	0.0020802
14008	0.0020802
14009	0.002137
14012	0.0020593
14013	0.0037376
14014	0.0013148
14016	0.001579
14017	0.0057644
14018	0.0013509
14021	0.0012246
14027	0.0012246
14074	0.0011269
14076	0.0013873
14081	0.0011269
14082	0.0013873
14101	0.0005122
14164	0.0011859
14170	0.0016313
14177	0.0010325
14188	0.0010325
14194	0.0011859
14199	0.0016313
14201	0.00038399
14205	0.0042263
14206	0.0042263
14207	0.0042263
14208	0.0059769
14209	0.0059769
14210	0.0042263
14211	0.0042263
14212	0.0042263
14213	0.0033277
14214	0.0020155
14215	0.0011051
14217	0.0018655
14218	0.0034651
14219	0.0039486
14220	0.0098968
14221	0.0098968
14222	0.0039486
14223	0.0034651
14224	0.0018655
14226	0.0011051
14227	0.0020155
14228	0.0033277
14229	0.0036488
14230	0.0013185
14231	0.003553
14232	0.0018317
14233	0.0030037
14234	0.0040678
14236	0.0060193
14237	0.0060193
14239	0.0040678
14240	0.0030037
14241	0.0018317
14242	0.003553
14243	0.0013185
14244	0.0036488
14246	0.0019827
14247	0.0014607
14248	0.0029006
14249	0.0021691
14250	0.0031625
14251	0.0025817
14252	0.0026747
14253	0.0037676
14254	0.0036747
14255	0.0026991
14256	0.0030873
14257	0.0058982
14258	0.0013219
14259	0.0064799
14260	0.0064799
14261	0.0013219
14262	0.0058982
14263	0.0030873
14264	0.0026991
14265	0.0036747
14266	0.0037676
14267	0.0026747
14268	0.0025817
14269	0.0031625
14270	0.0021691
14271	0.0029006
14272	0.0014607
14273	0.0019827
14275	0.0012541
14296	0.0012541
14297	0.0010335
14300	0.0011454
14301	0.00061657
14303	0.0013727
14307	0.001243
14309	0.001635
14311	0.0014477
14312	0.0014386
14313	0.0021995
14314	0.0026784
14315	0.0023416
14316	0.0020602
14317	0.0020602
14318	0.0023416
14319	0.0026784
14320	0.0021995
14321	0.0014386
14322	0.0014477
14324	0.001635
14326	0.001243
14330	0.0013727
14333	0.0011454
14336	0.0010335
14340	0.0010439
14341	0.0012058
14342	0.0022145
14343	0.0022609
14344	0.0027704
14345	0.0030271
14346	0.0027051
14347	0.0030908
14348	0.0019925
14349	0.0019925
14350	0.0030908
14351	0.0027051
14352	0.0030271
14353	0.0027704
14354	0.0022609
14355	0.0022145
14356	0.0012058
14357	0.0010439
14363	0.0015712
14367	0.002945
14369	0.0011356
14371	0.0031137
14372	0.0017385
14373	0.0014453
14375	0.0026665
14376	0.0031098
14377	0.0016265
14379	0.0019254
14380	0.0048688
14381	0.0015169
14383	0.0010641
14384	0.0010641
14386	0.0015169
14387	0.0048688
14388	0.0019254
14390	0.0016265
14391	0.0031098
14392	0.0026665
14394	0.0014453
14395	0.0017385
14396	0.0031137
14398	0.0011356
14400	0.002945
14401	0.00056624
14404	0.0015712
14407	0.0021263
14408	0.0021263
14409	0.0017783
14412	0.0017783
14414	0.0011789
14415	0.0011789
14430	0.0011397
14441	0.0011397
14501	0.00021847
14527	0.0017211
14530	0.0017211
14545	0.0056172
14546	0.0056172
14547	0.0014971
14548	0.0014971
14551	0.0017375
14552	0.0017375
14554	0.0028155
14555	0.0012131
14556	0.0015163
14557	0.0015163
14558	0.0012131
14559	0.0028155
14562	0.0031227
14563	0.0039103
14564	0.0031227
14565	0.0039103
14567	0.0018527
14568	0.0018527
14573	0.0012307
14574	0.0015073
14575	0.0015073
14576	0.0012307
14580	0.0018739
14591	0.0018739
14593	0.001795
14595	0.0012875
14600	0.0012875
14601	0.00043498
14602	0.001795
14605	0.0014097
14606	0.0017265
14607	0.0017265
14608	0.0014097
14618	0.0013825
14622	0.0013455
14624	0.0010113
14625	0.0010113
14627	0.0013455
14631	0.0013825
14633	0.0012151
14635	0.0010286
14642	0.0010286
14644	0.0012151
14647	0.0068697
14648	0.0068697
14649	0.0040037
14650	0.0040037
14651	0.005746
14652	0.0019153
14653	0.0019153
14654	0.005746
14657	0.0012437
14658	0.0015233
14659	0.0015233
14660	0.0012437
14667	0.0013387
14668	0.0012481
14671	0.0013387
14672	0.0012481
14701	2.7992e-05
14709	0.0014681
14712	0.0020027
14723	0.0014681
14726	0.0020027
14747	0.0010126
14748	0.0010126
14801	0.00037321
14901	0.00042874
15001	5.0033e-05
15053	0.0011707
15055	0.001414
15056	0.0016907
15057	0.0016907
15058	0.001414
15060	0.0011707
15062	0.0013826
15063	0.0017685
15064	0.0011699
15065	0.0023385
15067	0.0024821
15068	0.0024821
15070	0.0023385
15071	0.0011699
15072	0.0017685
15073	0.0013826
15075	0.0010842
15076	0.0014152
15077	0.001401
15078	0.0013365
15079	0.0013875
15081	0.0010302
15084	0.0010302
15086	0.0013875
15087	0.0013365
15088	0.001401
15089	0.0014152
15090	0.0010842
15091	0.0018564
15092	0.0010098
15097	0.0010098
15098	0.0018564
15101	0.0018683
15105	0.001701
15106	0.0010412
15107	0.0022517
15112	0.001246
15113	0.0014384
15114	0.0018334
15115	0.001909
15116	0.0022782
15118	0.0010214
15121	0.001941
15123	0.002039
15124	0.0034116
15125	0.0034116
15126	0.002039
15128	0.001941
15131	0.0010214
15133	0.0022782
15134	0.001909
15135	0.0018334
15136	0.0014384
15137	0.001246
15142	0.0022517
15143	0.0010412
15144	0.001701
15148	0.0018683
15151	0.0015527
15152	0.0019102
15155	0.0011966
15156	0.001397
15161	0.0011827
15163	0.0010177
15167	0.0011439
15168	0.0011336
15171	0.0011336
15172	0.0011439
15177	0.0010177
15179	0.0011827
15183	0.001397
15184	0.0011966
15187	0.0019102
15188	0.0015527
15189	0.0023697
15190	0.002584
15191	0.00305
15192	0.0025074
15193	0.0032309
15194	0.0021397
15195	0.002546
15196	0.002546
15197	0.0021397
15198	0.0032309
15199	0.0025074
15200	0.00305
15201	0.002584
15202	0.0023697
15211	0.0010657
15218	0.0010657
15262	0.0014105
15265	0.0014105
15277	0.001051
15281	0.0015364
15285	0.0014425
15290	0.0014007
15295	0.0011569
15296	0.0010181
15300	0.0013053
15301	0.00069121
15304	0.0013387
15306	0.0018782
15307	0.0019833
15310	0.0013375
15311	0.0021964
15315	0.0013854
15318	0.0013854
15322	0.0021964
15323	0.0013375
15326	0.0019833
15327	0.0018782
15329	0.0013387
15333	0.0013053
15337	0.0010181
15338	0.0011569
15343	0.0014007
15348	0.0014425
15352	0.0015364
15356	0.001051
15364	0.0013806
15366	0.0011246
15367	0.0015984
15368	0.0012647
15370	0.0013542
15374	0.0016445
15375	0.001122
15376	0.0012927
15378	0.001437
15382	0.0015601
15383	0.0013532
15384	0.0013241
15391	0.0010684
15392	0.0011541
15401	0.0010684
15402	0.0011541
15409	0.0013532
15410	0.0013241
15412	0.0015601
15415	0.001437
15417	0.001122
15418	0.0012927
15420	0.0016445
15423	0.0013542
15425	0.0015984
15426	0.0012647
15427	0.0011246
15429	0.0013806
15431	0.0018263
15432	0.0021792
15433	0.0018145
15434	0.0022851
15435	0.0013923
15436	0.0020381
15438	0.0014205
15439	0.0014205
15441	0.0020381
15442	0.0013923
15443	0.0022851
15444	0.0018145
15445	0.0021792
15446	0.0018263
15501	0.00029813
15517	0.0010663
15522	0.0011688
15527	0.0011688
15532	0.0010663
15554	0.0012595
15555	0.0014817
15558	0.0016279
15559	0.0011015
15566	0.0012759
15569	0.0010262
15570	0.0016307
15578	0.0011635
15601	0.00077287
15603	0.0011635
15611	0.0016307
15612	0.0010262
15615	0.0012759
15622	0.0011015
15623	0.0016279
15626	0.0014817
15627	0.0012595
15655	0.0017803
15656	0.0012325
15665	0.0015684
15667	0.0010738
15674	0.0010567
15676	0.0012394
15701	0.00037671
15708	0.0012394
15710	0.0010567
15716	0.0010738
15719	0.0015684
15727	0.0017803
15728	0.0012325
15735	0.0036624
15737	0.0033662
15738	0.0011505
15739	0.0011505
15740	0.0033662
15742	0.0036624
15743	0.0062268
15745	0.002172
15749	0.0032735
15750	0.0032735
15754	0.002172
15756	0.0062268
15757	0.0027208
15759	0.0013447
15762	0.0011122
15765	0.0011122
15768	0.0013447
15770	0.0027208
15771	0.0021987
15772	0.0045052
15773	0.0020617
15774	0.0042404
15775	0.0022051
15776	0.001418
15777	0.0037899
15778	0.0020457
15779	0.001187
15780	0.0032907
15781	0.0012589
15782	0.0012327
15783	0.0012327
15784	0.0012589
15785	0.0032907
15786	0.001187
15787	0.0020457
15788	0.0037899
15789	0.001418
15790	0.0022051
15791	0.0042404
15792	0.0020617
15793	0.0045052
15794	0.0021987
15801	0.00042038
15812	0.0011449
15813	0.0013128
15838	0.0013128
15839	0.0011449
15860	0.0013477
15885	0.0013477
15889	0.0021246
15890	0.0021246
15891	0.008631
15892	0.008631
15893	0.0019353
15894	0.0023289
15895	0.0015642
15896	0.002155
15897	0.002155
15898	0.0015642
15899	0.0023289
15900	0.0019353
15901	0.0033596
15902	0.002703
15903	0.0013222
15906	0.0018231
15907	0.004916
15908	0.004916
15909	0.0018231
15912	0.0013222
15913	0.002703
15914	0.0033596
15915	0.0016015
15916	0.0022648
15917	0.0016015
15918	0.0016015
15919	0.0016015
15920	0.0016015
15921	0.0022648
15922	0.0016015
15926	0.0029282
15927	0.0014182
15930	0.0011535
15931	0.0011535
15934	0.0014182
15935	0.0029282
15939	0.0017294
15941	0.0014169
15942	0.0014169
15943	0.0017294
15945	0.0010396
15946	0.0048752
15947	0.0052631
15948	0.0011289
15949	0.0029949
15950	0.0029949
15951	0.0011289
15952	0.0048752
15953	0.0052631
15954	0.0010396
15977	0.0011642
15981	0.0013079
15990	0.0013079
15994	0.0011642
16001	0.0019882
16003	0.0014766
16006	0.0014766
16007	0.0019882
16011	0.001107
16012	0.0033898
16014	0.0040581
16016	0.0043923
16018	0.0013008
16019	0.0017451
16020	0.0013008
16022	0.0033898
16023	0.0017451
16025	0.0040581
16026	0.001107
16027	0.0043923
16029	0.0016817
16030	0.0016817
16101	0.00027881
16167	0.0012532
16168	0.0023981
16169	0.0023981
16170	0.0038453
16171	0.0038453
16172	0.0012532
16184	0.0010781
16185	0.0010856
16186	0.0012723
16191	0.0012723
16192	0.0010856
16193	0.0010781
16196	0.0021933
16197	0.0021933
16198	0.0032871
16199	0.0032871
16201	0.0017257
16202	0.0012487
16206	0.0011164
16207	0.0013779
16208	0.0010141
16209	0.0011616
16212	0.0017582
16219	0.0017582
16222	0.0015475
16225	0.0015475
16230	0.0011616
16231	0.0010141
16232	0.0013779
16233	0.0011164
16237	0.0012487
16238	0.0017257
16239	0.0010665
16240	0.0010984
16248	0.0023478
16249	0.0019791
16250	0.0023478
16251	0.0019791
16254	0.0018659
16255	0.0031607
16256	0.0018659
16257	0.0031607
16265	0.0010984
16266	0.0010665
16267	0.0018032
16268	0.0016071
16272	0.0020855
16273	0.0020855
16275	0.0016071
16276	0.0018032
16296	0.0012276
16297	0.0010851
16301	0.00082528
16302	0.0016552
16303	0.0013604
16304	0.0013604
16305	0.0016552
16306	0.0016178
16307	0.0026481
16308	0.0026481
16309	0.0016178
16314	0.0010851
16315	0.0012276
16317	0.001123
16326	0.001123
16327	0.001403
16330	0.0017203
16334	0.0014695
16345	0.0010228
16347	0.0013956
16349	0.0018518
16350	0.0015232
16353	0.0017453
16354	0.0017453
16357	0.0015232
16358	0.0018518
16360	0.0013956
16363	0.0014969
16364	0.0013626
16365	0.0014228
16366	0.0012032
16367	0.0018541
16368	0.0018541
16369	0.0012032
16370	0.0014228
16371	0.0013626
16372	0.0014969
16376	0.0010228
16387	0.0014695
16391	0.0017203
16394	0.001403
16399	0.0011711
16401	0.00016602
16406	0.0011071
16410	0.0015197
16413	0.0010214
16415	0.0010214
16419	0.0015197
16434	0.0011071
16439	0.0011711
16445	0.0012902
16446	0.001749
16447	0.001645
16448	0.0018184
16449	0.0012691
16450	0.0012691
16451	0.0012691
16452	0.0012691
16453	0.0018184
16454	0.001645
16455	0.001749
16456	0.0012902
16469	0.0015636
16470	0.0015636
16501	0.0001271
16510	0.001073
16512	0.0010265
16517	0.0010265
16519	0.001073
16548	0.0015522
16563	0.0015522
16564	0.0012746
16566	0.001034
16567	0.0015713
16569	0.001055
16570	0.0012476
16571	0.0012946
16572	0.0012946
16573	0.0012476
16574	0.001055
16576	0.0015713
16577	0.001034
16579	0.0012746
16601	0.00069608
16613	0.0011863
16627	0.0010738
16638	0.0010738
16641	0.0010524
16644	0.0012048
16646	0.0012048
16648	0.0010524
16663	0.0011863
16671	0.0014328
16672	0.001544
16673	0.001544
16676	0.0014328
16677	0.0022454
16680	0.0047112
16681	0.0047112
16682	0.0049425
16683	0.0049425
16686	0.0022454
16687	0.0038241
16689	0.0031256
16690	0.0035275
16691	0.0035275
16692	0.0064203
16693	0.0064203
16694	0.0031256
16696	0.0038241
16697	0.0044242
16699	0.004677
16700	0.0017441
16701	0.002903
16702	0.0093931
16705	0.0093931
16706	0.0044633
16707	0.004138
16708	0.004138
16709	0.0044633
16710	0.002903
16711	0.0017441
16712	0.004677
16714	0.0044242
16728	0.0010721
16729	0.0010479
16734	0.0017901
16735	0.0020274
16736	0.0020274
16737	0.0017901
16739	0.0013245
16740	0.0013245
16746	0.0010479
16747	0.0010721
16785	0.0079194
16786	0.0079194
16787	0.0098604
16788	0.0032868
16789	0.0032868
16790	0.0098604
16792	0.0014382
16793	0.0033138
16797	0.0010061
16798	0.0010061
16801	0.00025952
16802	0.0033138
16803	0.0014382
16805	0.0013347
16806	0.0015423
16807	0.0016739
16808	0.0021829
16809	0.0023146
16810	0.0030758
16811	0.0030139
16812	0.0017847
16814	0.001488
16815	0.0024686
16816	0.0031901
16817	0.0031901
16818	0.0024686
16819	0.001488
16821	0.0017847
16822	0.0030139
16823	0.0030758
16824	0.0023146
16825	0.0021829
16826	0.0016739
16827	0.0015423
16828	0.0013347
16829	0.0017567
16830	0.0039531
16833	0.0011221
16834	0.0016063
16839	0.0016063
16840	0.0011221
16843	0.0039531
16844	0.0017567
16845	0.0012982
16846	0.0023526
16847	0.0028903
16849	0.0014914
16850	0.0017171
16851	0.0014103
16852	0.0018427
16853	0.0027711
16854	0.0029213
16855	0.0019635
16856	0.0016343
16857	0.0023991
16858	0.0025117
16859	0.0019101
16860	0.0019101
16861	0.0025117
16862	0.0023991
16863	0.0016343
16864	0.0019635
16865	0.0029213
16866	0.0027711
16867	0.0018427
16868	0.0014103
16869	0.0017171
16870	0.0014914
16872	0.0028903
16873	0.0023526
16874	0.0012982
16876	0.0022265
16877	0.0038494
16878	0.0044226
16881	0.0038494
16882	0.0044226
16883	0.0022265
16885	0.0066322
16886	0.0052167
16887	0.0016811
16888	0.0019468
16889	0.0021388
16891	0.0041434
16892	0.0033474
16893	0.0028621
16894	0.0028621
16895	0.0033474
16897	0.0041434
16898	0.0021388
16899	0.0019468
16900	0.0016811
16901	0.0066322
16902	0.0052167
16903	0.0014397
16905	0.0015021
16907	0.0012608
16928	0.0012608
16930	0.0015021
16932	0.0014397
16933	0.0010361
16952	0.0010826
16954	0.0010809
16956	0.0010854
16958	0.0013201
16963	0.0013201
16965	0.0010854
16967	0.0010809
16969	0.0010826
16988	0.0010361
16989	0.0011579
16991	0.0015492
16992	0.0020785
16993	0.0035965
16994	0.0042267
16996	0.0045417
16999	0.0035965
17001	0.0042267
17002	0.0045417
17003	0.0015492
17004	0.0011579
17005	0.0020785
17007	0.0062453
17008	0.0046855
17009	0.0019093
17010	0.0039087
17011	0.0012038
17012	0.0012791
17013	0.0017086
17015	0.0016664
17017	0.0010502
17018	0.0019692
17019	0.0015452
17020	0.0029121
17023	0.0012477
17025	0.0015452
17027	0.0012477
17029	0.0019692
17030	0.0016664
17031	0.0029121
17032	0.0010502
17034	0.0012791
17035	0.0019093
17036	0.0062453
17037	0.0017086
17038	0.0012038
17039	0.0046855
17040	0.0039087
17041	0.0010001
17042	0.0010001
17043	0.0046902
17044	0.0046902
17059	0.0017911
17060	0.0017911
17063	0.0012728
17070	0.0012728
17101	4.2796e-12
17111	0.0024757
17112	0.0013436
17114	0.0025311
17115	0.0025311
17117	0.0013436
17118	0.0024757
17134	0.001
17135	0.0011016
17137	0.0012887
17138	0.0011839
17143	0.0011839
17144	0.0012887
17146	0.0011016
17147	0.001
17201	1.0451e-12
17220	0.0019019
17221	0.0017245
17224	0.0017245
17225	0.0019019
17273	0.0013176
17274	0.0013176
17301	0.00014897
17346	0.0010688
17351	0.0010688
17356	0.0015557
17360	0.0010758
17361	0.0010758
17365	0.0015557
17401	0.00018655
17501	0.00079031
17504	0.0010564
17505	0.0010564
17601	2.2013e-05
17701	0.00036454
17790	0.0010526
17791	0.0010526
17801	0.00083119
17901	7.366e-12
18001	0.0004858
18101	7.5799e-05
18195	0.0016073
18201	0.0016073
18252	0.0012742
18253	0.001183
18256	0.001183
18257	0.0012742
18301	7.8345e-06
18401	6.1052e-05
18501	0.0002487
18601	7.7136e-06
18701	4.1774e-06
18801	2.3396e-05
18845	0.002033
18846	0.002033
18901	0.00016167
19001	4.328e-05
19101	9.1934e-05
19201	0.00018326
19227	0.0080777
19228	0.0080777
19229	0.011282
19230	0.0037605
19231	0.0037605
19232	0.011282
19234	0.0011467
19235	0.0011467
19257	0.0033018
19258	0.003284
19259	0.001408
19260	0.0027857
19261	0.0027857
19262	0.001408
19263	0.003284
19264	0.0033018
19267	0.0015589
19268	0.0020294
19270	0.0010017
19271	0.0020717
19272	0.0020717
19273	0.0010017
19275	0.0020294
19276	0.0015589
19279	0.0029467
19280	0.0012989
19281	0.0010272
19292	0.0010272
19293	0.0012989
19294	0.0029467
19301	0.00046149
19359	0.0062757
19360	0.0023336
19361	0.0021856
19362	0.0030918
19363	0.0017042
19364	0.0023312
19367	0.0023312
19368	0.0017042
19369	0.0030918
19370	0.0021856
19371	0.0023336
19372	0.0062757
19374	0.0016328
19378	0.0015271
19379	0.0013499
19380	0.002381
19381	0.0025436
19382	0.0014
19383	0.0014223
19386	0.0014223
19387	0.0014
19388	0.0025436
19389	0.002381
19390	0.0013499
19391	0.0015271
19395	0.0016328
19397	0.0022618
19398	0.0018321
19399	0.001005
19400	0.0043024
19401	0.0022955
19402	0.0010247
19408	0.0013209
19409	0.001028
19414	0.001028
19415	0.0013209
19421	0.0010247
19422	0.0022955
19423	0.0043024
19424	0.001005
19425	0.0018321
19426	0.0022618
19501	4.6445e-11
19556	0.001736
19557	0.0017515
19560	0.0017515
19561	0.001736
19563	0.0023646
19564	0.0023633
19575	0.0023633
19576	0.0023646
19601	1.1146e-05
19643	0.0015361
19652	0.0015361
19655	0.0012092
19658	0.0015824
19659	0.0011494
19660	0.0020519
19661	0.0011494
19662	0.0013235
19664	0.0012525
19666	0.0019196
19667	0.0019196
19669	0.0012525
19671	0.0013235
19672	0.0011494
19673	0.0020519
19674	0.0011494
19675	0.0015824
19678	0.0012092
19701	0.00071154
19801	1.8613e-12
19806	0.0020183
19819	0.0020183
19822	0.0014755
19823	0.0015329
19828	0.0010664
19829	0.0013046
19830	0.0012585
19831	0.0011012
19840	0.0011012
19841	0.0012585
19842	0.0013046
19843	0.0010664
19848	0.0015329
19849	0.0014755
19865	0.0010365
19876	0.0010365
19896	0.0015556
19897	0.001074
19901	1.3844e-05
19930	0.001074
19931	0.0015556
20001	9.3318e-06
20034	0.0018531
20036	0.0017903
20037	0.0017903
20039	0.0018531
20101	9.9271e-12
20103	0.0016771
20105	0.0015094
20114	0.0015094
20116	0.0016771
20144	0.0013023
20167	0.0013023
20201	0.00013961
20301	0.00096162
20401	8.8113e-06
20501	4.9117e-05
20601	0.0002371
20627	0.0019299
20628	0.0019299
20629	0.0020492
20632	0.0020492
20651	0.002154
20660	0.002154
20672	0.0011438
20673	0.0010429
20674	0.0012199
20675	0.0012199
20676	0.0010429
20677	0.0011438
20701	0.00076361
20717	0.0013037
20748	0.0013037
20801	2.4837e-12
20815	0.0013534
20816	0.0012127
20817	0.0012127
20818	0.0013534
20883	0.0011139
20896	0.0011139
20901	0.00011695
21001	2.1628e-05
21101	0.00021865
21201	9.1004e-05
21301	4.5955e-07
21401	1.4282e-05
21407	0.0015783
21408	0.0016417
21411	0.0015783
21412	0.0016417
21415	0.0030207
21416	0.0017343
21417	0.0012474
21418	0.0012084
21421	0.0013509
21427	0.0013509
21429	0.0012084
21430	0.0012474
21431	0.0030207
21432	0.0017343
21501	0.00025183
21528	0.0017974
21529	0.001271
21538	0.001271
21539	0.0017974
21565	0.0013366
21594	0.0013366
21601	5.4331e-05
21701	0.00031815
21801	2.3704e-05
21901	2.8782e-05
21909	0.0015168
21910	0.0010967
21918	0.0010137
21929	0.0010137
21937	0.0010967
21938	0.0015168
22001	0.0004282
22101	0.00018301
22201	0.00015087
22301	2.7402e-05
22401	0.0002274
22501	1.1191e-05
22601	8.3283e-06
22651	0.0021481
22652	0.0021481
22653	0.0026585
22656	0.0026585
22701	9.8086e-06
22801	0.00068217
22901	8.6539e-05
22907	0.0012475
22908	0.0010195
22923	0.0012475
22924	0.0010195
23001	8.4641e-05
23101	0.00018679
23201	0.00027753
23226	0.0011986
23228	0.0013067
23233	0.0011986
23234	0.0013067
23239	0.0012584
23240	0.0010905
23268	0.0012584
23271	0.0010905
23301	0.00015763
23373	0.0039574
23374	0.0039574
23393	0.0012807
23400	0.0012807
23401	0.00066377
23501	1.2833e-11
23601	0.00014399
23701	7.4821e-06
23731	0.0010564
23738	0.0010564
23753	0.0011616
23768	0.0011616
23801	0.00015127
23901	7.5687e-13
24001	1.3599e-06
24068	0.0010052
24072	0.0010052
24101	1.1146e-05
24201	0.00030838
24301	0.00025148
24401	0.0001114
24485	0.0013466
24486	0.0016492
24487	0.0016492
24488	0.0013466
24501	3.5085e-12
24514	0.0011201
24525	0.0011201
24601	0.00018373
24701	8.2832e-05
24801	7.0827e-06
24901	0.00014438
25001	0.00010539
25101	5.0735e-05
25201	0.00027634
25301	1.4605e-05
25401	0.00018613
25501	7.758e-05
25601	0.00010611
25701	8.9007e-05
25801	9.87e-05
25901	0.00025413
26001	0.00012413
26101	3.7761e-07
26201	0.00010654
26301	0.0001225
26401	9.9133e-05
26501	4.7198e-05
26557	0.002362
26558	0.0028929
26559	0.0028929
26560	0.002362
26561	0.0037577
26562	0.0022546
26565	0.0022546
26566	0.0037577
26569	0.0010406
26570	0.0010406
26601	0.00016498
26701	4.0452e-12
26801	0.00015937
26901	2.364e-06
27001	0.00060533
27101	1.0498e-05
27201	0.00016508
27301	4.7501e-06
27401	3.5383e-05
27501	0.00023222
27601	0.00012934
27701	8.3168e-05
27801	2.3968e-05
27901	1.6292e-05
28001	0.00018625
28101	0.00013064
28201	1.5308e-05
28301	2.904e-05
28401	8.1791e-05
28501	8.9685e-05
28601	0.0001885
28701	7.5353e-05
28801	0.00010366
28901	6.8085e-05
29001	2.1662e-05
29101	1.3479e-05
29201	0.00021966
29301	6.9643e-05
29375	0.0014449
29376	0.0014449
29377	0.0078294
29378	0.0078294
29387	0.0010426
29392	0.0010426
29396	0.0012702
29397	0.0012702
29401	0.0017205
29402	0.0012166
29403	0.0012166
29404	0.0012166
29405	0.0012166
29406	0.0012166
29407	0.0012166
29408	0.0017205
29425	0.0037188
29426	0.0015854
29427	0.0021122
29428	0.0025219
29429	0.0025219
29430	0.0021122
29431	0.0015854
29432	0.0037188
29448	0.0010029
29449	0.0015483
29450	0.0013784
29451	0.0018775
29452	0.0014603
29457	0.0014603
29458	0.0018775
29459	0.0013784
29460	0.0015483
29461	0.0010029
29501	0.00022135
29502	0.0023555
29503	0.0014044
29504	0.0010789
29505	0.0010789
29506	0.0014044
29507	0.0023555
29579	0.0012684
29580	0.0017938
29581	0.0012684
29582	0.0012684
29583	0.0012684
29584	0.0012684
29585	0.0017938
29586	0.0012684
29590	0.0013484
29591	0.0011612
29598	0.0011612
29599	0.0013484
29601	0.00090423
29651	0.0013426
29652	0.0013426
29657	0.0010188
29660	0.0012577
29661	0.0012577
29664	0.0010188
29701	0.0001979
29768	0.0010667
29769	0.0020142
29771	0.0011238
29772	0.0011238
29774	0.0010667
29775	0.0020142
29801	0.0021195
29802	0.0021195
29835	0.0010146
29836	0.0012251
29839	0.0010146
29840	0.0012251
29877	0.0010066
29878	0.0012042
29879	0.001303
29884	0.0010066
29885	0.0012042
29886	0.001303
29891	0.0059618
29892	0.0059618
29893	0.0083438
29894	0.0027813
29895	0.0027813
29896	0.0083438
29898	0.0010491
29899	0.0010491
29901	5.5006e-11
29913	0.0015051
29914	0.0017279
29916	0.0018585
29917	0.0018585
29919	0.0017279
29920	0.0015051
29935	0.0017076
29936	0.0010051
29949	0.0010051
29950	0.0017076
29983	0.0042378
29984	0.0014259
29985	0.0014697
29986	0.002005
29988	0.0013162
29991	0.0013162
29993	0.002005
29994	0.0014697
29995	0.0014259
29996	0.0042378
30001	0.00032869
30003	0.0012324
30004	0.0012085
30005	0.0014077
30006	0.0012308
30011	0.0012308
30012	0.0014077
30013	0.0012085
30014	0.0012324
30021	0.0014138
30022	0.0011827
30024	0.0015937
30047	0.0015937
30049	0.0011827
30050	0.0014138
30101	1.8724e-05
30116	0.0010838
30117	0.0015889
30120	0.0015889
30121	0.0010838
30123	0.002272
30124	0.0022112
30135	0.0022112
30136	0.002272
30193	0.0012642
30196	0.0012642
30201	3.6657e-05
30269	0.001183
30270	0.0015223
30283	0.0015223
30284	0.001183
30286	0.0010309
30301	0.00019907
30313	0.0010309
30360	0.0010764
30395	0.0010764
30401	0.0017186
30402	0.0017186
30403	0.001146
30406	0.001146
30415	0.0010331
30417	0.0013131
30426	0.0013131
30428	0.0010331
30439	0.0010134
30442	0.0010134
30501	3.4683e-05
30515	0.0019354
30516	0.0019354
30551	0.0010264
30553	0.0010264
30601	0.00014525
30607	0.0011566
30608	0.0014762
30611	0.0011566
30612	0.0014762
30615	0.0020441
30616	0.0010278
30617	0.0010528
30618	0.0010893
30629	0.0010893
30630	0.0010528
30631	0.0020441
30632	0.0010278
30679	0.0024798
30682	0.0024798
30701	0.00033922
30739	0.0012235
30751	0.0012235
30801	0.00021677
30816	0.0011045
30817	0.0010692
30818	0.0010218
30837	0.0011045
30838	0.0010692
30839	0.0010218
30851	0.0013853
30856	0.0013853
30857	0.0015946
30858	0.0020586
30859	0.0022551
30860	0.0022551
30861	0.0020586
30862	0.0015946
30901	0.00071954
31001	0.00055425
31021	0.0011182
31024	0.0010739
31029	0.0012757
31032	0.0012849
31037	0.0012849
31040	0.0012757
31045	0.0010739
31048	0.0011182
31101	6.8345e-05
31157	0.0015248
31172	0.0015248
31201	0.00051129
31301	0.00030896
31401	0.00032074
31501	0.00017786
31601	9.7859e-05
31701	0.00013791
31801	5.0282e-05
31901	0.00017653
32001	0.00025328
32101	0.00013667
32119	0.0016678
32120	0.0021532
32121	0.0023587
32122	0.0023587
32123	0.0021532
32124	0.0016678
32125	0.00277
32126	0.0019786
32127	0.0011872
32130	0.0011872
32131	0.0019786
32132	0.00277
32133	0.00151
32134	0.0019976
32135	0.002265
32136	0.0023876
32137	0.0023876
32138	0.002265
32139	0.0019976
32140	0.00151
32201	0.00040495
32301	0.00064679
32307	0.0010574
32352	0.0010574
32368	0.0010379
32393	0.0010379
32401	0.00098715
32501	0.00061765
32565	0.0011054
32596	0.0011054
32601	0.00015113
32701	0.00024545
32801	3.612e-05
32901	4.1466e-05
33001	0.00015701
33101	0.0003051
33201	0.00016547
33301	9.6897e-06
33401	0.00034971
33501	3.59e-05
33569	0.0016664
33570	0.0016664
33571	0.0016689
33572	0.0016689
33580	0.0015319
33581	0.0010324
33582	0.0010324
33583	0.0015319
33588	0.0010438
33589	0.0010438
33601	1.5075e-11
33609	0.0017411
33611	0.0018981
33614	0.0018981
33616	0.0017411
33620	0.002649
33621	0.0018756
33622	0.0010858
33625	0.0010858
33626	0.0018756
33627	0.002649
33701	0.00025491
33713	0.0014984
33714	0.0014984
33757	0.0013508
33758	0.001397
33761	0.0013508
33762	0.001397
33785	0.0016519
33786	0.0016519
33787	0.0025829
33790	0.0025829
33801	1.4264e-11
33804	0.0010552
33809	0.0010552
33811	0.0012301
33824	0.0012301
33859	0.0012665
33868	0.0012665
33872	0.0011965
33893	0.0011965
33901	2.9746e-05
34001	2.9067e-05
34101	0.0003506
34181	0.0030622
34182	0.0018373
34185	0.0018373
34186	0.0030622
34188	0.0011731
34189	0.0012851
34190	0.0012851
34191	0.0011731
34199	0.0012216
34201	0.00086378
34206	0.0012216
34207	0.0014952
34222	0.0014952
34270	0.0012562
34273	0.0010099
34275	0.00115
34278	0.00115
34280	0.0010099
34283	0.0012562
34301	0.00069303
34401	7.8283e-11
34501	7.1918e-05
34601	2.8483e-05
34686	0.00117
34687	0.0012817
34688	0.0012817
34689	0.00117
34691	0.0025612
34692	0.0018294
34693	0.0010977
34696	0.0010977
34697	0.0018294
34698	0.0025612
34701	5.2221e-05
34801	0.0017384
34832	0.0017384
34833	0.0011086
34878	0.0011086
34901	0.00048744
35001	9.2245e-05
35101	6.2809e-05
35201	0.00013494
35259	0.0026083
35260	0.0020287
35261	0.001449
35266	0.001449
35267	0.0020287
35268	0.0026083
35301	0.00012804
35401	0.00026356
35501	0.00026718
35601	0.00018709
35701	2.5754e-05
35801	1.8593e-05
35819	0.0014615
35820	0.0014615
35821	0.0060449
35822	0.0060449
35828	0.0011242
35831	0.0011242
35835	0.00114
35838	0.00114
35849	0.0013149
35852	0.0016882
35853	0.0016882
35856	0.0013149
35860	0.0017797
35867	0.0017797
35871	0.0016134
35886	0.0016134
35897	0.0078658
35898	0.0078658
35899	0.0083364
35900	0.0027788
35901	0.0027788
35902	0.0083364
35911	0.0010246
35912	0.0027157
35914	0.001852
35915	0.001852
35917	0.0027157
35918	0.0010246
35920	0.0016204
35931	0.0016204
35933	0.0011332
35948	0.0011332
35949	0.0027304
35951	0.0025626
35952	0.0011734
35959	0.0011734
35960	0.0025626
35962	0.0027304
35965	0.0013028
35966	0.0013932
35968	0.0013208
35969	0.0013406
35970	0.0017852
35971	0.0016231
35972	0.0010909
35973	0.0010491
35976	0.0010491
35977	0.0010909
35978	0.0016231
35979	0.0017852
35980	0.0013406
35981	0.0013208
35983	0.0013932
35984	0.0013028
35987	0.001022
35988	0.0010641
35994	0.0014796
35995	0.0012952
35996	0.0012049
35999	0.0010521
36000	0.0012173
36001	0.0012788
36002	0.0012788
36003	0.0012173
36004	0.0010521
36007	0.0012049
36008	0.0012952
36009	0.0014796
36015	0.0010641
36016	0.001022
36017	0.0011896
36020	0.0011896
36038	0.0010154
36039	0.0010154
36041	0.001386
36046	0.001386
36047	0.001702
36048	0.0021972
36049	0.0024069
36050	0.0024069
36051	0.0021972
36052	0.001702
36077	0.0010751
36098	0.0010751
36101	0.00044273
36150	0.0013008
36158	0.0010218
36171	0.0010218
36179	0.0013008
36201	0.00021582
36211	0.0016073
36212	0.002075
36213	0.0022731
36214	0.0022731
36215	0.002075
36216	0.0016073
36217	0.0028072
36218	0.0020052
36219	0.0012031
36222	0.0012031
36223	0.0020052
36224	0.0028072
36289	0.0013641
36301	0.0002528
36320	0.0013641
36321	0.0012627
36323	0.0010873
36328	0.0011305
36359	0.0011305
36364	0.0010873
36366	0.0012627
36399	0.0015004
36400	0.0019849
36401	0.0022506
36402	0.0023724
36403	0.0023724
36404	0.0022506
36405	0.0019849
36406	0.0015004
36501	0.0002438
36503	0.0010434
36504	0.0012482
36508	0.0012484
36513	0.0010192
36514	0.0010196
36539	0.0010196
36540	0.0010192
36545	0.0012484
36549	0.0012482
36550	0.0010434
36601	7.38e-12
36701	1.1639e-05
36755	0.0041659
36756	0.0041659
36761	0.0022036
36762	0.0022036
36763	0.0020411
36770	0.0020411
36772	0.0042893
36773	0.0035183
36774	0.0042893
36775	0.0035183
36783	0.00249
36784	0.0030496
36785	0.0030496
36786	0.00249
36789	0.0015759
36791	0.0013568
36792	0.0013751
36793	0.0012545
36795	0.0015773
36796	0.0015773
36798	0.0012545
36799	0.0013751
36800	0.0013568
36801	0.00064337
36802	0.0015759
36803	0.0019079
36805	0.001604
36806	0.0018668
36808	0.0018668
36810	0.001604
36812	0.0019079
36815	0.0014031
36816	0.0017184
36817	0.0017184
36818	0.0014031
36819	0.0039427
36820	0.0023656
36823	0.0023656
36824	0.0039427
36827	0.0036594
36829	0.0016794
36830	0.0020016
36833	0.0014679
36836	0.0014679
36839	0.0020016
36840	0.0016794
36842	0.0036594
36843	0.0027862
36844	0.0010008
36845	0.0023694
36846	0.001502
36847	0.0013759
36848	0.0013759
36849	0.0013759
36850	0.0013759
36851	0.001502
36852	0.0023694
36853	0.0010008
36854	0.0027862
36863	0.0010351
36864	0.0010351
36901	5.2785e-11
37001	1.6087e-13
37023	0.0010601
37024	0.0010601
37025	0.0084775
37026	0.0084775
37027	0.0048707
37028	0.0048707
37029	0.011859
37030	0.0039529
37031	0.0039529
37032	0.011859
37036	0.0012221
37037	0.0012221
37069	0.0021555
37070	0.0021555
37101	0.0001506
37137	0.0011911
37138	0.0011012
37140	0.001028
37147	0.001028
37149	0.0011012
37150	0.0011911
37201	2.0779e-12
37301	3.9072e-05
37401	4.694e-06
37501	0.00014716
37601	4.21e-12
37701	9.6927e-05
37801	2.758e-05
37901	7.7099e-05
38001	1.9308e-05
38101	0.00014835
38176	0.0019631
38181	0.0019631
38183	0.0012863
38184	0.0015049
38185	0.0013202
38188	0.001209
38189	0.0015303
38190	0.0015303
38191	0.001209
38194	0.0013202
38195	0.0015049
38196	0.0012863
38197	0.0035275
38198	0.0019462
38201	0.0016272
38202	0.001437
38207	0.001437
38208	0.0016272
38211	0.0019462
38212	0.0035275
38286	0.0010095
38290	0.001335
38293	0.001335
38297	0.0010095
38301	1.4837e-05
38319	0.0017385
38320	0.0015851
38331	0.0017027
38332	0.001394
38333	0.001394
38334	0.0017027
38345	0.0015851
38346	0.0017385
38401	2.9609e-05
38501	0.00017083
38601	1.2211e-12
38614	0.0011139
38618	0.0010893
38623	0.0015419
38654	0.0015419
38659	0.0010893
38663	0.0011139
38665	0.0031309
38666	0.0012726
38668	0.0012536
38683	0.0014459
38688	0.0010053
38701	0.00015651
38733	0.0010053
38738	0.0014459
38753	0.0012536
38755	0.0012726
38756	0.0031309
38801	0.00023888
38876	0.0012243
38901	7.1571e-05
38995	0.0012243
39001	0.000182
39101	1.3986e-05
39201	6.3693e-07
39301	0.00033123
39401	0.00012927
39501	1.4514e-06
39601	8.6122e-05
39701	0.00028213
39801	0.0001188
39901	9.8295e-05
40001	1.1923e-05
40041	0.0012172
40101	0.00058288
40102	0.0012172
40201	1.5021e-06
40301	1.9407e-05
40401	0.00012973
40501	2.6176e-05
40601	1.3086e-05
40701	6.71e-05
40748	0.0010287
40749	0.0010287
40777	0.0010957
40780	0.0010957
40801	7.2124e-07
40901	7.8298e-05
41001	0.00034517
41101	0.00010165
41201	0.00011237
41301	5.5343e-05
41401	0.00010796
41501	6.0365e-05
41601	7.009e-05
41701	4.2394e-05
41801	1.0345e-05
41901	6.0024e-05
42001	0.00011644
42101	5.0788e-05
42201	0.00021261
42202	0.0010251
42203	0.0010251
42301	3.2561e-05
42401	7.0856e-06
42501	5.2389e-05
42601	7.5156e-05
42701	4.5183e-05
42801	3.7737e-05
42901	9.807e-05
43001	6.2795e-05
43101	4.4491e-07
43201	5.0038e-05
43301	0.00031417
43361	0.0010141
43401	0.00012954
43445	0.0010141
43501	6.7586e-05
43601	2.3295e-05
43701	4.5448e-05
43801	1.0062e-06
43901	0.00010102
44001	3.6165e-05
44101	5.3366e-05
44201	0.00011568
44301	8.2298e-05
44401	0.0001765
44501	0.00011917
44601	3.8669e-05
44701	1.1731e-05
44801	0.00028263
44901	0.00016308
45001	9.0928e-05
45101	8.2986e-06
45201	2.3383e-05
45301	6.905e-05
45401	3.4892e-05
45501	6.1677e-06
45601	6.6225e-05
45701	2.4246e-07
45801	7.0225e-05
45901	0.00010852
46001	8.2438e-05
46101	4.7645e-06
46201	3.1023e-05
46253	0.001053
46254	0.0011397
46257	0.0011397
46258	0.001053
46259	0.0010534
46260	0.0019163
46262	0.0027824
46263	0.0027824
46265	0.0019163
46266	0.0010534
46301	0.00049001
46302	0.0013165
46307	0.0012914
46310	0.0012914
46315	0.0013165
46349	0.0010429
46364	0.0010218
46365	0.0010218
46380	0.0010429
46401	2.3084e-06
46448	0.0018764
46451	0.0017981
46456	0.0021127
46459	0.0020981
46460	0.0020981
46463	0.0021127
46468	0.0017981
46471	0.0018764
46487	0.0010597
46495	0.0011094
46501	0.00035782
46506	0.0011094
46514	0.0010597
46538	0.0010764
46553	0.0010385
46562	0.0010385
46577	0.0010764
46601	3.5331e-05
46701	5.2309e-06
46737	0.0011487
46741	0.0015299
46742	0.0016081
46749	0.0014034
46750	0.0021415
46753	0.0021415
46754	0.0014034
46761	0.0016081
46762	0.0015299
46766	0.0011487
46801	8.6197e-05
46862	0.0011928
46875	0.0013264
46878	0.0010284
46885	0.0011186
46888	0.0011186
46895	0.0010284
46898	0.0013264
46901	0.00050341
46911	0.0011928
47001	0.00036631
47101	0.00062107
47201	0.00017035
47301	1.2017e-06
47401	0.00033123
47501	3.8033e-05
47601	0.00040234
47701	0.00013908
47778	0.0012128
47782	0.0012128
47801	2.7708e-05
47894	0.0013949
47896	0.0015446
47897	0.0015446
47899	0.0013949
47901	4.2123e-06
47960	0.0012253
48001	9.5837e-05
48007	0.0012253
48101	0.00021526
48201	1.7385e-05
48241	0.001116
48244	0.001116
48250	0.0015571
48257	0.0015571
48301	1.161e-11
48401	9.7343e-05
48501	0.00018955
48601	0.00029972
48676	0.0010641
48701	3.5819e-07
48713	0.0010641
48801	0.00015383
48901	2.0799e-05
49001	0.00013277
49101	4.3538e-05
49149	0.0010678
49162	0.0012601
49164	0.0014492
49169	0.0014492
49171	0.0012601
49184	0.0010678
49201	0.00019807
49301	0.00027822
49401	0.00015941
49501	7.8182e-05
49601	0.00013534
49701	1.8236e-05
49801	4.9086e-05
49901	0.0001244
50001	0.00018223
50101	0.00010093
50201	0.00017545
50301	0.00020703
50401	5.9315e-05
50501	9.6737e-06
50601	5.6683e-05
50701	0.00019227
50801	6.3632e-05
50901	4.9787e-05
51001	0.00027169
51101	0.00018553
51201	7.0706e-05
51301	0.00080896
51401	0.00017454
51501	0.00022911
51601	8.4745e-05
51701	0.00011985
51801	0.00025722
51901	0.00012183
51942	0.0012087
51951	0.0012087
51965	0.0010677
51966	0.0010677
52001	0.00065718
52101	0.00060525
52201	3.5414e-05
52301	4.4684e-06
52401	9.1662e-05
52431	0.0011894
52464	0.0011894
52501	0.00038128
52601	1.9572e-05
52701	0.00010428
52801	4.1995e-05
52901	8.0711e-05
53001	1.5978e-05
53101	0.00023145
53201	0.00078206
53301	5.5444e-05
53401	2.9394e-05
53501	0.00021991
53601	0.00020045
53701	0.000236
53801	0.00014848
53901	6.5868e-05
54001	1.15e-05
54101	0.00011775
54201	4.2687e-05
54301	2.2363e-05
54401	5.695e-05
54501	0.00012786
54601	8.1572e-05
54701	0.00011226
54801	9.2502e-05
54901	1.7767e-05
55001	6.3289e-05
55101	0.00013929
55201	0.00070105
55301	8.4683e-05
55401	1.7254e-05
55501	6.0748e-05
55601	7.2489e-06
55701	1.3695e-06
55801	7.3681e-05
55901	3.8688e-06
56001	2.3886e-05
56030	0.0010469
56039	0.0010469
56101	0.00044823
56201	5.2283e-05
56301	6.2554e-05
56401	6.7729e-05
56501	0.00018339
56601	6.9659e-05
56701	0.00020538
56801	1.8014e-05
56877	0.0010158
56878	0.0015148
56881	0.0015148
56882	0.0010158
56886	0.0010721
56887	0.0010721
56891	0.0012108
56898	0.0012108
56901	1.698e-11
56944	0.001432
56947	0.0014619
56948	0.001704
56951	0.001704
56952	0.0014619
56955	0.001432
57001	9.1545e-05
57032	0.0017951
57038	0.0011861
57039	0.0011512
57040	0.0024379
57043	0.0015145
57044	0.0015145
57047	0.0024379
57048	0.0011512
57049	0.0011861
57055	0.0017951
57060	0.0014601
57066	0.0013568
57072	0.0012598
57080	0.001108
57089	0.001108
57097	0.0012598
57101	0.00016764
57103	0.0013568
57109	0.0014601
57201	0.00015402
57301	7.0855e-05
57401	0.00018658
57501	0.00025228
57601	0.00013544
57699	0.0010352
57701	0.00062888
57706	0.0010352
57713	0.0012546
57714	0.0012546
57721	0.0015141
57736	0.0015141
57777	0.0014866
57778	0.0014347
57782	0.0017225
57785	0.0017225
57789	0.0014347
57790	0.0014866
57801	5.527e-05
57824	0.001093
57825	0.001093
57901	6.8569e-05
57978	0.0013925
57982	0.0013509
57989	0.0010059
57991	0.0010008
57997	0.0010961
57999	0.0010402
58000	0.0010763
58001	0.00064817
58002	0.0011745
58003	0.0011745
58005	0.0010763
58006	0.0010402
58008	0.0010961
58014	0.0010008
58016	0.0010059
58023	0.0013509
58027	0.0013925
58029	0.0017227
58032	0.0012206
58046	0.0011113
58047	0.0015064
58064	0.0010749
58085	0.0010749
58101	0.00076755
58102	0.0015064
58103	0.0011113
58117	0.0012206
58120	0.0017227
58201	1.9674e-05
58301	7.0077e-05
58401	0.00018705
58501	3.451e-05
58601	0.00029136
58701	2.6408e-05
58801	5.0967e-05
58901	0.0001702
59001	0.00011471
59101	0.00034544
59201	0.00032609
59301	5.9915e-05
59401	3.4794e-05
59501	0.00017044
59601	0.00022842
59637	0.0010721
59675	0.0010035
59694	0.0010035
59701	0.00044073
59732	0.0010721
59801	0.00013267
59901	6.126e-06
60001	0.00020502
60101	0.00018305
60201	3.4779e-05
60301	0.00016646
60401	0.00011493
60501	0.00010344
60601	0.00026953
60701	5.4665e-05
60801	3.9564e-05
60901	0.00014052
61001	3.0568e-05
61101	0.00010297
61201	0.00016998
61301	1.3847e-05
61401	0.00012374
61501	1.2719e-05
61601	5.1512e-06
61701	2.2455e-05
61801	0.00016686
61901	0.00010331
62001	5.702e-05
62101	3.7564e-05
62201	7.4186e-05
62301	4.502e-05
62401	7.3178e-05
62501	7.5305e-06
62601	5.7327e-05
62701	9.2763e-05
62801	9.3297e-05
62901	0.00014884
63001	5.4567e-05
63101	4.4654e-05
63201	5.6993e-05
63301	2.9897e-05
63363	0.0010506
63364	0.0010506
63367	0.0015137
63368	0.0018882
63369	0.0010036
63370	0.0017585
63371	0.0017585
63372	0.0010036
63373	0.0018882
63374	0.0015137
63394	0.0013278
63395	0.0013102
63401	0.00020541
63406	0.0013102
63407	0.0013278
63476	0.0017581
63479	0.0016851
63484	0.0016173
63487	0.0018041
63488	0.0018041
63491	0.0016173
63496	0.0016851
63499	0.0017581
63501	0.00046568
63562	0.0014205
63601	0.00013827
63609	0.0014205
63655	0.0012507
63662	0.0012507
63701	0.00043454
63801	0.00037057
63901	0.00025498
64001	0.0001234
64101	0.00037116
64179	0.0012181
64180	0.0017227
64181	0.0012181
64182	0.0012181
64183	0.0012181
64184	0.0012181
64185	0.0017227
64186	0.0012181
64190	0.0016781
64194	0.0010028
64195	0.0010028
64199	0.0016781
64201	0.00033009
64255	0.0010075
64256	0.0010433
64273	0.0010433
64274	0.0010075
64301	0.00011228
64401	5.0868e-05
64441	0.0012249
64474	0.0012249
64501	0.00045952
64514	0.0010329
64579	0.0010329
64601	0.00012704
64701	0.00081695
64801	3.4637e-05
64901	0.00068248
65001	0.00012784
65101	0.00010915
65201	0.0005549
65301	0.00016881
65401	0.00010876
65501	5.3682e-06
65601	0.00024616
65701	0.00013506
65801	0.00011496
65901	4.5478e-05
66001	5.8908e-05
66101	1.3473e-06
66201	1.9203e-05
66301	0.00063012
66328	0.001059
66332	0.0013968
66335	0.0013968
66339	0.001059
66349	0.0017232
66352	0.0013609
66358	0.0011027
66362	0.0011027
66366	0.0013609
66370	0.0017232
66372	0.0012747
66377	0.0012747
66382	0.0011397
66389	0.0011397
66401	0.00060508
66429	0.0017599
66430	0.001636
66441	0.0017932
66442	0.0014467
66443	0.0014467
66444	0.0017932
66455	0.001636
66456	0.0017599
66469	0.0013497
66475	0.0024225
66476	0.0012296
66482	0.0010434
66484	0.001347
66492	0.001347
66494	0.0010434
66499	0.0024225
66500	0.0012296
66501	0.00062133
66506	0.0013497
66601	0.00047683
66701	0.00013383
66801	0.00030323
66901	0.00019435
67001	0.0001649
67101	3.5694e-12
67173	0.00186
67178	0.00186
67179	0.0034819
67180	0.0029111
67181	0.0014904
67182	0.003431
67183	0.003431
67184	0.0014904
67185	0.0029111
67186	0.0034819
67188	0.0013259
67193	0.0013259
67195	0.0016477
67196	0.0021848
67197	0.0021364
67198	0.0010286
67199	0.0010761
67201	0.00032469
67204	0.0010761
67205	0.0010286
67206	0.0021364
67207	0.0021848
67208	0.0016477
67220	0.003128
67221	0.0011027
67224	0.0013786
67225	0.0013786
67228	0.0011027
67229	0.003128
67301	1.5309e-11
67329	0.0041003
67330	0.0033713
67333	0.0041003
67334	0.0033713
67336	0.0017944
67338	0.0015399
67339	0.0018279
67340	0.0018279
67341	0.0015399
67342	0.0017944
67345	0.0026834
67346	0.0022898
67347	0.0013347
67348	0.0013347
67349	0.0014632
67352	0.0014632
67353	0.0013347
67354	0.0013347
67355	0.0022898
67356	0.0026834
67401	8.7405e-13
67408	0.0013162
67409	0.0010581
67415	0.0016526
67416	0.0016526
67420	0.0013162
67425	0.0010581
67427	0.0013081
67431	0.0023374
67435	0.0011935
67436	0.0013064
67437	0.0010148
67456	0.0023374
67458	0.0010148
67459	0.0013064
67460	0.0011935
67464	0.0013081
67501	0.00045755
67601	0.00020115
67660	0.0022768
67662	0.0010157
67681	0.0010157
67683	0.0022768
67693	0.0016736
67697	0.0013329
67701	0.0010594
67703	0.0015044
67704	0.0018405
67707	0.0011941
67709	0.001383
67711	0.0011133
67712	0.0012513
67739	0.0011941
67742	0.0018405
67743	0.0015044
67745	0.0010594
67748	0.0012513
67749	0.0011133
67751	0.001383
67756	0.0013329
67760	0.0016736
67801	0.00026379
67901	2.9146e-05
68001	0.00023447
68101	1.4925e-06
68201	0.00021744
68301	2.2034e-06
68401	0.00025373
68501	5.2605e-05
68601	0.00032529
68701	2.3915e-05
68801	0.00015683
68901	0.00011953
69001	0.00022659
69101	4.6557e-05
69201	2.9144e-05
69301	0.00026265
69401	7.4105e-05
69501	4.8283e-05
69601	5.476e-05
69701	1.6519e-05
69801	4.5509e-05
69901	0.00056444
70001	2.426e-05
70101	1.145e-05
70201	4.2094e-05
70301	6.3555e-05
70401	2.9844e-05
70501	0.00026367
70601	4.8428e-06
70701	6.0533e-05
70801	0.00014837
70901	2.077e-05
71001	2.882e-05
71101	3.344e-06
71108	0.001004
71125	0.001004
71201	0.00033889
71301	7.3022e-05
71401	6.1577e-05
71501	0.00028702
71601	5.4106e-05
71701	1.4835e-05
71801	1.4584e-05
71901	5.6149e-05
72001	0.0002657
72101	3.2694e-05
72201	6.3413e-05
72301	0.00017436
72401	9.9951e-05
72501	0.00010524
72601	3.8095e-05
72701	1.4095e-05
72801	5.0202e-06
72901	5.3039e-06
73001	4.2526e-05
73101	4.2018e-05
73201	3.6959e-06
73301	1.6098e-05
73331	0.0017809
73333	0.0013834
73336	0.0013834
73338	0.0017809
73339	0.002648
73343	0.0012515
73345	0.0029288
73346	0.0029288
73348	0.0012515
73352	0.002648
73401	2.9229e-12
73419	0.0016256
73421	0.0017002
73425	0.0017612
73427	0.0018053
73436	0.0018053
73438	0.0017612
73442	0.0017002
73444	0.0016256
73501	0.00024527
73529	0.0012678
73530	0.0012678
73601	0.0001786
73690	0.0028792
73692	0.001611
73701	0.00022018
73705	0.0010858
73707	0.001729
73710	0.0011495
73712	0.0018601
73714	0.0033139
73715	0.0033139
73717	0.0018601
73719	0.0011495
73722	0.001729
73724	0.0010858
73737	0.001611
73739	0.0028792
73741	0.0010443
73782	0.0010396
73785	0.0010309
73788	0.0010309
73791	0.0010396
73801	0.0006084
73832	0.0010443
73841	0.0011164
73887	0.0010294
73894	0.0010294
73901	0.00031512
73940	0.0011164
74001	9.9215e-07
74101	5.1904e-06
74201	2.567e-05
74206	0.0015998
74212	0.0011568
74213	0.0016788
74222	0.0016788
74223	0.0011568
74229	0.0015998
74234	0.0015712
74235	0.0014467
74249	0.0010229
74250	0.001348
74257	0.0016391
74258	0.0024781
74259	0.0024781
74260	0.0016391
74267	0.001348
74268	0.0010229
74282	0.0014467
74283	0.0015712
74301	0.00037018
74401	4.6772e-05
74415	0.001777
74416	0.0011096
74418	0.0010649
74423	0.0018018
74429	0.0015092
74444	0.0015092
74450	0.0018018
74455	0.0010649
74457	0.0011096
74458	0.001777
74463	0.0018778
74466	0.0015622
74480	0.0010726
74500	0.0019383
74501	0.00014399
74503	0.0011112
74506	0.00114
74511	0.00114
74514	0.0011112
74517	0.0019383
74537	0.0010726
74551	0.0015622
74554	0.0018778
74601	0.00041077
74701	2.3027e-06
74801	0.00091772
74826	0.0010323
74829	0.0010323
74901	0.00049738
74914	0.0010504
74919	0.0010504
75001	3.2363e-05
75101	0.00028258
75201	0.00012063
75301	0.00020014
75401	0.00036225
75501	0.00017689
75601	0.000268
75701	8.6115e-05
75751	0.0014761
75753	0.0015098
75756	0.0015098
75758	0.0014761
75784	0.0012081
75785	0.0012081
75801	0.00027807
75901	0.00026793
76001	2.85e-05
76101	0.00018367
76167	0.0010172
76169	0.0010172
76201	5.0941e-06
76301	3.8232e-05
76383	0.0012983
76389	0.0017857
76390	0.0017857
76396	0.0012983
76401	0.0001352
76501	6.5901e-05
76601	4.9111e-06
76635	0.0010295
76641	0.0010295
76701	1.06e-05
76801	2.9772e-05
76901	0.00010782
76949	0.0011118
76962	0.0011118
77001	0.00015524
77028	0.001749
77031	0.001749
77039	0.0013668
77040	0.001052
77041	0.001333
77042	0.0012715
77043	0.0010875
77044	0.0013348
77046	0.001645
77047	0.0018009
77050	0.0018009
77051	0.001645
77053	0.0013348
77054	0.0010875
77055	0.0012715
77056	0.001333
77057	0.001052
77058	0.0013668
77091	0.0013437
77101	0.00019478
77122	0.0013437
77201	0.00044722
77301	0.00025299
77358	0.001024
77401	0.00024702
77419	0.001024
77501	0.00015326
77601	8.174e-06
77701	0.00052359
77710	0.0010977
77721	0.0012683
77736	0.0014555
77738	0.0010864
77742	0.0011144
77751	0.0011144
77755	0.0010864
77757	0.0014555
77772	0.0012683
77783	0.0010977
77798	0.0010669
77801	5.055e-05
77858	0.0013279
77895	0.0013279
77901	0.00039846
77955	0.0010669
77961	0.0015996
77965	0.001003
78001	0.00032088
78053	0.0010544
78086	0.0010544
78101	0.00063793
78174	0.001003
78178	0.0015996
78201	3.6151e-05
78301	0.00048023
78401	7.665e-05
78501	4.1837e-05
78601	0.00019115
78681	0.0012951
78682	0.0010233
78683	0.0013406
78685	0.0018932
78694	0.0010309
78695	0.0017395
78701	0.00027846
78710	0.0017395
78711	0.0010309
78720	0.0018932
78722	0.0013406
78723	0.0010233
78724	0.0012951
78729	0.0014973
78730	0.0018706
78733	0.0019679
78758	0.0014064
78772	0.0012163
78774	0.0024626
78775	0.0024626
78777	0.0012163
78791	0.0014064
78801	0.00011486
78816	0.0019679
78819	0.0018706
78820	0.0014973
78901	4.6295e-05
79001	0.00050773
79101	0.00018196
79167	0.0011098
79201	0.00049251
79238	0.001055
79239	0.001055
79301	0.00047895
79310	0.0011098
79401	0.0004429
79501	7.6503e-05
79601	0.00032538
79701	1.1452e-05
79801	0.00040323
79813	0.0010824
79872	0.0010824
79901	0.0014725
79985	0.0010662
80001	0.00044946
80034	0.0010662
80101	6.0594e-05
80118	0.0014725
80201	0.00016545
80301	0.00011903
80401	0.00010153
80501	3.7855e-05
80601	0.00028532
80701	2.3148e-05
80801	2.9512e-05
80901	0.00010372
81001	0.00027757
81101	5.2092e-05
81201	3.3697e-06
81301	3.2512e-05
81401	7.6968e-06
81501	8.2031e-05
81601	0.00025205
81701	4.1284e-06
81801	5.4175e-05
81901	5.1442e-05
82001	0.00011328
82101	2.9569e-05
82201	3.1881e-05
82301	0.00012878
82401	0.00012035
82501	3.5671e-05
82601	1.6639e-05
82701	2.8462e-05
82762	0.0011083
82763	0.0010677
82768	0.0010263
82769	0.0010518
82772	0.0010518
82773	0.0010263
82778	0.0010677
82779	0.0011083
82801	0.00017762
82901	9.3312e-05
83001	0.00017258
83101	0.00023954
83201	0.00011245
83301	0.00019812
83401	6.0392e-06
83501	0.00022202
83601	3.5235e-05
83701	0.00022218
83801	4.9211e-05
83901	0.00048029
83956	0.0015388
83969	0.0015388
83972	0.0012375
83973	0.0014404
83975	0.0011702
83976	0.0012839
83977	0.0010647
83980	0.0012
83981	0.0010938
83990	0.0010938
83991	0.0012
83994	0.0010647
83995	0.0012839
83996	0.0011702
83998	0.0014404
83999	0.0012375
84001	0.00018093
84008	0.0010234
84009	0.0012925
84032	0.0012925
84033	0.0010234
84041	0.0010737
84042	0.0011162
84063	0.0012973
84064	0.0012973
84085	0.0011162
84086	0.0010737
84087	0.0010733
84101	0.00080081
84103	0.001033
84108	0.0010346
84109	0.0012671
84110	0.0012672
84111	0.0012672
84112	0.0012671
84113	0.0010346
84118	0.001033
84134	0.0010733
84187	0.0013821
84201	0.00044248
84240	0.0013821
84301	7.1938e-05
84401	4.827e-06
84501	0.00041406
84601	0.00034145
84701	4.6263e-06
84801	7.9021e-05
84897	0.0013357
84901	0.00020403
84992	0.0013357
85001	0.00033931
85022	0.0010117
85101	0.00022834
85201	0.0010117
85248	0.0010063
85301	1.1728e-05
85368	0.001418
85369	0.001418
85401	6.0657e-05
85489	0.0010063
85501	0.00030652
85601	0.0001723
85701	0.00030568
85801	0.0001531
85901	2.074e-05
86001	7.0157e-05
86101	1.8121e-05
86201	9.1382e-07
86301	9.8355e-05
86401	0.00017538
86501	0.00022586
86601	9.9463e-05
86701	4.7033e-05
86801	0.00017358
86881	0.0012129
86901	0.00052078
87001	0.00013744
87066	0.0012129
87101	4.7979e-05
87201	0.00013424
87301	3.68e-06
87401	5.8653e-05
87501	4.746e-05
87601	3.2799e-05
87701	0.0003179
87801	0.00044231
87901	0.00039091
88001	0.00015131
88101	0.00014412
88201	5.1716e-05
88301	4.9113e-05
88401	3.0074e-06
88501	2.5031e-05
88601	0.00011332
88701	0.00016614
88801	9.1548e-05
88901	0.00019888
89001	9.0272e-06
89101	0.0001644
89201	4.6089e-05
89301	3.4108e-05
89401	0.00014349
89501	5.1334e-07
89601	2.0241e-05
89701	4.7355e-05
89801	8.1066e-05
89901	3.4786e-05
90001	2.6543e-05
90101	1.3493e-05
90201	0.0001448
90301	0.00036673
90401	2.9973e-06
90501	9.1377e-05
90601	7.3357e-05
90701	7.3489e-05
90801	3.2773e-05
90901	0.00015131
91001	2.1909e-05
91101	0.00023606
91201	0.00040108
91301	1.6712e-05
91401	9.3911e-06
91501	5.0354e-05
91601	1.0316e-05
91701	1.1467e-05
91801	0.00035597
91895	0.0010778
91896	0.0010778
91901	2.3988e-06
92001	0.00031712
92101	8.2315e-06
92201	7.505e-05
92301	0.00018187
92401	2.4964e-05
92501	9.7275e-06
92601	7.3305e-06
92701	0.00017891
92801	6.173e-05
92901	0.00018758
93001	0.00012707
93101	0.00045986
93201	0.00027984
93301	0.00028315
93372	0.0018716
93373	0.0017173
93376	0.0017173
93377	0.0018716
93379	0.0012664
93392	0.0012664
93397	0.0011337
93400	0.0012245
93401	0.0012245
93404	0.0011337
93443	0.0023902
93444	0.0011252
93447	0.0011856
93449	0.0017858
93451	0.0014857
93460	0.0014857
93462	0.0017858
93464	0.0011856
93467	0.0011252
93468	0.0023902
93472	0.0010232
93483	0.0010928
93488	0.0010222
93490	0.0013429
93494	0.0013888
93496	0.0011364
93497	0.0011364
93499	0.0013888
93501	6.8142e-06
93503	0.0013429
93505	0.0010222
93510	0.0010928
93521	0.0010232
93601	0.00021711
93649	0.0015018
93650	0.0023729
93654	0.0011161
93667	0.0010239
93670	0.0011835
93672	0.002365
93677	0.002365
93679	0.0011835
93682	0.0010239
93695	0.0011161
93699	0.0023729
93700	0.0015018
93701	1.3983e-05
93733	0.0013697
93738	0.0013494
93755	0.0013494
93760	0.0013697
93801	4.0353e-05
93901	6.04e-05
94001	0.00034938
94101	6.9574e-05
94201	0.00011033
94301	1.3208e-05
94401	0.00012628
94501	0.00032188
94601	0.00021024
94701	0.00054146
94801	0.00025001
94872	0.0010847
94874	0.0018656
94876	0.0026434
94879	0.0026434
94881	0.0018656
94883	0.0010847
94896	0.0011884
94897	0.0011884
94901	0.00089913
94939	0.0017787
94970	0.0017787
95001	1.4263e-05
95015	0.0011126
95019	0.0012591
95025	0.0013573
95028	0.0014714
95029	0.0014714
95032	0.0013573
95038	0.0012591
95042	0.0011126
95068	0.0010759
95078	0.0011144
95086	0.001211
95089	0.0015201
95100	0.0017
95101	0.0017
95112	0.0015201
95115	0.001211
95123	0.0011144
95133	0.0010759
95163	0.0010002
95182	0.0010788
95184	0.0010076
95201	0.00031478
95225	0.0010076
95227	0.0010788
95246	0.0010002
95301	8.6527e-05
95401	0.0002998
95412	0.001001
95419	0.0013744
95424	0.0013767
95445	0.0013767
95450	0.0013744
95457	0.001001
95481	0.0019112
95482	0.0012241
95486	0.0012438
95492	0.0010853
95496	0.0014511
95501	7.2302e-05
95550	0.0010815
95557	0.0012371
95562	0.0012272
95567	0.0012272
95572	0.0012371
95579	0.0010815
95601	0.0007034
95633	0.0014511
95637	0.0010853
95643	0.0012438
95647	0.0012241
95648	0.0019112
95649	0.0020649
95651	0.0010637
95664	0.0010068
95701	0.00027918
95730	0.0013517
95785	0.0013517
95801	0.00013848
95851	0.0010068
95864	0.0010637
95866	0.0020649
95901	5.649e-05
96001	0.00013036
96101	8.11e-05
96201	0.00037501
96301	0.00013612
96401	0.00043923
96501	4.5809e-05
96601	0.00013094
96701	9.6219e-05
96755	0.0010226
96757	0.0010027
96758	0.0010027
96760	0.0010226
96801	0.00014223
96864	0.0010516
96865	0.0010516
96901	4.6764e-05
97001	0.00044176
97101	5.0086e-05
97201	0.00036689
97301	0.00013516
97401	3.8516e-05
97501	3.6733e-06
97601	0.00016904
97701	0.00049886
97759	0.0011104
97760	0.0011104
97801	0.00010295
97901	0.0001011
98001	7.5111e-05
98101	0.00020407
98201	9.3849e-05
98301	0.00010841
98401	2.3548e-05
98461	0.0010484
98480	0.0013469
98501	0.0001909
98569	0.002032
98570	0.002032
98601	0.00023209
98659	0.0013469
98678	0.0010484
98701	1.1332e-05
98801	3.7861e-05
98901	0.00021226
99001	0.00014421
99101	0.00016908
99201	7.895e-05
99301	4.9752e-05
99401	3.4714e-05
99501	0.00015575
99601	0.00011075
99701	9.7913e-06
99801	0.00012719
99901	7.6375e-06
1e+05	0.00017512
1.001e+05	2.0066e-05
1.002e+05	0.00010974
1.003e+05	0.00033396
1.004e+05	2.3158e-05
1.005e+05	1.9533e-05
1.006e+05	9.0347e-05
1.007e+05	8.5128e-06
1.008e+05	6.2954e-05
1.009e+05	7.5492e-05
1.01e+05	6.9669e-06
1.011e+05	1.766e-05
1.012e+05	0.00011149
1.013e+05	4.5001e-05
1.014e+05	9.9252e-06
1.015e+05	0.00046436
1.016e+05	0.00012754
1.017e+05	7.4687e-05
1.018e+05	0.00021053
1.019e+05	0.00019615
1.02e+05	4.0182e-05
1.021e+05	0.00022218
1.022e+05	0.00023084
1.023e+05	4.5503e-05
1.024e+05	3.1829e-06
1.025e+05	8.0906e-05
1.026e+05	5.9229e-05
1.027e+05	0.00022606
1.028e+05	2.1141e-05
1.029e+05	3.1878e-05
1.03e+05	6.3424e-05
1.031e+05	1.4174e-05
1.032e+05	5.9582e-05
1.033e+05	1.0786e-05
1.034e+05	6.6329e-05
1.035e+05	8.5602e-05
1.036e+05	0.00015117
1.037e+05	6.1458e-05
1.038e+05	0.00011596
1.039e+05	0.00011241
1.04e+05	0.00013896
1.041e+05	1.8615e-05
1.042e+05	5.104e-05
1.043e+05	0.00021035
1.044e+05	8.8736e-05
1.045e+05	6.1767e-06
1.046e+05	6.2216e-05
1.047e+05	2.5502e-06
1.048e+05	2.4234e-05
1.049e+05	3.1043e-05
1.05e+05	1.0998e-05
1.051e+05	0.00010415
1.052e+05	8.1765e-06
1.053e+05	8.5305e-05
1.054e+05	9.397e-05
1.055e+05	3.7564e-05
1.056e+05	2.4952e-05
1.0562e+05	0.0025163
1.0562e+05	0.0021056
1.0562e+05	0.0037181
1.0562e+05	0.0015653
1.0562e+05	0.0015653
1.0562e+05	0.0037181
1.0562e+05	0.0021056
1.0562e+05	0.0025163
1.0562e+05	0.0014794
1.0562e+05	0.0013901
1.0563e+05	0.0013126
1.0563e+05	0.0019992
1.0563e+05	0.0041773
1.0563e+05	0.0041773
1.0563e+05	0.0019992
1.0563e+05	0.0013126
1.0564e+05	0.0013901
1.0564e+05	0.0014794
1.0567e+05	0.0020863
1.0567e+05	0.0017723
1.0568e+05	0.0018621
1.0568e+05	0.0020811
1.0569e+05	0.0020811
1.0569e+05	0.0018621
1.0569e+05	0.0017723
1.057e+05	0.0020863
1.057e+05	0.00033611
1.0572e+05	0.0010252
1.0573e+05	0.0010252
1.0578e+05	0.0011646
1.0578e+05	0.0011646
1.058e+05	0.0001747
1.0581e+05	0.0018559
1.0582e+05	0.0016145
1.0582e+05	0.0010499
1.0583e+05	0.0016977
1.0583e+05	0.0011299
1.0584e+05	0.0028456
1.0584e+05	0.0032282
1.0584e+05	0.0032282
1.0584e+05	0.0028456
1.0584e+05	0.0011299
1.0585e+05	0.0016977
1.0585e+05	0.0010499
1.0586e+05	0.0016145
1.0586e+05	0.0018559
1.0588e+05	0.0010995
1.059e+05	0.0011206
1.059e+05	0.0010103
1.059e+05	0.00083732
1.059e+05	0.0014651
1.0591e+05	0.0011194
1.0591e+05	0.0012884
1.0591e+05	0.0012884
1.0591e+05	0.0011194
1.0592e+05	0.0014651
1.0592e+05	0.0010103
1.0592e+05	0.0011206
1.0594e+05	0.0010995
1.06e+05	0.00039906
1.0601e+05	0.0013505
1.0602e+05	0.0013505
1.061e+05	0.00037746
1.0616e+05	0.0012649
1.0616e+05	0.0012725
1.0616e+05	0.0014307
1.0616e+05	0.0012228
1.0617e+05	0.0012228
1.0617e+05	0.0014307
1.0617e+05	0.0012725
1.0617e+05	0.0012649
1.062e+05	0.0005526
1.0624e+05	0.001078
1.0625e+05	0.0010319
1.0628e+05	0.0010319
1.0628e+05	0.001078
1.063e+05	0.0002535
1.0631e+05	0.0010546
1.0636e+05	0.0010546
1.064e+05	0.00031014
1.065e+05	0.0010075
1.065e+05	0.00013093
1.0654e+05	0.0010075
1.0654e+05	0.0010075
1.0659e+05	0.0010075
1.066e+05	0.00015575
1.0666e+05	0.0013332
1.0667e+05	0.0010741
1.0668e+05	0.0010741
1.0669e+05	0.0013332
1.067e+05	0.00020944
1.068e+05	0.00014555
1.0684e+05	0.0010528
1.069e+05	0.0010528
1.069e+05	0.00040116
1.07e+05	0.00018282
1.071e+05	0.0014566
1.071e+05	0.0015392
1.071e+05	0.0018798
1.071e+05	0.0013769
1.071e+05	0.0013769
1.071e+05	0.0018798
1.071e+05	0.0015392
1.071e+05	0.0014566
1.0712e+05	0.0014117
1.0712e+05	0.00118
1.0712e+05	0.0015583
1.0713e+05	0.0015583
1.0713e+05	0.00118
1.0713e+05	0.0014117
1.0715e+05	0.0010959
1.0715e+05	0.0013103
1.0715e+05	0.0012967
1.0715e+05	0.0011335
1.0716e+05	0.0011335
1.0717e+05	0.0012967
1.0717e+05	0.0013103
1.0717e+05	0.0010959
1.072e+05	0.0010664
1.072e+05	0.0010664
1.0725e+05	0.0010171
1.0725e+05	0.0010642
1.0726e+05	0.0010642
1.0726e+05	0.0010171
1.073e+05	0.00029195
1.074e+05	0.00012164
1.075e+05	0.00049636
1.076e+05	3.365e-05
1.076e+05	0.0010767
1.0763e+05	0.0010767
1.077e+05	0.00056999
1.0776e+05	0.0010468
1.0778e+05	0.0010127
1.0778e+05	0.0016204
1.0778e+05	0.0016204
1.0779e+05	0.0010127
1.078e+05	9.3394e-05
1.078e+05	0.0010468
1.079e+05	7.3985e-05
1.08e+05	0.00043522
1.0801e+05	0.0010154
1.0802e+05	0.0010033
1.0804e+05	0.0014128
1.0804e+05	0.0014128
1.0806e+05	0.0010033
1.0807e+05	0.0010154
1.081e+05	0.00021039
1.082e+05	0.00028535
1.083e+05	0.00010173
1.084e+05	0.00030714
1.0845e+05	0.0010381
1.0846e+05	0.0010381
1.085e+05	2.0044e-05
1.086e+05	6.4443e-05
1.087e+05	2.3913e-05
1.088e+05	0.00049889
1.089e+05	0.0002456
1.09e+05	0.00023733
1.091e+05	0.00021031
1.092e+05	0.00048741
1.093e+05	0.00015654
1.094e+05	0.00050316
1.095e+05	0.00017885
1.096e+05	2.2346e-05
1.097e+05	9.7875e-06
1.098e+05	8.4964e-05
1.099e+05	8.8236e-06
1.1e+05	0.00015605
1.101e+05	0.00012676
1.102e+05	1.1187e-05
1.103e+05	1.8124e-05
1.104e+05	3.138e-05
1.105e+05	4.1464e-05
1.106e+05	6.4029e-05
1.107e+05	4.9829e-05
1.108e+05	7.8662e-05
1.109e+05	4.8373e-05
1.11e+05	2.6747e-05
1.111e+05	1.9349e-06
1.112e+05	0.0004959
1.1125e+05	0.0011486
1.1125e+05	0.0015647
1.1125e+05	0.0011751
1.1126e+05	0.0011751
1.1126e+05	0.0015647
1.1126e+05	0.0011486
1.1129e+05	0.0010482
1.1129e+05	0.0010231
1.113e+05	0.0023632
1.113e+05	0.00073167
1.113e+05	0.0023632
1.1131e+05	0.0010482
1.1131e+05	0.0010231
1.1139e+05	0.0012062
1.1139e+05	0.0011216
1.1139e+05	0.0010378
1.114e+05	0.0010378
1.114e+05	0.0011216
1.114e+05	0.0012062
1.114e+05	0.00064583
1.1141e+05	0.0013204
1.1143e+05	0.0012828
1.1144e+05	0.0015113
1.1144e+05	0.0010275
1.1145e+05	0.0032349
1.1145e+05	0.0032349
1.1145e+05	0.0010275
1.1146e+05	0.0015113
1.1146e+05	0.0012828
1.1148e+05	0.0013204
1.115e+05	0.0012123
1.115e+05	0.0010153
1.115e+05	0.00042082
1.1150e+05	0.0011017
1.1151e+05	0.0012877
1.1151e+05	0.0014264
1.1152e+05	0.0019123
1.1152e+05	0.0011452
1.1152e+05	0.0015461
1.1152e+05	0.0013619
1.1153e+05	0.0017215
1.1153e+05	0.0017215
1.1153e+05	0.0013619
1.1153e+05	0.0015461
1.1153e+05	0.0019123
1.1153e+05	0.0011452
1.1154e+05	0.0014264
1.1154e+05	0.0012877
1.1155e+05	0.0011017
1.1155e+05	0.0010153
1.1156e+05	0.0012123
1.116e+05	0.00037114
1.117e+05	0.00016463
1.118e+05	6.4089e-05
1.119e+05	0.00011938
1.12e+05	2.0567e-05
1.1202e+05	0.0012668
1.1205e+05	0.0012668
1.121e+05	3.4206e-05
1.122e+05	2.0179e-11
1.123e+05	1.4336e-13
1.124e+05	0.00012206
1.125e+05	0.00016962
1.126e+05	1.4778e-06
1.127e+05	3.4561e-07
1.128e+05	2.2046e-06
1.1287e+05	0.0026222
1.1287e+05	0.002566
1.1287e+05	0.0014166
1.1287e+05	0.0014166
1.1287e+05	0.002566
1.1287e+05	0.0026222
1.1288e+05	0.0022648
1.1288e+05	0.0024692
1.1288e+05	0.0024574
1.1288e+05	0.0032542
1.1288e+05	0.0017871
1.1288e+05	0.0066044
1.1288e+05	0.0066044
1.1288e+05	0.0017871
1.1288e+05	0.0032542
1.1288e+05	0.0024574
1.1289e+05	0.0024692
1.1289e+05	0.0022648
1.129e+05	0.0001143
1.1291e+05	0.0014739
1.1291e+05	0.0015937
1.1291e+05	0.0014644
1.1291e+05	0.0014177
1.1291e+05	0.0026624
1.1291e+05	0.0024879
1.1291e+05	0.0017026
1.1292e+05	0.0017026
1.1292e+05	0.0024879
1.1292e+05	0.0026624
1.1292e+05	0.0014177
1.1292e+05	0.0014644
1.1292e+05	0.0015937
1.1292e+05	0.0014739
1.1293e+05	0.0010482
1.1293e+05	0.0012472
1.1293e+05	0.0011618
1.1293e+05	0.0013618
1.1294e+05	0.0013618
1.1294e+05	0.0011618
1.1294e+05	0.0012472
1.1294e+05	0.0010482
1.1295e+05	0.0010835
1.1295e+05	0.0023914
1.1295e+05	0.0024356
1.1295e+05	0.0010947
1.1295e+05	0.0019428
1.1295e+05	0.0045636
1.1296e+05	0.001401
1.1296e+05	0.0010696
1.1296e+05	0.0010696
1.1296e+05	0.001401
1.1296e+05	0.0045636
1.1296e+05	0.0019428
1.1296e+05	0.0010947
1.1296e+05	0.0024356
1.1297e+05	0.0023914
1.1297e+05	0.0010835
1.13e+05	0.00066473
1.131e+05	4.8015e-12
1.132e+05	2.0549e-12
1.133e+05	5.9299e-05
1.134e+05	6.8827e-05
1.135e+05	4.0032e-05
1.136e+05	0.00013447
1.137e+05	4.8816e-05
1.138e+05	1.0161e-05
1.139e+05	5.9743e-05
1.14e+05	1.0113e-05
1.141e+05	0.00040859
1.142e+05	9.5108e-05
1.143e+05	3.2455e-05
1.144e+05	0.00011793
1.145e+05	2.9527e-05
1.146e+05	5.0233e-05
1.147e+05	0.00038176
1.148e+05	0.00041017
1.149e+05	6.3235e-05
1.15e+05	5.2783e-06
1.151e+05	4.3317e-05
1.152e+05	7.6136e-06
1.153e+05	0.00011896
1.154e+05	1.6706e-06
1.155e+05	0.00052094
1.156e+05	2.1107e-05
1.157e+05	0.00014898
1.158e+05	0.00012438
1.159e+05	5.8665e-05
1.16e+05	0.00028194
1.161e+05	2.0351e-06
1.162e+05	3.3979e-06
1.163e+05	0.00018214
1.164e+05	2.8356e-05
1.165e+05	0.00014105
1.166e+05	0.00011982
1.167e+05	8.5698e-05
1.168e+05	0.00010094
1.1685e+05	0.0016715
1.1685e+05	0.0011702
1.1685e+05	0.0011702
1.1685e+05	0.0016715
1.169e+05	4.3396e-05
1.1696e+05	0.0011686
1.1696e+05	0.0016266
1.1696e+05	0.0017254
1.1697e+05	0.0017254
1.1697e+05	0.0016266
1.1697e+05	0.0011686
1.1698e+05	0.0018011
1.1698e+05	0.0013256
1.1699e+05	0.0019434
1.1699e+05	0.0010405
1.1699e+05	0.0010023
1.17e+05	0.0013788
1.17e+05	0.0010486
1.1700e+05	0.001075
1.1701e+05	0.001075
1.1701e+05	0.0010486
1.1702e+05	0.0013788
1.1702e+05	0.0010023
1.1702e+05	0.0010405
1.1703e+05	0.0019434
1.1703e+05	0.0013256
1.1703e+05	0.0018011
1.171e+05	0.00010449
1.1713e+05	0.0010887
1.1714e+05	0.0014015
1.1714e+05	0.0023654
1.1714e+05	0.0023654
1.1714e+05	0.0014015
1.1714e+05	0.0010887
1.1714e+05	0.002239
1.1715e+05	0.0022431
1.1715e+05	0.0022431
1.1715e+05	0.002239
1.1716e+05	0.0015784
1.1717e+05	0.0015784
1.172e+05	0.0013973
1.172e+05	0.0016278
1.172e+05	0.0015174
1.172e+05	0.0021429
1.172e+05	0.0011681
1.172e+05	0.0011681
1.172e+05	0.0021429
1.1720e+05	0.0015174
1.1721e+05	0.0016278
1.1721e+05	0.0013973
1.1722e+05	0.0014788
1.1722e+05	0.0010931
1.1724e+05	0.0012814
1.1725e+05	0.0012814
1.1726e+05	0.0010931
1.1727e+05	0.0014788
1.173e+05	0.00056641
1.1734e+05	0.0016373
1.1734e+05	0.0014821
1.1735e+05	0.0010143
1.1735e+05	0.0013708
1.1735e+05	0.0015819
1.1736e+05	0.0024706
1.1736e+05	0.0024706
1.1736e+05	0.0015819
1.1736e+05	0.0013708
1.1737e+05	0.0010143
1.1737e+05	0.0014821
1.1737e+05	0.0016373
1.1738e+05	0.0025493
1.1738e+05	0.0015428
1.174e+05	0.0020332
1.174e+05	0.0001186
1.1741e+05	0.0012384
1.1741e+05	0.0010157
1.1742e+05	0.0014428
1.1742e+05	0.0019381
1.1743e+05	0.0010456
1.1743e+05	0.0010456
1.1743e+05	0.0019381
1.1744e+05	0.0014428
1.1744e+05	0.0010157
1.1745e+05	0.0012384
1.1746e+05	0.0020332
1.1747e+05	0.0015428
1.1747e+05	0.0025493
1.175e+05	1.67e-05
1.176e+05	0.00036301
1.177e+05	0.00037499
1.178e+05	0.00019857
1.179e+05	9.1552e-07
1.1794e+05	0.0010226
1.1794e+05	0.0010226
1.18e+05	8.2101e-05
1.181e+05	6.8931e-06
1.182e+05	2.4595e-05
1.183e+05	3.8353e-05
1.184e+05	8.5912e-05
1.185e+05	8.0654e-05
1.186e+05	4.875e-05
1.187e+05	0.00036322
1.188e+05	5.6212e-05
1.189e+05	0.00021481
1.19e+05	1.1214e-05
1.191e+05	0.0010306
1.1910e+05	0.0010306
1.192e+05	0.00027756
1.193e+05	0.00013736
1.194e+05	0.00056587
1.195e+05	0.00038691
1.196e+05	8.3166e-13
1.197e+05	1.4499e-06
1.1976e+05	0.0018689
1.1976e+05	0.0018561
1.1976e+05	0.0018561
1.1976e+05	0.0018689
1.1976e+05	0.0018501
1.1977e+05	0.002038
1.1977e+05	0.002038
1.1977e+05	0.0018501
1.1977e+05	0.0025885
1.1978e+05	0.002607
1.1978e+05	0.002607
1.1978e+05	0.0025885
1.198e+05	0.0007064
1.199e+05	5.9274e-05
1.2e+05	0.00022343
1.201e+05	0.00010409
1.202e+05	5.5889e-06
1.203e+05	7.7171e-06
1.204e+05	0.00023371
1.205e+05	0.00011804
1.206e+05	1.5834e-05
1.207e+05	3.9823e-05
1.208e+05	2.0954e-05
1.209e+05	9.2883e-05
1.21e+05	0.000223
1.211e+05	0.00032304
1.212e+05	9.2386e-05
1.213e+05	0.00010894
1.214e+05	3.6784e-05
1.215e+05	0.000119
1.216e+05	7.3841e-05
1.217e+05	0.00013267
1.218e+05	0.00016655
1.219e+05	9.944e-05
1.22e+05	4.0362e-05
1.221e+05	8.9388e-05
1.222e+05	2.2658e-05
1.223e+05	4.0651e-05
1.224e+05	0.00015955
1.225e+05	2.9511e-05
1.226e+05	1.1627e-05
1.227e+05	3.5478e-05
1.228e+05	4.0502e-05
1.229e+05	5.8543e-06
1.23e+05	1.3191e-06
1.231e+05	0.00011168
1.232e+05	9.7283e-05
1.233e+05	6.4597e-05
1.234e+05	7.0901e-06
1.235e+05	1.1347e-05
1.236e+05	0.00014156
1.237e+05	4.4062e-05
1.238e+05	2.3951e-05
1.239e+05	3.9647e-05
1.24e+05	8.0908e-05
1.241e+05	3.6833e-05
1.242e+05	2.8972e-06
1.243e+05	8.5961e-05
1.244e+05	8.6147e-05
1.245e+05	3.3625e-05
1.246e+05	1.3596e-05
1.247e+05	0.00019041
1.248e+05	0.00018021
1.249e+05	0.0011305
1.249e+05	2.3268e-05
1.2491e+05	0.0010859
1.2491e+05	0.001535
1.2491e+05	0.0018366
1.2492e+05	0.001814
1.2492e+05	0.001814
1.2492e+05	0.0018366
1.2493e+05	0.001535
1.2493e+05	0.0010859
1.2494e+05	0.0011305
1.25e+05	0.00033869
1.251e+05	4.2659e-05
1.252e+05	9.641e-05
1.2524e+05	0.001287
1.2525e+05	0.001287
1.2529e+05	0.0011325
1.253e+05	0.00010189
1.2532e+05	0.0011325
1.2532e+05	0.0010434
1.2534e+05	0.0011262
1.2534e+05	0.0013372
1.2534e+05	0.0012102
1.2534e+05	0.0012102
1.2535e+05	0.0013372
1.2535e+05	0.0011262
1.2536e+05	0.0010434
1.254e+05	8.3379e-05
1.255e+05	9.6078e-05
1.256e+05	0.001137
1.256e+05	0.0011726
1.256e+05	0.0010184
1.2560e+05	0.0010754
1.2561e+05	0.0015774
1.2561e+05	0.0019839
1.2562e+05	0.0019274
1.2562e+05	0.0019274
1.2564e+05	0.0019839
1.2564e+05	0.0015774
1.2564e+05	0.0010754
1.2565e+05	0.0010184
1.2565e+05	0.0011726
1.2565e+05	0.001137
1.257e+05	9.7881e-05
1.2574e+05	0.0011377
1.2575e+05	0.0010826
1.2576e+05	0.0010826
1.2577e+05	0.0011377
1.258e+05	0.00023923
1.2585e+05	0.0012423
1.259e+05	0.00012043
1.26e+05	0.00016388
1.2604e+05	0.0012423
1.261e+05	5.679e-05
1.262e+05	0.00041586
1.263e+05	0.00045475
1.264e+05	5.0878e-05
1.265e+05	7.4734e-05
1.266e+05	1.0629e-06
1.267e+05	0.00052475
1.268e+05	0.00030154
1.269e+05	0.00012502
1.27e+05	0.00010273
1.271e+05	2.2753e-05
1.272e+05	3.3015e-05
1.273e+05	3.2274e-05
1.274e+05	6.5161e-05
1.275e+05	0.00012899
1.276e+05	0.00033033
1.277e+05	0.00017857
1.278e+05	3.3966e-05
1.279e+05	4.7341e-05
1.28e+05	6.3066e-05
1.281e+05	0.00022571
1.282e+05	0.00036917
1.283e+05	0.00014412
1.284e+05	9.3318e-05
1.285e+05	9.3397e-06
1.286e+05	7.4502e-05
1.287e+05	5.4397e-05
1.288e+05	4.4584e-05
1.289e+05	0.00073774
1.29e+05	2.7387e-05
1.291e+05	0.00044211
1.292e+05	0.00080338
1.293e+05	0.00019256
1.294e+05	8.1306e-06
1.295e+05	0.00014808
1.296e+05	0.00012633
1.297e+05	5.7457e-05
1.298e+05	8.9119e-05
1.299e+05	2.3817e-05
1.3e+05	2.6453e-05
1.301e+05	2.6965e-05
1.3016e+05	0.0016241
1.3018e+05	0.0016241
1.3018e+05	0.0013653
1.3019e+05	0.0013653
1.3019e+05	0.0011958
1.3019e+05	0.0020006
1.302e+05	0.0016373
1.302e+05	0.0010172
1.302e+05	0.0021371
1.302e+05	0.0013082
1.302e+05	0.0011927
1.302e+05	0.0012758
1.302e+05	0.001365
1.3021e+05	0.001365
1.3021e+05	0.0012758
1.3021e+05	0.0011927
1.3021e+05	0.0013082
1.3021e+05	0.0021371
1.3021e+05	0.0010172
1.3021e+05	0.0016373
1.3022e+05	0.0020006
1.3022e+05	0.0011958
1.303e+05	0.00011035
1.304e+05	7.8395e-12
1.305e+05	4.4642e-05
1.306e+05	0.00019183
1.307e+05	7.0242e-05
1.308e+05	2.5083e-05
1.309e+05	6.8704e-05
1.31e+05	9.0853e-05
1.311e+05	1.7479e-05
1.312e+05	3.0075e-05
1.313e+05	3.927e-05
1.314e+05	4.3052e-05
1.315e+05	3.2883e-05
1.316e+05	8.0937e-05
1.317e+05	3.7683e-05
1.318e+05	9.0236e-07
1.319e+05	8.5938e-07
1.32e+05	6.4546e-05
1.321e+05	4.5658e-05
1.322e+05	2.6321e-05
1.323e+05	1.3236e-05
1.324e+05	0.00011965
1.325e+05	0.00010274
1.326e+05	4.4804e-05
1.3266e+05	0.0012622
1.3266e+05	0.0012622
1.3266e+05	0.0012622
1.3266e+05	0.001785
1.3266e+05	0.001785
1.3266e+05	0.0012622
1.3266e+05	0.0012622
1.3266e+05	0.0012622
1.3267e+05	0.0011766
1.3267e+05	0.0014792
1.3267e+05	0.0014792
1.3267e+05	0.0011766
1.327e+05	0.00012694
1.328e+05	0.00017774
1.329e+05	2.8377e-05
1.33e+05	0.00041719
1.3302e+05	0.0011018
1.3303e+05	0.0011018
1.331e+05	1.148e-05
1.332e+05	0.00020854
1.333e+05	2.7745e-05
1.3332e+05	0.0011577
1.3332e+05	0.0013406
1.3332e+05	0.0013406
1.3333e+05	0.0011577
1.3334e+05	0.0010038
1.3335e+05	0.0010038
1.334e+05	0.00033186
1.335e+05	0.00044508
1.336e+05	0.00036866
1.337e+05	2.2835e-05
1.338e+05	0.00010317
1.3384e+05	0.0010332
1.3384e+05	0.0010332
1.339e+05	1.6814e-05
1.34e+05	0.001082
1.34e+05	0.00020362
1.3401e+05	0.0015051
1.3401e+05	0.0015051
1.3402e+05	0.001082
1.341e+05	6.4369e-05
1.342e+05	1.5004e-05
1.343e+05	0.00010932
1.344e+05	7.1838e-05
1.345e+05	2.2347e-05
1.346e+05	0.00015801
1.347e+05	5.5877e-05
1.348e+05	0.00022579
1.349e+05	3.2694e-05
1.35e+05	1.0389e-05
1.351e+05	9.518e-05
1.352e+05	2.9831e-05
1.353e+05	1.059e-05
1.354e+05	1.581e-05
1.355e+05	0.00038311
1.356e+05	8.7039e-05
1.357e+05	0.00010315
1.358e+05	7.3928e-05
1.359e+05	8.9293e-05
1.36e+05	5.1164e-05
1.361e+05	2.4475e-05
1.362e+05	4.4047e-05
1.3629e+05	0.0010147
1.363e+05	0.0010147
1.363e+05	0.00071734
1.364e+05	2.5062e-05
1.365e+05	0.00041962
1.366e+05	0.00019706
1.367e+05	3.5954e-05
1.368e+05	0.00015248
1.369e+05	4.9004e-05
1.37e+05	5.2253e-05
1.371e+05	0.00030377
1.372e+05	7.282e-05
1.373e+05	0.00015774
1.374e+05	0.00016514
1.375e+05	1.7523e-05
1.376e+05	9.9445e-05
1.377e+05	5.4644e-05
1.378e+05	8.6798e-06
1.379e+05	0.00014681
1.38e+05	3.4311e-05
1.381e+05	7.9242e-06
1.382e+05	3.3514e-06
1.383e+05	0.00057874
1.3831e+05	0.0012574
1.3831e+05	0.0012574
1.384e+05	6.7139e-05
1.385e+05	7.1625e-05
1.386e+05	0.00010389
1.387e+05	0.00013662
1.388e+05	5.1635e-07
1.389e+05	0.00035817
1.39e+05	0.00017345
1.391e+05	0.00019167
1.392e+05	0.0003595
1.393e+05	0.00010253
1.394e+05	0.00014077
1.395e+05	4.8807e-05
1.396e+05	1.6002e-05
1.397e+05	8.0042e-05
1.398e+05	3.9858e-05
1.399e+05	1.7596e-05
1.4e+05	2.2961e-05
1.4007e+05	0.0011391
1.4008e+05	0.0011391
1.4009e+05	0.0021588
1.4009e+05	0.0021588
1.401e+05	0.0011319
1.401e+05	0.00023688
1.401e+05	0.0016333
1.401e+05	0.0016333
1.4011e+05	0.0011319
1.4012e+05	0.0011178
1.4012e+05	0.0013648
1.4012e+05	0.0010236
1.4012e+05	0.0010299
1.4012e+05	0.0013119
1.4012e+05	0.0015619
1.4012e+05	0.0011407
1.4012e+05	0.0016238
1.4013e+05	0.0016238
1.4013e+05	0.0011407
1.4013e+05	0.0015619
1.4013e+05	0.0013119
1.4013e+05	0.0010299
1.4013e+05	0.0010236
1.4013e+05	0.0013648
1.4014e+05	0.0011178
1.4018e+05	0.0010735
1.4018e+05	0.0010735
1.402e+05	2.6541e-05
1.4024e+05	0.0011678
1.4025e+05	0.0016825
1.4025e+05	0.0016825
1.4026e+05	0.0011678
1.403e+05	7.4525e-05
1.404e+05	9.3954e-06
1.4043e+05	0.0010528
1.4043e+05	0.0010528
1.405e+05	0.0011373
1.405e+05	0.0004954
1.4052e+05	0.0011373
1.4058e+05	0.0010762
1.4058e+05	0.0010762
1.406e+05	9.3402e-05
1.407e+05	0.00015223
1.408e+05	4.4346e-05
1.409e+05	2.0759e-05
1.4091e+05	0.0018856
1.4091e+05	0.0019487
1.4092e+05	0.0019487
1.4092e+05	0.0018856
1.41e+05	2.2971e-11
1.411e+05	0.00038081
1.4111e+05	0.0011995
1.4113e+05	0.0011995
1.412e+05	3.4189e-05
1.413e+05	0.00035086
1.414e+05	0.00011503
1.415e+05	3.5429e-05
1.416e+05	3.2897e-05
1.417e+05	3.2689e-05
1.4175e+05	0.0011528
1.4175e+05	0.0011528
1.4176e+05	0.0016119
1.4176e+05	0.0010383
1.4176e+05	0.0019016
1.4176e+05	0.0019016
1.4176e+05	0.0010383
1.4177e+05	0.0016119
1.418e+05	0.00022217
1.4183e+05	0.0014725
1.4184e+05	0.0014725
1.4187e+05	0.001035
1.419e+05	0.001035
1.419e+05	2.3199e-12
1.42e+05	2.7513e-05
1.421e+05	0.00017088
1.422e+05	0.0001474
1.423e+05	4.4212e-05
1.424e+05	2.5681e-05
1.425e+05	2.5349e-05
1.426e+05	3.2093e-05
1.427e+05	0.00101
1.427e+05	0.00093031
1.4274e+05	0.00101
1.428e+05	0.00014598
1.429e+05	7.4325e-05
1.43e+05	1.9631e-05
1.431e+05	1.1598e-05
1.432e+05	0.00030743
1.433e+05	3.6097e-05
1.434e+05	7.3833e-05
1.4347e+05	0.0010815
1.4347e+05	0.0010815
1.435e+05	4.7506e-05
1.436e+05	3.838e-05
1.437e+05	0.00014422
1.438e+05	8.1305e-05
1.439e+05	2.0827e-05
1.44e+05	4.8691e-05
1.441e+05	7.083e-05
1.442e+05	3.8574e-06
1.443e+05	9.996e-07
1.444e+05	1.0044e-05
1.4442e+05	0.0015112
1.4442e+05	0.0015112
1.4447e+05	0.0010304
1.4447e+05	0.0010084
1.4448e+05	0.0010084
1.4448e+05	0.0010304
1.445e+05	3.15e-05
1.446e+05	0.00028685
1.4461e+05	0.0010218
1.4462e+05	0.0010218
1.447e+05	1.2302e-05
1.448e+05	0.0002205
1.449e+05	0.00040742
1.45e+05	9.2628e-05
1.451e+05	4.1211e-05
1.452e+05	0.00016637
1.453e+05	3.4503e-05
1.454e+05	1.8429e-05
1.455e+05	0.00010058
1.4554e+05	0.0016471
1.4554e+05	0.0016471
1.456e+05	0.00067993
1.4561e+05	0.0012929
1.4561e+05	0.0012929
1.4561e+05	0.0010972
1.4562e+05	0.0010972
1.457e+05	0.00026213
1.458e+05	9.3558e-05
1.459e+05	0.000204
1.46e+05	2.3925e-07
1.461e+05	0.00079482
1.462e+05	8.6802e-12
1.4629e+05	0.002
1.4629e+05	0.002
1.4629e+05	0.0020626
1.4629e+05	0.0020626
1.463e+05	2.5155e-11
1.464e+05	0.00014152
1.465e+05	3.4348e-05
1.466e+05	3.1673e-06
1.467e+05	1.4421e-05
1.468e+05	1.7102e-05
1.469e+05	2.9148e-06
1.47e+05	8.7465e-05
1.471e+05	2.8232e-05
1.472e+05	5.9674e-05
1.473e+05	3.2381e-05
1.474e+05	8.6829e-06
1.475e+05	1.6752e-06
1.476e+05	7.6696e-07
1.477e+05	5.8544e-06
1.478e+05	3.708e-06
1.479e+05	5.4502e-05
1.48e+05	6.661e-05
1.481e+05	2.4391e-05
1.482e+05	5.6936e-05
1.483e+05	4.4611e-05
1.484e+05	1.8622e-05
1.485e+05	0.00016105
1.486e+05	9.2403e-06
1.487e+05	4.2117e-05
1.488e+05	3.0194e-06
1.489e+05	2.5595e-05
1.49e+05	8.936e-06
1.4908e+05	0.0010043
1.4909e+05	0.0010043
1.491e+05	0.00014757
1.492e+05	7.2287e-05
1.493e+05	3.2931e-05
1.4939e+05	0.0010891
1.494e+05	0.00040982
1.4948e+05	0.0010891
1.495e+05	7.781e-05
1.496e+05	3.7606e-05
1.497e+05	0.00025396
1.498e+05	0.00022036
1.499e+05	0.000118
1.5e+05	0.00018387
1.501e+05	0.00027078
1.502e+05	0.00020803
1.503e+05	4.7407e-05
1.504e+05	1.9283e-05
1.505e+05	4.8807e-05
1.506e+05	0.00035619
1.507e+05	0.00014279
1.508e+05	0.00018678
1.509e+05	3.2453e-05
1.51e+05	0.00011811
1.511e+05	0.0001185
1.512e+05	0.00047138
1.513e+05	0.00037403
1.514e+05	5.0389e-05
1.515e+05	3.0697e-05
1.516e+05	7.174e-05
1.517e+05	7.1903e-05
1.518e+05	0.00010588
1.519e+05	8.3283e-05
1.52e+05	0.00011191
1.521e+05	8.0903e-05
1.522e+05	7.331e-06
1.523e+05	7.7607e-07
1.524e+05	5.5264e-05
1.525e+05	0.0002067
1.526e+05	1.4578e-05
1.527e+05	3.0216e-05
1.528e+05	7.953e-05
1.529e+05	0.0003572
1.53e+05	0.00051952
1.531e+05	4.6157e-06
1.532e+05	7.4653e-05
1.533e+05	7.5196e-05
1.534e+05	5.1377e-05
1.535e+05	3.6406e-06
1.536e+05	6.1214e-05
1.537e+05	2.6064e-05
1.538e+05	0.00016514
1.539e+05	3.7989e-05
1.54e+05	4.9959e-05
1.541e+05	6.588e-05
1.542e+05	4.3612e-05
1.543e+05	0.0001747
1.544e+05	3.6446e-05
1.545e+05	2.6802e-05
1.546e+05	0.00016499
1.547e+05	3.7531e-05
1.548e+05	1.5549e-05
1.549e+05	6.9809e-08
1.55e+05	4.9294e-05
1.551e+05	3.6045e-05
1.552e+05	0.00015729
1.553e+05	2.6635e-05
1.554e+05	3.5731e-05
1.555e+05	1.5423e-05
1.556e+05	2.3794e-05
1.557e+05	8.2429e-05
1.558e+05	0.00011047
1.559e+05	5.9342e-05
1.56e+05	9.372e-05
1.561e+05	0.00019898
1.562e+05	4.6128e-05
1.563e+05	0.00013573
1.564e+05	9.1769e-05
1.565e+05	1.734e-05
1.566e+05	0.00034722
1.567e+05	0.00012729
1.568e+05	1.8603e-05
1.569e+05	8.8753e-05
1.57e+05	3.14e-05
1.5704e+05	0.0012056
1.5705e+05	0.0012057
1.5705e+05	0.0012572
1.5706e+05	0.0012572
1.571e+05	0.00022492
1.572e+05	0.00011184
1.573e+05	2.6839e-05
1.574e+05	5.8131e-05
1.575e+05	0.0001535
1.576e+05	0.00091492
1.577e+05	0.00010116
1.578e+05	0.00017787
1.579e+05	0.00011642
1.58e+05	0.00044856
1.581e+05	1.8662e-05
1.582e+05	0.00017256
1.583e+05	8.8557e-06
1.584e+05	0.00011735
1.585e+05	1.1808e-05
1.586e+05	5.0289e-05
1.587e+05	0.0001397
1.588e+05	1.4762e-05
1.589e+05	0.00016759
1.59e+05	0.0001531
1.591e+05	9.2934e-05
1.592e+05	1.3875e-05
1.593e+05	3.4003e-05
1.594e+05	6.1295e-05
1.595e+05	0.00017915
1.596e+05	3.4084e-05
1.597e+05	0.00010816
1.598e+05	0.00012901
1.599e+05	8.2743e-06
1.6e+05	5.0759e-05
1.601e+05	2.3495e-05
1.602e+05	1.4913e-05
1.603e+05	7.7816e-05
1.604e+05	4.9742e-05
1.605e+05	4.621e-05
1.606e+05	8.3891e-05
1.607e+05	7.4917e-06
1.608e+05	1.4917e-05
1.609e+05	3.9524e-05
1.61e+05	2.8388e-05
1.611e+05	6.5144e-06
1.612e+05	0.0007208
1.613e+05	0.00042498
1.614e+05	0.00014392
1.615e+05	8.7706e-05
1.616e+05	6.2053e-05
1.617e+05	0.00017219
1.618e+05	0.00031771
1.619e+05	1.3889e-05
1.62e+05	7.1021e-05
1.621e+05	0.0001382
1.622e+05	5.5341e-05
1.623e+05	4.973e-05
1.624e+05	3.4643e-05
1.625e+05	7.4424e-06
1.625e+05	0.001108
1.6251e+05	0.001108
1.6251e+05	0.0022779
1.6252e+05	0.0010411
1.6252e+05	0.0010411
1.6252e+05	0.0022779
1.6254e+05	0.0012854
1.6254e+05	0.0011106
1.6254e+05	0.0012111
1.6255e+05	0.0010022
1.6255e+05	0.0010022
1.6256e+05	0.0012111
1.6256e+05	0.0011106
1.6256e+05	0.0012854
1.626e+05	0.00025225
1.6263e+05	0.0013566
1.6265e+05	0.0013566
1.627e+05	0.00028693
1.6276e+05	0.0019079
1.6276e+05	0.0019079
1.6278e+05	0.0014922
1.6279e+05	0.0014561
1.6279e+05	0.0014561
1.6279e+05	0.0014922
1.628e+05	0.00086793
1.629e+05	0.00060199
1.63e+05	0.00025127
1.6305e+05	0.0011807
1.6306e+05	0.0011807
1.631e+05	0.00014509
1.632e+05	0.00010549
1.633e+05	7.8615e-05
1.634e+05	6.277e-05
1.635e+05	0.00036244
1.636e+05	5.2402e-05
1.637e+05	3.3353e-05
1.638e+05	7.6285e-05
1.639e+05	0.00026218
1.64e+05	1.722e-06
1.641e+05	0.00042862
1.6417e+05	0.0010551
1.6417e+05	0.0010551
1.642e+05	3.1392e-05
1.643e+05	0.00010391
1.644e+05	3.8179e-05
1.645e+05	2.0394e-05
1.6457e+05	0.0013409
1.6457e+05	0.001483
1.6457e+05	0.001483
1.6457e+05	0.0013409
1.646e+05	0.00045413
1.647e+05	0.00024636
1.648e+05	0.0001911
1.649e+05	6.6922e-05
1.65e+05	2.219e-05
1.651e+05	5.8584e-05
1.652e+05	1.2341e-05
1.653e+05	8.5307e-05
1.654e+05	0.00018838
1.655e+05	1.7926e-05
1.656e+05	8.2765e-05
1.657e+05	0.00020035
1.658e+05	4.0771e-05
1.659e+05	8.2237e-05
1.66e+05	6.2075e-05
1.661e+05	5.4033e-06
1.662e+05	1.3383e-05
1.663e+05	0.00052697
1.664e+05	0.00026882
1.665e+05	2.8279e-05
1.666e+05	2.6026e-05
1.667e+05	4.8312e-05
1.668e+05	5.4036e-05
1.669e+05	0.00015832
1.67e+05	0.00016605
1.671e+05	4.2178e-05
1.672e+05	0.00015958
1.673e+05	6.044e-05
1.6732e+05	0.0011276
1.6732e+05	0.0011276
1.674e+05	4.7382e-05
1.675e+05	2.1645e-05
1.676e+05	0.00031788
1.677e+05	3.952e-05
1.678e+05	3.7332e-05
1.679e+05	3.9683e-06
1.68e+05	2.9431e-05
1.681e+05	0.00021156
1.682e+05	2.1851e-05
1.683e+05	1.2535e-05
1.684e+05	2.4354e-05
1.685e+05	2.8261e-05
1.686e+05	0.00013835
1.687e+05	9.1605e-05
1.688e+05	1.8592e-05
1.689e+05	9.0058e-05
1.69e+05	0.00014142
1.691e+05	5.1733e-05
1.692e+05	0.00012844
1.693e+05	6.695e-05
1.694e+05	8.1705e-05
1.695e+05	1.485e-05
1.696e+05	5.1655e-05
1.697e+05	0.00030635
1.698e+05	6.5609e-05
1.699e+05	0.00032452
1.7e+05	0.0002512
1.701e+05	6.3389e-05
1.702e+05	3.353e-05
1.703e+05	0.00026587
1.704e+05	6.1146e-07
1.705e+05	7.9915e-05
1.706e+05	6.0018e-05
1.707e+05	9.5727e-06
1.708e+05	3.4951e-06
1.709e+05	1.7639e-05
1.71e+05	1.613e-05
1.711e+05	1.6397e-06
1.7116e+05	0.0014151
1.7116e+05	0.0014151
1.7116e+05	0.0014384
1.7116e+05	0.0014384
1.712e+05	4.3088e-12
1.713e+05	5.2842e-05
1.714e+05	2.8631e-05
1.715e+05	0.00010149
1.716e+05	8.459e-05
1.717e+05	7.481e-05
1.718e+05	9.7137e-05
1.719e+05	6.7383e-05
1.7191e+05	0.0010201
1.7191e+05	0.0010201
1.72e+05	0.00045386
1.721e+05	0.00024249
1.722e+05	2.8092e-05
1.723e+05	0.00027189
1.724e+05	0.00019922
1.725e+05	2.5816e-05
1.726e+05	2.0335e-05
1.727e+05	0.00024092
1.728e+05	0.0004003
1.729e+05	9.7293e-05
1.73e+05	4.3834e-05
1.731e+05	0.00014246
1.732e+05	0.00021674
1.733e+05	3.5686e-05
1.734e+05	2.6931e-05
1.735e+05	0.00012357
1.736e+05	6.9489e-06
1.737e+05	0.00025001
1.738e+05	9.9457e-05
1.739e+05	6.4136e-05
1.74e+05	2.4472e-05
1.741e+05	0.00059523
1.742e+05	9.1528e-06
1.743e+05	7.5141e-06
1.744e+05	0.00025261
1.745e+05	6.479e-05
1.746e+05	0.00021343
1.747e+05	0.00010733
1.748e+05	6.8882e-06
1.749e+05	0.00057423
1.75e+05	2.0108e-05
1.751e+05	4.586e-05
1.752e+05	0.00017099
1.753e+05	9.2245e-05
1.754e+05	6.1037e-05
1.755e+05	5.7828e-07
1.756e+05	3.8964e-05
1.757e+05	8.5673e-05
1.758e+05	9.2022e-05
1.759e+05	1.0359e-05
1.76e+05	4.8292e-05
1.761e+05	3.3393e-05
1.762e+05	2.2307e-05
1.763e+05	9.2187e-05
1.764e+05	0.00011435
1.765e+05	0.00017627
1.766e+05	3.9202e-05
1.767e+05	1.7519e-05
1.768e+05	0.00012617
1.769e+05	2.5403e-06
1.77e+05	0.00024308
1.7709e+05	0.0011047
1.771e+05	0.0011047
1.771e+05	0.0014198
1.771e+05	0.0014198
1.771e+05	8.1727e-05
1.772e+05	0.00014016
1.773e+05	0.00014747
1.774e+05	2.7746e-05
1.7747e+05	0.0010627
1.7747e+05	0.0010185
1.7748e+05	0.0010185
1.7748e+05	0.0019147
1.7748e+05	0.0019147
1.7748e+05	0.0010627
1.7748e+05	0.0010387
1.7749e+05	0.0019296
1.7749e+05	0.0019296
1.775e+05	0.0010387
1.775e+05	0.00030558
1.7756e+05	0.0011591
1.7757e+05	0.0011591
1.776e+05	0.00012266
1.777e+05	0.00031132
1.778e+05	0.00027361
1.779e+05	0.00013378
1.78e+05	0.00022316
1.781e+05	0.00017624
1.782e+05	0.00033908
1.783e+05	1.9352e-05
1.784e+05	8.785e-05
1.785e+05	3.4575e-05
1.786e+05	6.2727e-05
1.787e+05	5.5195e-05
1.788e+05	3.6043e-05
1.789e+05	7.8269e-05
1.79e+05	0.00021493
1.791e+05	0.0001611
1.792e+05	8.6432e-06
1.793e+05	8.701e-05
1.794e+05	3.6928e-05
1.795e+05	0.00011143
1.796e+05	8.9541e-05
1.797e+05	2.4339e-05
1.798e+05	4.1646e-05
1.799e+05	1.3507e-05
1.8e+05	4.4715e-06
1.801e+05	1.3462e-05
1.8014e+05	0.0010174
1.8014e+05	0.0010174
1.802e+05	7.5776e-05
1.8022e+05	0.0010167
1.8022e+05	0.0010167
1.803e+05	8.3798e-05
1.804e+05	0.00031361
1.805e+05	6.367e-05
1.8052e+05	0.001035
1.8054e+05	0.001035
1.806e+05	0.0003093
1.807e+05	0.00024625
1.808e+05	6.3462e-07
1.809e+05	2.1063e-05
1.81e+05	7.0208e-05
1.811e+05	2.2585e-05
1.8115e+05	0.0010154
1.8115e+05	0.0015924
1.8115e+05	0.0015924
1.8115e+05	0.0016588
1.8115e+05	0.0016588
1.8116e+05	0.0010154
1.8116e+05	0.0010316
1.8116e+05	0.0016506
1.8116e+05	0.0016506
1.8117e+05	0.0010316
1.8117e+05	0.0013153
1.8117e+05	0.0013573
1.8117e+05	0.0031292
1.8118e+05	0.0031292
1.8118e+05	0.00173
1.8118e+05	0.0013935
1.8118e+05	0.0013935
1.8118e+05	0.00173
1.8118e+05	0.0013573
1.8118e+05	0.0013153
1.812e+05	0.00048164
1.813e+05	1.0223e-12
1.8133e+05	0.0020221
1.8133e+05	0.0020221
1.8133e+05	0.0023936
1.8133e+05	0.0023936
1.8134e+05	0.0015119
1.8134e+05	0.0013704
1.8134e+05	0.0013704
1.8135e+05	0.0015119
1.8136e+05	0.0010302
1.8138e+05	0.0010302
1.8138e+05	0.0017512
1.8138e+05	0.0012931
1.8139e+05	0.0012931
1.8139e+05	0.0017512
1.814e+05	0.0010637
1.814e+05	0.0010342
1.814e+05	0.001003
1.814e+05	0.0011119
1.8141e+05	0.0011119
1.8141e+05	0.001003
1.8141e+05	0.0010342
1.8141e+05	0.0010637
1.815e+05	0.00021531
1.816e+05	0.00011496
1.817e+05	8.7663e-05
1.818e+05	0.0002115
1.819e+05	0.00073721
1.82e+05	0.00044414
1.8208e+05	0.0010876
1.821e+05	0.00023826
1.822e+05	0.00016991
1.823e+05	0.00011168
1.823e+05	0.0010876
1.824e+05	2.55e-05
1.825e+05	9.4528e-05
1.8256e+05	0.001213
1.826e+05	0.00030257
1.8261e+05	0.001213
1.827e+05	0.00024581
1.828e+05	0.00025963
1.829e+05	0.00030034
1.83e+05	0.0003794
1.831e+05	0.00036085
1.832e+05	4.8114e-06
1.833e+05	3.1366e-05
1.834e+05	0.0002386
1.835e+05	6.6128e-05
1.836e+05	8.2719e-06
1.837e+05	0.00010887
1.838e+05	0.00044839
1.839e+05	5.0892e-05
1.84e+05	5.4893e-05
1.841e+05	2.2122e-05
1.842e+05	0.00023242
1.843e+05	7.6181e-05
1.844e+05	0.00011798
1.845e+05	9.4456e-05
1.846e+05	0.0001599
1.8467e+05	0.0013026
1.8468e+05	0.0013861
1.8468e+05	0.0013861
1.8468e+05	0.0013026
1.8468e+05	0.0014617
1.8468e+05	0.0019837
1.8469e+05	0.0019837
1.8469e+05	0.0014617
1.847e+05	0.00014786
1.8476e+05	0.0013867
1.8477e+05	0.0013867
1.848e+05	0.00012447
1.8488e+05	0.0011746
1.8488e+05	0.0011746
1.8488e+05	0.0011668
1.849e+05	0.0011668
1.85e+05	0.00014766
1.851e+05	3.4898e-05
1.852e+05	0.00036161
1.853e+05	0.00028007
1.854e+05	0.00020756
1.855e+05	5.925e-05
1.856e+05	0.00012371
1.857e+05	0.00019576
1.858e+05	0.00030316
1.859e+05	3.7825e-05
1.86e+05	4.4193e-06
1.861e+05	7.5199e-05
1.862e+05	3.1832e-05
1.863e+05	3.1345e-05
1.864e+05	0.00010304
1.865e+05	0.00020347
1.866e+05	0.00044506
1.867e+05	2.1978e-06
1.868e+05	0.00011756
1.869e+05	0.00025257
1.87e+05	3.0835e-06
1.871e+05	6.408e-05
1.872e+05	2.7368e-05
1.873e+05	0.00015405
1.874e+05	6.4878e-05
1.875e+05	1.8321e-05
1.876e+05	0.00014833
1.877e+05	2.4819e-05
1.878e+05	1.6971e-06
1.879e+05	1.9864e-05
1.88e+05	8.7026e-05
1.881e+05	6.761e-05
1.882e+05	0.00048784
1.883e+05	8.4408e-05
1.884e+05	0.00011469
1.885e+05	0.00023151
1.886e+05	3.2472e-05
1.887e+05	7.3876e-06
1.888e+05	2.8417e-05
1.889e+05	3.1665e-05
1.89e+05	2.8001e-06
1.891e+05	3.9353e-05
1.892e+05	0.00022626
1.893e+05	6.1708e-05
1.894e+05	0.00011633
1.895e+05	5.8546e-05
1.896e+05	3.1397e-05
1.897e+05	0.00018359
1.898e+05	3.9076e-05
1.8988e+05	0.0010098
1.899e+05	0.00011856
1.8993e+05	0.0010098
1.9e+05	0.00026738
1.901e+05	0.00015501
1.902e+05	0.00018399
1.9021e+05	0.0011497
1.9021e+05	0.0012431
1.9022e+05	0.0011497
1.9022e+05	0.0012431
1.9022e+05	0.0010363
1.9022e+05	0.0010143
1.9025e+05	0.0010363
1.9026e+05	0.0010143
1.903e+05	0.00012859
1.904e+05	6.2274e-05
1.905e+05	0.0002355
1.906e+05	0.00012843
1.907e+05	3.5397e-05
1.9074e+05	0.0010555
1.908e+05	0.00011934
1.9085e+05	0.0010555
1.909e+05	5.8438e-05
1.91e+05	0.0001722
1.911e+05	0.00014605
1.912e+05	6.8351e-05
1.913e+05	6.7387e-05
1.914e+05	0.00018666
1.915e+05	1.4862e-05
1.916e+05	1.9539e-05
1.917e+05	3.0228e-05
1.918e+05	2.4845e-05
1.919e+05	9.3298e-05
1.92e+05	6.9645e-05
1.921e+05	0.0001904
1.922e+05	8.2696e-05
1.923e+05	0.0001268
1.924e+05	7.0333e-06
1.925e+05	7.3542e-06
1.926e+05	0.00012547
1.927e+05	2.7261e-05
1.928e+05	4.5627e-05
1.929e+05	8.127e-06
1.93e+05	0.00010344
1.931e+05	3.9912e-05
1.932e+05	2.0698e-05
1.933e+05	0.00026357
1.934e+05	5.9747e-05
1.935e+05	3.1823e-05
1.936e+05	1.3716e-05
1.937e+05	2.7894e-07
1.938e+05	7.8643e-06
1.939e+05	7.5548e-05
1.94e+05	4.3668e-05
1.941e+05	3.7317e-05
1.942e+05	0.00057497
1.9421e+05	0.0015034
1.9422e+05	0.0010198
1.9422e+05	0.0010897
1.9422e+05	0.0010897
1.9422e+05	0.0010198
1.9423e+05	0.0015034
1.943e+05	0.00044189
1.9438e+05	0.0010154
1.944e+05	0.00043172
1.9442e+05	0.0010154
1.945e+05	0.00029031
1.946e+05	0.00011121
1.947e+05	0.00010067
1.948e+05	0.00012264
1.949e+05	4.3742e-05
1.95e+05	0.00034134
1.951e+05	5.1313e-05
1.952e+05	3.1384e-05
1.953e+05	3.0934e-05
1.954e+05	0.0001985
1.954e+05	0.0021086
1.954e+05	0.0021086
1.9540e+05	0.0020361
1.9541e+05	0.0020361
1.9541e+05	0.0026625
1.9541e+05	0.0026625
1.955e+05	8.735e-05
1.956e+05	5.3957e-05
1.957e+05	9.5463e-06
1.958e+05	5.0042e-05
1.959e+05	0.00032624
1.96e+05	4.1744e-05
1.961e+05	0.0001058
1.962e+05	0.0001498
1.963e+05	0.00032287
1.964e+05	2.3659e-05
1.965e+05	1.9713e-06
1.966e+05	2.9424e-05
1.9666e+05	0.0012283
1.9666e+05	0.0012283
1.9666e+05	0.0010023
1.9667e+05	0.0010023
1.967e+05	0.00024
1.968e+05	1.7252e-05
1.969e+05	2.5346e-05
1.97e+05	4.3697e-06
1.971e+05	0.00011689
1.972e+05	0.0001926
1.973e+05	7.8702e-05
1.974e+05	7.7268e-05
1.975e+05	2.7601e-05
1.976e+05	0.00044854
1.9761e+05	0.0011761
1.9761e+05	0.0011761
1.9761e+05	0.0012843
1.9761e+05	0.0012843
1.9764e+05	0.0012271
1.9765e+05	0.0012271
1.9765e+05	0.0010639
1.9766e+05	0.0010639
1.977e+05	0.00015542
1.978e+05	0.00030639


==> figs/nci-greedy-full.dat <==
1	0.134
2	0.1149
3	0.10327
4	0.061379
5	0.04344
6	0.028788
7	0.016113
8	0.010862
9	0.0087749
10	0.0074611
11	0.007013
12	0.0060318
13	0.0047871
14	0.0038167
15	0.0032039
16	0.00297
17	0.0030687
18	0.0033614
19	0.0034038
20	0.0031161
21	0.0026667
22	0.0025078
23	0.0024823
24	0.0023817
25	0.0021402
26	0.0017823
27	0.0013532
28	0.00092138
29	0.00055842
30	0.00031773
31	0.00018415
32	0.00011752
33	8.1886e-05


==> figs/nci-greedy-newt.dat <==
1	0.0388
2	0.042178
3	0.029027
4	0.021211
5	0.017701
6	0.0089714
7	0.007279
8	0.0050669
9	0.0049389
10	0.0054799
11	0.0043064
12	0.0035667
13	0.0025591
14	0.0027006
15	0.0033088
16	0.0036038
17	0.0033913
18	0.002683
19	0.0023213
20	0.0021636
21	0.0021919
22	0.0020788
23	0.0017439
24	0.0011877
25	0.00071054
26	0.00039214
27	0.00021134
28	0.00013689
29	9.729e-05


==> figs/nci-greedy-pert.dat <==
1	0.40143
2	0.17016
3	0.12835
4	0.10351
5	0.071993
6	0.050616
7	0.033161
8	0.019389
9	0.012523
10	0.0092225
11	0.0079061
12	0.0071855
13	0.0063678
14	0.005251
15	0.0040953
16	0.0033855
17	0.0030047
18	0.0029682
19	0.0032214
20	0.0034208
21	0.0031865
22	0.0028339
23	0.0025649
24	0.0024872
25	0.0024293
26	0.0022302
27	0.0019114
28	0.0015165
29	0.0010809
30	0.00068517
31	0.00039394
32	0.00022483
33	0.00014072
34	9.6201e-05


==> figs/nci-greedy-res.dat <==
1	0.32472
2	0.1356
3	0.090967
4	0.072919
5	0.051488
6	0.03715
7	0.026183
8	0.01665
9	0.011694
10	0.010019
11	0.0096868
12	0.010496
13	0.011338
14	0.011453
15	0.010383
16	0.009417
17	0.0089619
18	0.0086712
19	0.0083774
20	0.0073794
21	0.0057826
22	0.0044622
23	0.0035293
24	0.0028588
25	0.0023432
26	0.001913
27	0.0015499
28	0.0012249
29	0.00092909
30	0.00063496
31	0.00038971
32	0.00023185
33	0.0001478
34	0.00010067
35	6.9929e-05


==> figs/nci-hierarch.dat <==
1	0.72716
2	0.27232
3	0.18837
4	0.14578
5	0.097136
6	0.062288
7	0.052233
8	0.058245
9	0.092738
10	0.13482
11	0.11723
12	0.080754
13	0.059663
14	0.049706
15	0.042612
16	0.035323
17	0.02786
18	0.021837
19	0.017709
20	0.016032
21	0.014348
22	0.012907
23	0.012004
24	0.010655
25	0.0082752
26	0.0065513
27	0.0057814
28	0.0058469
29	0.005732
30	0.0056759
31	0.0054967
32	0.0050241
33	0.004212
34	0.0037602
35	0.0034335
36	0.0029537
37	0.0025022
38	0.0024971
39	0.0026731
40	0.0026028
41	0.0022755
42	0.0019927
43	0.0016868
44	0.0013989
45	0.0013046
46	0.0012699
47	0.0010847
48	0.00084999
49	0.00070379
50	0.00058669
51	0.00045188
52	0.0003523
53	0.00029692
54	0.00025138
55	0.00021387
56	0.00019067
57	0.00016914
58	0.00014116
59	0.00012511
60	0.00012752
61	0.00014631
62	0.00016583
63	0.00017662
64	0.00016917
65	0.00014063
66	0.00011046
67	8.4694e-05


==> figs/nci-original.dat <==
1	0.3191
2	0.39397
3	0.54653
4	0.75929
5	1.0066
6	1.6323
7	4.1898
8	11.108
9	2.3819
10	1.2157
11	0.73787
12	0.50239
13	0.35467
14	0.25605
15	0.20423
16	0.17864
17	0.16236
18	0.14816
19	0.13096
20	0.11646
21	0.10787
22	0.10494
23	0.10802
24	0.10987
25	0.10361
26	0.090486
27	0.076019
28	0.066241
29	0.062889
30	0.064116
31	0.067047
32	0.066487
33	0.058005
34	0.045812
35	0.03594
36	0.030868
37	0.030003
38	0.031183
39	0.031489
40	0.028889
41	0.024004
42	0.01894
43	0.015017
44	0.012222
45	0.010238
46	0.0089428
47	0.008128
48	0.0074869
49	0.0067072
50	0.0057618
51	0.0047819
52	0.0039007
53	0.0032046
54	0.0027597
55	0.0025738
56	0.0026006
57	0.002773
58	0.0029585
59	0.0029906
60	0.0028149
61	0.0025755
62	0.0023616
63	0.0021367
64	0.0018555
65	0.0015302
66	0.0011984
67	0.00089828
68	0.00065335
69	0.00047259
70	0.00035328
71	0.00028327
72	0.00024684
73	0.00022874
74	0.00021602
75	0.00020348
76	0.00019294
77	0.00018763
78	0.00018895
79	0.0001964
80	0.00020147
81	0.00019253
82	0.00017032
83	0.00014296
84	0.00011881
85	0.00010319
86	9.6657e-05

